Topological Descriptors Help Predict Guest Adsorption in Nanoporous Materials

Machine learning has emerged as an attractive alternative to experiments and simulations for predicting material properties. Usually, such an approach relies on specific domain knowledge for feature design: each learning target requires careful selection of features that an expert recognizes as important for the specific task. The major drawback of this approach is that computation of only a few structural features has been implemented so far, and it is difficult to tell a priori which features are important for a particular application. The latter problem has been empirically observed for predictors of guest uptake in nanoporous materials: local and global porosity features become dominant descriptors at low and high pressures, respectively. We investigate a feature representation of materials using tools from topological data analysis. Specifically, we use persistent homology to describe the geometry of nanoporous materials at various scales. We combine our topological descriptor with traditional structural features and investigate the relative importance of each to the prediction tasks. We demonstrate an application of this feature representation by predicting methane adsorption in zeolites, for pressures in the range of 1-200 bar. Our results not only show a considerable improvement compared to the baseline, but they also highlight that topological features capture information complementary to the structural features: this is especially important for the adsorption at low pressure, a task particularly difficult for the traditional features. Furthermore, by investigation of the importance of individual topological features in the adsorption model, we are able to pinpoint the location of the pores that correlate best to adsorption at different pressure, contributing to our atom-level understanding of structure-property relationships.

==> data/1d-feature-importance-100.txt <==
0 0 0.00014532319826945607
1 0 0.00013985008677514345
2 0 0.00016408293428735312
3 0 0.0001661201279709357
4 0 0.00030975011599987655
5 0 0.000368530630553852
6 0 0.00021672235616693254
7 0 0.0003434166653701677
8 0 0.002495764078145096
9 0 0.000549296647485848
10 0 0.00040826549799056995
11 0 0.00020216689726007008
12 0 9.403240178864083e-05
13 0 9.341262904368026e-05
14 0 0.00015174120115441514
15 0 2.246238669748495e-05
16 0 1.9039791914030684e-05
17 0 8.485718799628858e-06
18 0 9.429124994970758e-06
19 0 4.097460769348451e-06
20 0 1.3132719804225528e-06
21 0 1.021581651437536e-06
22 0 7.044710003800601e-07
23 0 8.89303444696009e-07
24 0 5.998205479978205e-07
25 0 5.25877895448432e-07
26 0 1.862259039492989e-06
27 0 1.6501431244169485e-07
28 0 7.825696729328755e-08
29 0 4.879500800911995e-08
30 0 8.209940143548097e-07
31 0 1.7178684293004346e-07
32 0 5.3687180386085645e-08
33 0 2.957847783731999e-08
34 0 1.0963724759356413e-08
35 0 6.370279801274935e-10
36 0 3.4646980590947444e-08
37 0 0.0
38 0 2.337071007048198e-08
39 0 0.0
40 0 0.0
41 0 0.0
42 0 0.0
43 0 0.0
44 0 0.0
45 0 0.0
46 0 0.0
47 0 0.0
48 0 0.0
49 0 0.0

0 1 0.0001292793777302582
1 1 9.174355460860338e-05
2 1 0.00011349569098086066
3 1 0.00012563956724193865
4 1 0.00029172767496395667
5 1 0.0002361837243292393
6 1 0.00023420204213169741
7 1 0.0002755473287316391
8 1 0.001751963878762352
9 1 0.0006339556775289586
10 1 0.0005458103834305852
11 1 0.0001663144352628086
12 1 8.199808862206365e-05
13 1 8.251200711455298e-05
14 1 4.989168979472083e-05
15 1 1.6387132653993107e-05
16 1 1.2426216189270901e-05
17 1 1.0720569220828547e-05
18 1 7.082318424652199e-06
19 1 1.8699131967995943e-06
20 1 7.52332662469741e-07
21 1 7.802848886315365e-07
22 1 6.973651371851948e-07
23 1 9.704227778550205e-07
24 1 1.4745674931963109e-06
25 1 3.357676370034174e-07
26 1 1.965513340271819e-07
27 1 1.0820494556104416e-07
28 1 2.72052811675752e-07
29 1 1.9463833539855552e-07
30 1 2.3552772392936526e-07
31 1 1.224245344063284e-07
32 1 3.491636841962839e-08
33 1 2.4532371922459478e-09
34 1 5.67899004421796e-10
35 1 1.288689122645651e-10
36 1 0.0
37 1 0.0
38 1 3.449152019257585e-09
39 1 2.787111554453044e-10
40 1 0.0
41 1 0.0
42 1 0.0
43 1 0.0
44 1 0.0
45 1 0.0
46 1 0.0
47 1 0.0
48 1 0.0
49 1 0.0

0 2 0.00011521937530961929
1 2 0.00010059849542033178
2 2 0.00012122048306415604
3 2 0.000150641122991979
4 2 0.00018172992762935586
5 2 0.00023131617185160076
6 2 0.00018587853285662652
7 2 0.00016377755688009655
8 2 0.00023828530543268414
9 2 0.00029274818649171455
10 2 0.00015193574767471583
11 2 0.0001550683459122336
12 2 7.003079754671574e-05
13 2 4.386394701186246e-05
14 2 2.3492602366982552e-05
15 2 8.287184405971303e-06
16 2 5.916666935751681e-06
17 2 1.2070569931313436e-05
18 2 6.27074293814198e-06
19 2 1.8484110619841997e-06
20 2 1.2345210633215573e-06
21 2 1.0054814345519791e-06
22 2 1.141533763009276e-06
23 2 3.5162074908602523e-07
24 2 2.745716943362665e-07
25 2 3.722112707035151e-07
26 2 1.8969789294472593e-07
27 2 6.118270118334525e-07
28 2 3.598277303102991e-07
29 2 1.5966940037089232e-07
30 2 4.5581940283436817e-08
31 2 1.1976024208355693e-07
32 2 0.0
33 2 1.6573096602970876e-09
34 2 1.6134639510216745e-09
35 2 0.0
36 2 0.0
37 2 1.823021137565963e-09
38 2 0.0
39 2 0.0
40 2 0.0
41 2 0.0
42 2 2.2586637461411425e-10
43 2 1.851293094956664e-08
44 2 0.0
45 2 0.0
46 2 0.0
47 2 0.0
48 2 0.0
49 2 0.0

0 3 0.00018833772439226593
1 3 0.000112878528087088
2 3 0.00016065332538634547
3 3 0.00022533741408025038
4 3 0.00020395567236404573
5 3 0.00021615193103870288
6 3 0.00020203736734168267
7 3 0.0001354860028266292
8 3 0.0001262758563916369
9 3 0.0001330796230273617
10 3 0.00014790226612093098
11 3 4.507129729187658e-05
12 3 2.5790778244794253e-05
13 3 1.5557510265811877e-05
14 3 9.229828969500734e-06
15 3 4.821465854571748e-06
16 3 2.173438185986839e-06
17 3 2.2577696409214513e-06
18 3 8.444103520218077e-07
19 3 4.781857442266079e-07
20 3 3.876991863127779e-07
21 3 2.3098602833702617e-07
22 3 1.5105094564949756e-07
23 3 2.215740551964897e-07
24 3 3.262410882636498e-07
25 3 2.5028466825816096e-07
26 3 1.3678823122592962e-08
27 3 1.535246755845497e-08
28 3 3.2872825626982015e-07
29 3 9.661207459344242e-08
30 3 4.143580459487513e-07
31 3 1.3781201082758735e-07
32 3 1.3597744072778166e-08
33 3 0.0
34 3 4.4027948522814906e-10
35 3 1.9879898615926292e-09
36 3 0.0
37 3 0.0
38 3 0.0
39 3 0.0
40 3 0.0
41 3 0.0
42 3 4.10855588683271e-10
43 3 0.0
44 3 0.0
45 3 0.0
46 3 0.0
47 3 0.0
48 3 0.0
49 3 0.0

0 4 9.859680993300196e-05
1 4 8.420796840230595e-05
2 4 9.946894753195099e-05
3 4 0.00023919545936369732
4 4 0.00023119305240928647
5 4 0.0001599478942005285
6 4 0.00013452313185443378
7 4 9.397714315082375e-05
8 4 8.368776838720747e-05
9 4 5.051935223402203e-05
10 4 2.4647020352586705e-05
11 4 8.040242522990063e-06
12 4 4.144358749814434e-06
13 4 2.6334247495891567e-06
14 4 1.0432429299481558e-06
15 4 7.216495325685359e-07
16 4 5.727913737941713e-07
17 4 3.3218991200594946e-07
18 4 2.1782780206483025e-08
19 4 1.3499933523309128e-08
20 4 4.449203245266932e-07
21 4 8.790336574823906e-08
22 4 4.1810005988015815e-07
23 4 7.66564060039465e-07
24 4 9.62508279044632e-08
25 4 2.96889497250419e-09
26 4 1.6160173529864236e-08
27 4 1.7218383458178679e-07
28 4 2.1745877333495786e-08
29 4 2.0058962106221496e-09
30 4 7.301111726058186e-10
31 4 6.580779603146725e-09
32 4 6.145317307513728e-10
33 4 0.0
34 4 0.0
35 4 0.0
36 4 0.0
37 4 0.0
38 4 0.0
39 4 0.0
40 4 0.0
41 4 0.0
42 4 0.0
43 4 0.0
44 4 0.0
45 4 0.0
46 4 0.0
47 4 0.0
48 4 0.0
49 4 0.0

0 5 0.00014132314884589275
1 5 0.00010459172881441552
2 5 0.0001101971321841964
3 5 0.000134992625071565
4 5 0.00026349574320969494
5 5 0.00013711535383806293
6 5 0.00010177924226621798
7 5 5.8269941395775055e-05
8 5 3.4128774769861524e-05
9 5 1.3011892651397123e-05
10 5 7.77261092060757e-06
11 5 5.8600886930924346e-06
12 5 1.2932685481544222e-06
13 5 6.177770118073103e-07
14 5 9.735606902082649e-07
15 5 4.204391711023004e-07
16 5 2.4185072379006865e-07
17 5 1.6053689268822825e-07
18 5 4.572867335591656e-07
19 5 6.664975182930149e-08
20 5 1.9110308302591007e-07
21 5 1.9455321414207817e-07
22 5 2.6775410458429668e-09
23 5 2.704819426723244e-07
24 5 1.8948100996373284e-08
25 5 0.0
26 5 1.0400297352204663e-08
27 5 6.29228915044256e-09
28 5 0.0
29 5 1.8646671295417624e-09
30 5 1.1210920933578436e-09
31 5 0.0
32 5 2.3838478140414454e-09
33 5 0.0
34 5 0.0
35 5 0.0
36 5 0.0
37 5 0.0
38 5 0.0
39 5 3.824520569010057e-09
40 5 0.0
41 5 0.0
42 5 0.0
43 5 0.0
44 5 0.0
45 5 0.0
46 5 0.0
47 5 0.0
48 5 0.0
49 5 0.0

0 6 0.00012672108087341582
1 6 0.00011014021513312422
2 6 0.0001288197046189654
3 6 0.0001598248746046723
4 6 0.0001144176393877525
5 6 0.0001080666323071078
6 6 7.041003659847924e-05
7 6 1.8519238526253026e-05
8 6 1.0332003552748555e-05
9 6 7.08004968114735e-06
10 6 5.970655457405123e-06
11 6 3.1160822037667694e-06
12 6 7.853324733171861e-07
13 6 1.0301673035806175e-07
14 6 1.8273551379449537e-07
15 6 1.9856668214330063e-07
16 6 2.082813629487713e-07
17 6 1.1802630088859023e-07
18 6 2.2942872255322708e-07
19 6 1.5534015995010858e-07
20 6 7.213146451367802e-08
21 6 3.578537578844964e-07
22 6 1.9597823440698677e-07
23 6 1.859508714377104e-07
24 6 9.455163212158946e-08
25 6 2.328895580802948e-09
26 6 0.0
27 6 0.0
28 6 0.0
29 6 0.0
30 6 0.0
31 6 0.0
32 6 0.0
33 6 0.0
34 6 0.0
35 6 0.0
36 6 5.699032684579895e-10
37 6 0.0
38 6 0.0
39 6 0.0
40 6 0.0
41 6 0.0
42 6 0.0
43 6 0.0
44 6 0.0
45 6 0.0
46 6 0.0
47 6 0.0
48 6 0.0
49 6 0.0

0 7 0.00028404845529193644
1 7 0.00017412744215628212
2 7 0.00018157167404756947
3 7 0.00020133330674669566
4 7 0.0001115198986702457
5 7 0.00010529630980368188
6 7 3.3393795423499714e-05
7 7 6.456721947773452e-06
8 7 4.772293061040863e-06
9 7 3.606335434052568e-06
10 7 3.0425523525199756e-06
11 7 7.554461940529515e-07
12 7 6.3776853894654e-07
13 7 3.887841042780635e-07
14 7 1.21231615034406e-07
15 7 4.4239074240898526e-08
16 7 5.782491091876655e-10
17 7 5.902422777435447e-09
18 7 2.6931671473836157e-08
19 7 8.077816582211705e-09
20 7 2.3015601102911834e-08
21 7 0.0
22 7 7.830403200581e-09
23 7 0.0
24 7 0.0
25 7 0.0
26 7 0.0
27 7 0.0
28 7 0.0
29 7 0.0
30 7 0.0
31 7 0.0
32 7 0.0
33 7 0.0
34 7 0.0
35 7 0.0
36 7 0.0
37 7 0.0
38 7 0.0
39 7 0.0
40 7 0.0
41 7 0.0
42 7 0.0
43 7 0.0
44 7 0.0
45 7 0.0
46 7 0.0
47 7 0.0
48 7 0.0
49 7 0.0

0 8 0.007486418296524879
1 8 0.004355425382069157
2 8 0.005335523614559024
3 8 0.003971162696626332
4 8 0.00025454589174171433
5 8 7.105154786663754e-05
6 8 8.543513002405819e-06
7 8 1.6024992770940513e-06
8 8 2.1344094156340078e-06
9 8 1.519439901096278e-06
10 8 1.9016938173040989e-06
11 8 1.5900543438071042e-07
12 8 2.1449766635504956e-07
13 8 2.8460999565653057e-07
14 8 1.8815058535554837e-08
15 8 5.5628198682460895e-08
16 8 1.6966659376169988e-08
17 8 3.048127968072545e-08
18 8 1.4498482687877108e-09
19 8 0.0
20 8 0.0
21 8 6.31333838482859e-10
22 8 0.0
23 8 9.598468941077931e-10
24 8 0.0
25 8 0.0
26 8 0.0
27 8 0.0
28 8 0.0
29 8 0.0
30 8 0.0
31 8 0.0
32 8 0.0
33 8 0.0
34 8 0.0
35 8 0.0
36 8 0.0
37 8 0.0
38 8 0.0
39 8 0.0
40 8 0.0
41 8 0.0
42 8 0.0
43 8 0.0
44 8 0.0
45 8 0.0
46 8 0.0
47 8 0.0
48 8 0.0
49 8 0.0

0 9 0.0003598082089227675
1 9 0.00040064659145281516
2 9 0.0004730859049855501
3 9 0.0004948397456590446
4 9 0.00042492745248700047
5 9 1.824204233976957e-05
6 9 5.037778382308268e-06
7 9 1.8001796201411857e-06
8 9 1.181568297614771e-06
9 9 8.347980843537402e-07
10 9 5.590868037857132e-07
11 9 6.258133588678252e-08
12 9 6.6355529985605995e-09
13 9 1.5236968240962033e-08
14 9 8.984681726620511e-10
15 9 0.0
16 9 7.573008888521426e-10
17 9 0.0
18 9 0.0
19 9 0.0
20 9 4.2179605112843593e-10
21 9 0.0
22 9 2.1230834233170387e-10
23 9 0.0
24 9 0.0
25 9 0.0
26 9 0.0
27 9 0.0
28 9 0.0
29 9 0.0
30 9 0.0
31 9 0.0
32 9 0.0
33 9 0.0
34 9 0.0
35 9 0.0
36 9 0.0
37 9 0.0
38 9 0.0
39 9 0.0
40 9 0.0
41 9 0.0
42 9 0.0
43 9 0.0
44 9 0.0
45 9 0.0
46 9 0.0
47 9 0.0
48 9 0.0
49 9 0.0

0 10 2.5138382361626704e-05
1 10 0.00012817157606771442
2 10 0.000359025598575383
3 10 8.629319676286144e-05
4 10 3.4566918791280593e-05
5 10 5.226626865378475e-06
6 10 3.4673366675605477e-06
7 10 1.4022189457955256e-06
8 10 5.474349660218788e-07
9 10 1.1362130532230897e-06
10 10 2.7894529549917614e-09
11 10 2.097187730518069e-08
12 10 2.9193183254114497e-09
13 10 3.0972910036458276e-09
14 10 5.478479622029142e-11
15 10 0.0
16 10 1.1195880467756304e-08
17 10 0.0
18 10 0.0
19 10 0.0
20 10 0.0
21 10 0.0
22 10 0.0
23 10 0.0
24 10 0.0
25 10 0.0
26 10 0.0
27 10 0.0
28 10 0.0
29 10 0.0
30 10 0.0
31 10 1.4767964553536618e-10
32 10 0.0
33 10 0.0
34 10 0.0
35 10 0.0
36 10 0.0
37 10 0.0
38 10 0.0
39 10 0.0
40 10 0.0
41 10 0.0
42 10 0.0
43 10 0.0
44 10 0.0
45 10 0.0
46 10 0.0
47 10 0.0
48 10 0.0
49 10 0.0

0 11 1.1755118455152308e-05
1 11 5.076665268058137e-05
2 11 6.639325831586322e-05
3 11 3.5090898821627435e-05
4 11 2.2872139123978323e-05
5 11 3.1601034949116817e-06
6 11 1.4843406870595515e-06
7 11 3.255412399243052e-07
8 11 4.79961073398514e-08
9 11 1.3988102870531695e-07
10 11 1.2815844691882299e-09
11 11 0.0
12 11 0.0
13 11 0.0
14 11 3.8623821095978955e-10
15 11 0.0
16 11 0.0
17 11 0.0
18 11 0.0
19 11 0.0
20 11 0.0
21 11 0.0
22 11 0.0
23 11 0.0
24 11 3.4978508926676863e-10
25 11 0.0
26 11 0.0
27 11 0.0
28 11 0.0
29 11 0.0
30 11 0.0
31 11 0.0
32 11 0.0
33 11 0.0
34 11 0.0
35 11 0.0
36 11 0.0
37 11 0.0
38 11 0.0
39 11 0.0
40 11 0.0
41 11 0.0
42 11 0.0
43 11 0.0
44 11 0.0
45 11 0.0
46 11 0.0
47 11 0.0
48 11 0.0
49 11 0.0

0 12 2.5296034679073303e-05
1 12 0.00013782676689427084
2 12 0.00010600076800327296
3 12 0.00011267055818046099
4 12 2.241136997433273e-05
5 12 2.1913546257231022e-06
6 12 1.4840007986640516e-06
7 12 8.30651769595576e-09
8 12 3.839426793750108e-09
9 12 1.708140140607985e-07
10 12 1.0048550242414828e-07
11 12 5.85866478308617e-10
12 12 0.0
13 12 0.0
14 12 4.101735489005356e-10
15 12 0.0
16 12 0.0
17 12 0.0
18 12 0.0
19 12 0.0
20 12 0.0
21 12 0.0
22 12 0.0
23 12 0.0
24 12 0.0
25 12 0.0
26 12 0.0
27 12 0.0
28 12 0.0
29 12 0.0
30 12 0.0
31 12 0.0
32 12 0.0
33 12 0.0
34 12 0.0
35 12 0.0
36 12 0.0
37 12 0.0
38 12 0.0
39 12 0.0
40 12 0.0
41 12 0.0
42 12 0.0
43 12 0.0
44 12 0.0
45 12 0.0
46 12 0.0
47 12 0.0
48 12 0.0
49 12 0.0

0 13 3.6479324021187975e-06
1 13 5.605437322331591e-06
2 13 4.505362073323455e-06
3 13 6.650896821198598e-06
4 13 3.874348173922914e-06
5 13 1.94107501707169e-06
6 13 2.3201016946080247e-07
7 13 0.0
8 13 0.0
9 13 0.0
10 13 1.1326909240849233e-07
11 13 2.226781656031991e-08
12 13 0.0
13 13 0.0
14 13 1.6414735491544767e-10
15 13 0.0
16 13 0.0
17 13 0.0
18 13 0.0
19 13 0.0
20 13 0.0
21 13 0.0
22 13 0.0
23 13 0.0
24 13 0.0
25 13 0.0
26 13 0.0
27 13 0.0
28 13 0.0
29 13 0.0
30 13 0.0
31 13 0.0
32 13 0.0
33 13 0.0
34 13 0.0
35 13 0.0
36 13 0.0
37 13 0.0
38 13 0.0
39 13 0.0
40 13 0.0
41 13 0.0
42 13 0.0
43 13 0.0
44 13 0.0
45 13 0.0
46 13 0.0
47 13 0.0
48 13 0.0
49 13 0.0

0 14 3.7564670960891824e-06
1 14 3.3179714663354313e-06
2 14 3.7913382158198816e-06
3 14 3.995654838270109e-06
4 14 3.338809448390177e-06
5 14 1.5293507648845671e-06
6 14 2.7042476681271545e-08
7 14 4.86992781951166e-08
8 14 0.0
9 14 1.4730754515766696e-09
10 14 4.133704708016321e-07
11 14 0.0
12 14 1.498792641803724e-07
13 14 0.0
14 14 0.0
15 14 0.0
16 14 0.0
17 14 0.0
18 14 0.0
19 14 0.0
20 14 0.0
21 14 0.0
22 14 0.0
23 14 0.0
24 14 0.0
25 14 0.0
26 14 0.0
27 14 0.0
28 14 0.0
29 14 0.0
30 14 0.0
31 14 0.0
32 14 0.0
33 14 0.0
34 14 0.0
35 14 0.0
36 14 0.0
37 14 0.0
38 14 0.0
39 14 0.0
40 14 0.0
41 14 0.0
42 14 0.0
43 14 0.0
44 14 0.0
45 14 0.0
46 14 0.0
47 14 0.0
48 14 0.0
49 14 0.0

0 15 7.122612597835504e-06
1 15 7.10130881526783e-06
2 15 1.2674144764872372e-05
3 15 1.8025229926971882e-05
4 15 8.578335150750792e-06
5 15 1.280884439739744e-06
6 15 0.0
7 15 0.0
8 15 1.1031434450422423e-07
9 15 2.6473311318216085e-09
10 15 0.0
11 15 2.938396320533054e-11
12 15 0.0
13 15 0.0
14 15 0.0
15 15 0.0
16 15 0.0
17 15 0.0
18 15 0.0
19 15 0.0
20 15 0.0
21 15 0.0
22 15 0.0
23 15 0.0
24 15 0.0
25 15 0.0
26 15 0.0
27 15 0.0
28 15 0.0
29 15 0.0
30 15 0.0
31 15 0.0
32 15 0.0
33 15 0.0
34 15 0.0
35 15 0.0
36 15 0.0
37 15 0.0
38 15 0.0
39 15 0.0
40 15 0.0
41 15 0.0
42 15 0.0
43 15 0.0
44 15 0.0
45 15 0.0
46 15 0.0
47 15 0.0
48 15 0.0
49 15 0.0

0 16 1.424513677069199e-06
1 16 3.0409901904500747e-06
2 16 2.828052496995292e-06
3 16 1.8017743596984948e-06
4 16 2.557744639774354e-06
5 16 2.6478461828344047e-08
6 16 1.9284969580360757e-07
7 16 0.0
8 16 2.0514583855263793e-08
9 16 3.7194767730955934e-07
10 16 8.536146052547094e-08
11 16 9.410059075481133e-08
12 16 1.9122195250529628e-08
13 16 0.0
14 16 0.0
15 16 0.0
16 16 0.0
17 16 0.0
18 16 0.0
19 16 0.0
20 16 0.0
21 16 0.0
22 16 0.0
23 16 0.0
24 16 0.0
25 16 0.0
26 16 0.0
27 16 0.0
28 16 0.0
29 16 0.0
30 16 0.0
31 16 0.0
32 16 0.0
33 16 0.0
34 16 0.0
35 16 0.0
36 16 0.0
37 16 0.0
38 16 0.0
39 16 0.0
40 16 0.0
41 16 0.0
42 16 0.0
43 16 0.0
44 16 0.0
45 16 0.0
46 16 0.0
47 16 0.0
48 16 0.0
49 16 0.0

0 17 2.0498721550905812e-06
1 17 3.5583109204411294e-06
2 17 2.2289972825601487e-06
3 17 2.4244017889054614e-06
4 17 2.128723301969407e-07
5 17 7.600094068426964e-08
6 17 7.720349525481295e-09
7 17 5.718994807281458e-09
8 17 0.0
9 17 1.0469786220229747e-07
10 17 0.0
11 17 0.0
12 17 0.0
13 17 0.0
14 17 1.1879412600318506e-09
15 17 0.0
16 17 0.0
17 17 0.0
18 17 0.0
19 17 0.0
20 17 0.0
21 17 0.0
22 17 0.0
23 17 0.0
24 17 0.0
25 17 0.0
26 17 0.0
27 17 0.0
28 17 0.0
29 17 0.0
30 17 0.0
31 17 0.0
32 17 0.0
33 17 0.0
34 17 0.0
35 17 0.0
36 17 0.0
37 17 0.0
38 17 0.0
39 17 0.0
40 17 0.0
41 17 0.0
42 17 0.0
43 17 0.0
44 17 0.0
45 17 0.0
46 17 0.0
47 17 0.0
48 17 0.0
49 17 0.0

0 18 1.528066910840138e-07
1 18 2.7125625998815365e-06
2 18 2.18132042493875e-06
3 18 1.2866939112506366e-06
4 18 5.049086004722447e-07
5 18 1.1407044819951026e-10
6 18 2.386998547341912e-08
7 18 0.0
8 18 0.0
9 18 0.0
10 18 0.0
11 18 0.0
12 18 0.0
13 18 8.984357981151055e-09
14 18 0.0
15 18 0.0
16 18 0.0
17 18 0.0
18 18 0.0
19 18 0.0
20 18 0.0
21 18 0.0
22 18 0.0
23 18 0.0
24 18 0.0
25 18 0.0
26 18 0.0
27 18 0.0
28 18 0.0
29 18 0.0
30 18 0.0
31 18 0.0
32 18 0.0
33 18 0.0
34 18 0.0
35 18 0.0
36 18 0.0
37 18 0.0
38 18 0.0
39 18 0.0
40 18 0.0
41 18 0.0
42 18 0.0
43 18 0.0
44 18 0.0
45 18 0.0
46 18 0.0
47 18 0.0
48 18 0.0
49 18 0.0

0 19 1.6172104232093848e-06
1 19 7.507592174121384e-07
2 19 1.538430907083091e-06
3 19 4.548581626668874e-07
4 19 5.274909759727171e-07
5 19 2.7095877398749386e-07
6 19 9.242199724788364e-11
7 19 0.0
8 19 1.3566620951429071e-08
9 19 2.2987579765017596e-11
10 19 0.0
11 19 0.0
12 19 0.0
13 19 0.0
14 19 1.251710585775267e-09
15 19 0.0
16 19 0.0
17 19 0.0
18 19 0.0
19 19 0.0
20 19 0.0
21 19 0.0
22 19 0.0
23 19 0.0
24 19 0.0
25 19 0.0
26 19 0.0
27 19 0.0
28 19 0.0
29 19 0.0
30 19 0.0
31 19 0.0
32 19 0.0
33 19 0.0
34 19 0.0
35 19 0.0
36 19 0.0
37 19 0.0
38 19 0.0
39 19 0.0
40 19 0.0
41 19 0.0
42 19 0.0
43 19 0.0
44 19 0.0
45 19 0.0
46 19 0.0
47 19 0.0
48 19 0.0
49 19 0.0

0 20 1.602391323111389e-07
1 20 1.8318023318360665e-07
2 20 3.373002028490454e-07
3 20 5.344902648308311e-07
4 20 2.048368819532218e-07
5 20 2.3718454547538257e-08
6 20 1.0715345093868802e-07
7 20 1.5703255707999708e-07
8 20 0.0
9 20 0.0
10 20 0.0
11 20 0.0
12 20 0.0
13 20 0.0
14 20 0.0
15 20 0.0
16 20 0.0
17 20 0.0
18 20 0.0
19 20 0.0
20 20 0.0
21 20 0.0
22 20 0.0
23 20 0.0
24 20 0.0
25 20 0.0
26 20 0.0
27 20 0.0
28 20 0.0
29 20 0.0
30 20 0.0
31 20 0.0
32 20 0.0
33 20 0.0
34 20 0.0
35 20 0.0
36 20 0.0
37 20 0.0
38 20 0.0
39 20 0.0
40 20 0.0
41 20 0.0
42 20 0.0
43 20 0.0
44 20 0.0
45 20 0.0
46 20 0.0
47 20 0.0
48 20 0.0
49 20 0.0

0 21 6.74842034316571e-08
1 21 3.0272541681826946e-07
2 21 2.620538048313126e-07
3 21 5.07194342550511e-08
4 21 4.5271300714947007e-07
5 21 3.215310485910024e-10
6 21 0.0
7 21 6.163067795222018e-08
8 21 0.0
9 21 0.0
10 21 0.0
11 21 0.0
12 21 0.0
13 21 0.0
14 21 0.0
15 21 0.0
16 21 0.0
17 21 0.0
18 21 0.0
19 21 0.0
20 21 0.0
21 21 0.0
22 21 0.0
23 21 0.0
24 21 0.0
25 21 0.0
26 21 0.0
27 21 0.0
28 21 0.0
29 21 0.0
30 21 0.0
31 21 0.0
32 21 0.0
33 21 0.0
34 21 0.0
35 21 0.0
36 21 0.0
37 21 0.0
38 21 0.0
39 21 0.0
40 21 0.0
41 21 0.0
42 21 0.0
43 21 0.0
44 21 0.0
45 21 0.0
46 21 0.0
47 21 0.0
48 21 0.0
49 21 0.0

0 22 3.8608139778527764e-07
1 22 3.1674022681367016e-07
2 22 2.5005575666319065e-07
3 22 4.669845565774757e-08
4 22 5.2852048724523784e-08
5 22 1.691489319087091e-08
6 22 0.0
7 22 0.0
8 22 0.0
9 22 0.0
10 22 0.0
11 22 0.0
12 22 0.0
13 22 0.0
14 22 0.0
15 22 0.0
16 22 0.0
17 22 0.0
18 22 0.0
19 22 0.0
20 22 0.0
21 22 0.0
22 22 0.0
23 22 0.0
24 22 0.0
25 22 0.0
26 22 0.0
27 22 0.0
28 22 0.0
29 22 0.0
30 22 0.0
31 22 0.0
32 22 0.0
33 22 0.0
34 22 0.0
35 22 0.0
36 22 0.0
37 22 0.0
38 22 0.0
39 22 0.0
40 22 0.0
41 22 0.0
42 22 0.0
43 22 0.0
44 22 0.0
45 22 0.0
46 22 0.0
47 22 0.0
48 22 0.0
49 22 0.0

0 23 3.9928660740520325e-08
1 23 1.8105437407175582e-07
2 23 8.363582482983826e-08
3 23 6.188043470798503e-08
4 23 8.522996914203902e-08
5 23 2.301405278425677e-09
6 23 0.0
7 23 0.0
8 23 1.4831885628670604e-10
9 23 0.0
10 23 0.0
11 23 0.0
12 23 0.0
13 23 0.0
14 23 0.0
15 23 0.0
16 23 0.0
17 23 0.0
18 23 0.0
19 23 0.0
20 23 0.0
21 23 0.0
22 23 0.0
23 23 0.0
24 23 0.0
25 23 0.0
26 23 0.0
27 23 0.0
28 23 0.0
29 23 0.0
30 23 0.0
31 23 0.0
32 23 0.0
33 23 0.0
34 23 0.0
35 23 0.0
36 23 0.0
37 23 0.0
38 23 0.0
39 23 0.0
40 23 0.0
41 23 0.0
42 23 0.0
43 23 0.0
44 23 0.0
45 23 0.0
46 23 0.0
47 23 0.0
48 23 0.0
49 23 0.0

0 24 5.0370962051280754e-08
1 24 5.13319017032613e-08
2 24 5.18815584820317e-07
3 24 7.026503901703069e-08
4 24 3.4776240876432545e-09
5 24 2.1966840940701274e-08
6 24 1.3219430508403039e-09
7 24 0.0
8 24 0.0
9 24 0.0
10 24 0.0
11 24 0.0
12 24 0.0
13 24 0.0
14 24 0.0
15 24 0.0
16 24 0.0
17 24 0.0
18 24 0.0
19 24 0.0
20 24 0.0
21 24 0.0
22 24 0.0
23 24 0.0
24 24 0.0
25 24 0.0
26 24 0.0
27 24 0.0
28 24 0.0
29 24 0.0
30 24 0.0
31 24 0.0
32 24 0.0
33 24 0.0
34 24 0.0
35 24 0.0
36 24 0.0
37 24 0.0
38 24 0.0
39 24 0.0
40 24 0.0
41 24 0.0
42 24 0.0
43 24 0.0
44 24 0.0
45 24 0.0
46 24 0.0
47 24 0.0
48 24 0.0
49 24 0.0

0 25 4.2353270385660476e-08
1 25 3.473360836445022e-08
2 25 2.243538897392587e-08
3 25 6.252589775064343e-08
4 25 4.273933851281443e-09
5 25 5.220561415960036e-10
6 25 0.0
7 25 0.0
8 25 0.0
9 25 0.0
10 25 0.0
11 25 0.0
12 25 0.0
13 25 0.0
14 25 0.0
15 25 0.0
16 25 0.0
17 25 0.0
18 25 0.0
19 25 0.0
20 25 0.0
21 25 0.0
22 25 0.0
23 25 0.0
24 25 0.0
25 25 0.0
26 25 0.0
27 25 0.0
28 25 0.0
29 25 0.0
30 25 0.0
31 25 0.0
32 25 0.0
33 25 0.0
34 25 0.0
35 25 0.0
36 25 0.0
37 25 0.0
38 25 0.0
39 25 0.0
40 25 0.0
41 25 0.0
42 25 0.0
43 25 0.0
44 25 0.0
45 25 0.0
46 25 0.0
47 25 0.0
48 25 0.0
49 25 0.0

0 26 8.10539854296473e-09
1 26 1.6338087899445005e-08
2 26 5.7816895828482135e-09
3 26 0.0
4 26 2.646328983946854e-09
5 26 9.57922320202883e-11
6 26 0.0
7 26 0.0
8 26 0.0
9 26 0.0
10 26 0.0
11 26 0.0
12 26 0.0
13 26 0.0
14 26 0.0
15 26 0.0
16 26 0.0
17 26 0.0
18 26 0.0
19 26 0.0
20 26 0.0
21 26 0.0
22 26 0.0
23 26 0.0
24 26 0.0
25 26 0.0
26 26 0.0
27 26 0.0
28 26 0.0
29 26 0.0
30 26 0.0
31 26 0.0
32 26 0.0
33 26 0.0
34 26 0.0
35 26 0.0
36 26 0.0
37 26 0.0
38 26 0.0
39 26 0.0
40 26 0.0
41 26 0.0
42 26 0.0
43 26 0.0
44 26 0.0
45 26 0.0
46 26 0.0
47 26 0.0
48 26 0.0
49 26 0.0

0 27 2.298038762299306e-09
1 27 2.1425442102532333e-09
2 27 4.5062215045427455e-09
3 27 5.140818953693854e-08
4 27 3.1345849867526343e-08
5 27 8.447459750627726e-10
6 27 0.0
7 27 0.0
8 27 0.0
9 27 0.0
10 27 0.0
11 27 0.0
12 27 0.0
13 27 0.0
14 27 0.0
15 27 0.0
16 27 0.0
17 27 0.0
18 27 0.0
19 27 0.0
20 27 0.0
21 27 0.0
22 27 0.0
23 27 0.0
24 27 0.0
25 27 0.0
26 27 0.0
27 27 0.0
28 27 0.0
29 27 0.0
30 27 0.0
31 27 0.0
32 27 0.0
33 27 0.0
34 27 0.0
35 27 0.0
36 27 0.0
37 27 0.0
38 27 0.0
39 27 0.0
40 27 0.0
41 27 0.0
42 27 0.0
43 27 0.0
44 27 0.0
45 27 0.0
46 27 0.0
47 27 0.0
48 27 0.0
49 27 0.0

0 28 1.1576887280415654e-09
1 28 2.6693529331908415e-10
2 28 1.311805445269603e-09
3 28 4.2219998377532355e-08
4 28 7.665942023177589e-08
5 28 0.0
6 28 0.0
7 28 1.748982632906511e-10
8 28 0.0
9 28 0.0
10 28 0.0
11 28 0.0
12 28 0.0
13 28 0.0
14 28 0.0
15 28 0.0
16 28 0.0
17 28 0.0
18 28 0.0
19 28 0.0
20 28 0.0
21 28 0.0
22 28 0.0
23 28 0.0
24 28 0.0
25 28 0.0
26 28 0.0
27 28 0.0
28 28 0.0
29 28 0.0
30 28 0.0
31 28 0.0
32 28 0.0
33 28 0.0
34 28 0.0
35 28 0.0
36 28 0.0
37 28 0.0
38 28 0.0
39 28 0.0
40 28 0.0
41 28 0.0
42 28 0.0
43 28 0.0
44 28 0.0
45 28 0.0
46 28 0.0
47 28 0.0
48 28 0.0
49 28 0.0

0 29 1.3941639816090373e-09
1 29 9.390863034118504e-09
2 29 0.0
3 29 1.252226632809174e-09
4 29 9.201140258088232e-08
5 29 0.0
6 29 0.0
7 29 0.0
8 29 0.0
9 29 0.0
10 29 0.0
11 29 0.0
12 29 0.0
13 29 0.0
14 29 0.0
15 29 0.0
16 29 0.0
17 29 0.0
18 29 0.0
19 29 0.0
20 29 0.0
21 29 0.0
22 29 0.0
23 29 0.0
24 29 0.0
25 29 0.0
26 29 0.0
27 29 0.0
28 29 0.0
29 29 0.0
30 29 0.0
31 29 0.0
32 29 0.0
33 29 0.0
34 29 0.0
35 29 0.0
36 29 0.0
37 29 0.0
38 29 0.0
39 29 0.0
40 29 0.0
41 29 0.0
42 29 0.0
43 29 0.0
44 29 0.0
45 29 0.0
46 29 0.0
47 29 0.0
48 29 0.0
49 29 0.0

0 30 8.130902037024431e-10
1 30 1.7236076675139287e-09
2 30 1.460738215128154e-09
3 30 1.4848335822736268e-09
4 30 1.3144763367197114e-08
5 30 0.0
6 30 0.0
7 30 0.0
8 30 0.0
9 30 0.0
10 30 0.0
11 30 0.0
12 30 0.0
13 30 0.0
14 30 0.0
15 30 0.0
16 30 0.0
17 30 0.0
18 30 0.0
19 30 0.0
20 30 0.0
21 30 0.0
22 30 0.0
23 30 0.0
24 30 0.0
25 30 0.0
26 30 0.0
27 30 0.0
28 30 0.0
29 30 0.0
30 30 0.0
31 30 0.0
32 30 0.0
33 30 0.0
34 30 0.0
35 30 0.0
36 30 0.0
37 30 0.0
38 30 0.0
39 30 0.0
40 30 0.0
41 30 0.0
42 30 0.0
43 30 0.0
44 30 0.0
45 30 0.0
46 30 0.0
47 30 0.0
48 30 0.0
49 30 0.0

0 31 1.176481092098361e-10
1 31 4.062967234907789e-09
2 31 5.924289338712095e-09
3 31 1.873574628464271e-09
4 31 3.761463067368069e-10
5 31 1.7141140880305237e-10
6 31 0.0
7 31 0.0
8 31 0.0
9 31 0.0
10 31 0.0
11 31 0.0
12 31 0.0
13 31 0.0
14 31 0.0
15 31 0.0
16 31 0.0
17 31 0.0
18 31 0.0
19 31 0.0
20 31 0.0
21 31 0.0
22 31 0.0
23 31 0.0
24 31 0.0
25 31 0.0
26 31 0.0
27 31 0.0
28 31 0.0
29 31 0.0
30 31 0.0
31 31 0.0
32 31 0.0
33 31 0.0
34 31 0.0
35 31 0.0
36 31 0.0
37 31 0.0
38 31 0.0
39 31 0.0
40 31 0.0
41 31 0.0
42 31 0.0
43 31 0.0
44 31 0.0
45 31 0.0
46 31 0.0
47 31 0.0
48 31 0.0
49 31 0.0

0 32 1.2626974352549528e-09
1 32 4.653831379455176e-09
2 32 0.0
3 32 0.0
4 32 4.2749900542320353e-10
5 32 0.0
6 32 0.0
7 32 0.0
8 32 0.0
9 32 0.0
10 32 0.0
11 32 0.0
12 32 0.0
13 32 0.0
14 32 0.0
15 32 0.0
16 32 0.0
17 32 0.0
18 32 0.0
19 32 0.0
20 32 0.0
21 32 0.0
22 32 0.0
23 32 0.0
24 32 0.0
25 32 0.0
26 32 0.0
27 32 0.0
28 32 0.0
29 32 0.0
30 32 0.0
31 32 0.0
32 32 0.0
33 32 0.0
34 32 0.0
35 32 0.0
36 32 0.0
37 32 0.0
38 32 0.0
39 32 0.0
40 32 0.0
41 32 0.0
42 32 0.0
43 32 0.0
44 32 0.0
45 32 0.0
46 32 0.0
47 32 0.0
48 32 0.0
49 32 0.0

0 33 5.885620160716807e-10
1 33 0.0
2 33 1.3733327775216485e-10
3 33 2.298218034590258e-09
4 33 0.0
5 33 0.0
6 33 0.0
7 33 0.0
8 33 0.0
9 33 0.0
10 33 0.0
11 33 0.0
12 33 0.0
13 33 0.0
14 33 0.0
15 33 0.0
16 33 0.0
17 33 0.0
18 33 0.0
19 33 0.0
20 33 0.0
21 33 0.0
22 33 0.0
23 33 0.0
24 33 0.0
25 33 0.0
26 33 0.0
27 33 0.0
28 33 0.0
29 33 0.0
30 33 0.0
31 33 0.0
32 33 0.0
33 33 0.0
34 33 0.0
35 33 0.0
36 33 0.0
37 33 0.0
38 33 0.0
39 33 0.0
40 33 0.0
41 33 0.0
42 33 0.0
43 33 0.0
44 33 0.0
45 33 0.0
46 33 0.0
47 33 0.0
48 33 0.0
49 33 0.0

0 34 4.022822230990362e-11
1 34 0.0
2 34 0.0
3 34 0.0
4 34 3.99570382000408e-11
5 34 0.0
6 34 0.0
7 34 0.0
8 34 0.0
9 34 0.0
10 34 0.0
11 34 0.0
12 34 0.0
13 34 0.0
14 34 0.0
15 34 0.0
16 34 0.0
17 34 0.0
18 34 0.0
19 34 0.0
20 34 0.0
21 34 0.0
22 34 0.0
23 34 0.0
24 34 0.0
25 34 0.0
26 34 0.0
27 34 0.0
28 34 0.0
29 34 0.0
30 34 0.0
31 34 0.0
32 34 0.0
33 34 0.0
34 34 0.0
35 34 0.0
36 34 0.0
37 34 0.0
38 34 0.0
39 34 0.0
40 34 0.0
41 34 0.0
42 34 0.0
43 34 0.0
44 34 0.0
45 34 0.0
46 34 0.0
47 34 0.0
48 34 0.0
49 34 0.0

0 35 0.0
1 35 9.366546333567111e-09
2 35 0.0
3 35 0.0
4 35 1.863966011912047e-08
5 35 0.0
6 35 0.0
7 35 0.0
8 35 0.0
9 35 0.0
10 35 0.0
11 35 0.0
12 35 0.0
13 35 0.0
14 35 0.0
15 35 0.0
16 35 0.0
17 35 0.0
18 35 0.0
19 35 0.0
20 35 0.0
21 35 0.0
22 35 0.0
23 35 0.0
24 35 0.0
25 35 0.0
26 35 0.0
27 35 0.0
28 35 0.0
29 35 0.0
30 35 0.0
31 35 0.0
32 35 0.0
33 35 0.0
34 35 0.0
35 35 0.0
36 35 0.0
37 35 0.0
38 35 0.0
39 35 0.0
40 35 0.0
41 35 0.0
42 35 0.0
43 35 0.0
44 35 0.0
45 35 0.0
46 35 0.0
47 35 0.0
48 35 0.0
49 35 0.0

0 36 0.0
1 36 0.0
2 36 1.0793499364718556e-10
3 36 1.1121355047013288e-09
4 36 0.0
5 36 0.0
6 36 0.0
7 36 0.0
8 36 0.0
9 36 0.0
10 36 0.0
11 36 0.0
12 36 0.0
13 36 0.0
14 36 0.0
15 36 0.0
16 36 0.0
17 36 0.0
18 36 0.0
19 36 0.0
20 36 0.0
21 36 0.0
22 36 0.0
23 36 0.0
24 36 0.0
25 36 0.0
26 36 0.0
27 36 0.0
28 36 0.0
29 36 0.0
30 36 0.0
31 36 0.0
32 36 0.0
33 36 0.0
34 36 0.0
35 36 0.0
36 36 0.0
37 36 0.0
38 36 0.0
39 36 0.0
40 36 0.0
41 36 0.0
42 36 0.0
43 36 0.0
44 36 0.0
45 36 0.0
46 36 0.0
47 36 0.0
48 36 0.0
49 36 0.0

0 37 0.0
1 37 5.385381363442258e-12
2 37 0.0
3 37 0.0
4 37 0.0
5 37 0.0
6 37 0.0
7 37 0.0
8 37 0.0
9 37 0.0
10 37 0.0
11 37 0.0
12 37 0.0
13 37 0.0
14 37 0.0
15 37 0.0
16 37 0.0
17 37 0.0
18 37 0.0
19 37 0.0
20 37 0.0
21 37 0.0
22 37 0.0
23 37 0.0
24 37 0.0
25 37 0.0
26 37 0.0
27 37 0.0
28 37 0.0
29 37 0.0
30 37 0.0
31 37 0.0
32 37 0.0
33 37 0.0
34 37 0.0
35 37 0.0
36 37 0.0
37 37 0.0
38 37 0.0
39 37 0.0
40 37 0.0
41 37 0.0
42 37 0.0
43 37 0.0
44 37 0.0
45 37 0.0
46 37 0.0
47 37 0.0
48 37 0.0
49 37 0.0

0 38 0.0
1 38 4.48731213080291e-11
2 38 0.0
3 38 0.0
4 38 0.0
5 38 0.0
6 38 0.0
7 38 0.0
8 38 0.0
9 38 0.0
10 38 0.0
11 38 0.0
12 38 0.0
13 38 0.0
14 38 0.0
15 38 0.0
16 38 0.0
17 38 0.0
18 38 0.0
19 38 0.0
20 38 0.0
21 38 0.0
22 38 0.0
23 38 0.0
24 38 0.0
25 38 0.0
26 38 0.0
27 38 0.0
28 38 0.0
29 38 0.0
30 38 0.0
31 38 0.0
32 38 0.0
33 38 0.0
34 38 0.0
35 38 0.0
36 38 0.0
37 38 0.0
38 38 0.0
39 38 0.0
40 38 0.0
41 38 0.0
42 38 0.0
43 38 0.0
44 38 0.0
45 38 0.0
46 38 0.0
47 38 0.0
48 38 0.0
49 38 0.0

0 39 0.0
1 39 0.0
2 39 0.0
3 39 0.0
4 39 6.5399328406458705e-09
5 39 0.0
6 39 0.0
7 39 0.0
8 39 0.0
9 39 0.0
10 39 0.0
11 39 0.0
12 39 0.0
13 39 0.0
14 39 0.0
15 39 0.0
16 39 0.0
17 39 0.0
18 39 0.0
19 39 0.0
20 39 0.0
21 39 0.0
22 39 0.0
23 39 0.0
24 39 0.0
25 39 0.0
26 39 0.0
27 39 0.0
28 39 0.0
29 39 0.0
30 39 0.0
31 39 0.0
32 39 0.0
33 39 0.0
34 39 0.0
35 39 0.0
36 39 0.0
37 39 0.0
38 39 0.0
39 39 0.0
40 39 0.0
41 39 0.0
42 39 0.0
43 39 0.0
44 39 0.0
45 39 0.0
46 39 0.0
47 39 0.0
48 39 0.0
49 39 0.0

0 40 0.0
1 40 0.0
2 40 0.0
3 40 0.0
4 40 0.0
5 40 0.0
6 40 0.0
7 40 0.0
8 40 0.0
9 40 0.0
10 40 0.0
11 40 0.0
12 40 0.0
13 40 0.0
14 40 0.0
15 40 0.0
16 40 0.0
17 40 0.0
18 40 0.0
19 40 0.0
20 40 0.0
21 40 0.0
22 40 0.0
23 40 0.0
24 40 0.0
25 40 0.0
26 40 0.0
27 40 0.0
28 40 0.0
29 40 0.0
30 40 0.0
31 40 0.0
32 40 0.0
33 40 0.0
34 40 0.0
35 40 0.0
36 40 0.0
37 40 0.0
38 40 0.0
39 40 0.0
40 40 0.0
41 40 0.0
42 40 0.0
43 40 0.0
44 40 0.0
45 40 0.0
46 40 0.0
47 40 0.0
48 40 0.0
49 40 0.0

0 41 1.967009634829559e-10
1 41 0.0
2 41 0.0
3 41 0.0
4 41 0.0
5 41 5.199130447524081e-11
6 41 0.0
7 41 0.0
8 41 0.0
9 41 0.0
10 41 0.0
11 41 0.0
12 41 0.0
13 41 0.0
14 41 0.0
15 41 0.0
16 41 0.0
17 41 0.0
18 41 0.0
19 41 0.0
20 41 0.0
21 41 0.0
22 41 0.0
23 41 0.0
24 41 0.0
25 41 0.0
26 41 0.0
27 41 0.0
28 41 0.0
29 41 0.0
30 41 0.0
31 41 0.0
32 41 0.0
33 41 0.0
34 41 0.0
35 41 0.0
36 41 0.0
37 41 0.0
38 41 0.0
39 41 0.0
40 41 0.0
41 41 0.0
42 41 0.0
43 41 0.0
44 41 0.0
45 41 0.0
46 41 0.0
47 41 0.0
48 41 0.0
49 41 0.0

0 42 1.3085700329499947e-10
1 42 0.0
2 42 0.0
3 42 0.0
4 42 0.0
5 42 0.0
6 42 0.0
7 42 0.0
8 42 0.0
9 42 0.0
10 42 0.0
11 42 0.0
12 42 0.0
13 42 0.0
14 42 0.0
15 42 0.0
16 42 0.0
17 42 0.0
18 42 0.0
19 42 0.0
20 42 0.0
21 42 0.0
22 42 0.0
23 42 0.0
24 42 0.0
25 42 0.0
26 42 0.0
27 42 0.0
28 42 0.0
29 42 0.0
30 42 0.0
31 42 0.0
32 42 0.0
33 42 0.0
34 42 0.0
35 42 0.0
36 42 0.0
37 42 0.0
38 42 0.0
39 42 0.0
40 42 0.0
41 42 0.0
42 42 0.0
43 42 0.0
44 42 0.0
45 42 0.0
46 42 0.0
47 42 0.0
48 42 0.0
49 42 0.0

0 43 0.0
1 43 0.0
2 43 0.0
3 43 0.0
4 43 0.0
5 43 0.0
6 43 0.0
7 43 0.0
8 43 0.0
9 43 0.0
10 43 0.0
11 43 0.0
12 43 0.0
13 43 0.0
14 43 0.0
15 43 0.0
16 43 0.0
17 43 0.0
18 43 0.0
19 43 0.0
20 43 0.0
21 43 0.0
22 43 0.0
23 43 0.0
24 43 0.0
25 43 0.0
26 43 0.0
27 43 0.0
28 43 0.0
29 43 0.0
30 43 0.0
31 43 0.0
32 43 0.0
33 43 0.0
34 43 0.0
35 43 0.0
36 43 0.0
37 43 0.0
38 43 0.0
39 43 0.0
40 43 0.0
41 43 0.0
42 43 0.0
43 43 0.0
44 43 0.0
45 43 0.0
46 43 0.0
47 43 0.0
48 43 0.0
49 43 0.0

0 44 0.0
1 44 0.0
2 44 0.0
3 44 0.0
4 44 0.0
5 44 0.0
6 44 0.0
7 44 0.0
8 44 0.0
9 44 0.0
10 44 0.0
11 44 0.0
12 44 0.0
13 44 0.0
14 44 0.0
15 44 0.0
16 44 0.0
17 44 0.0
18 44 0.0
19 44 0.0
20 44 0.0
21 44 0.0
22 44 0.0
23 44 0.0
24 44 0.0
25 44 0.0
26 44 0.0
27 44 0.0
28 44 0.0
29 44 0.0
30 44 0.0
31 44 0.0
32 44 0.0
33 44 0.0
34 44 0.0
35 44 0.0
36 44 0.0
37 44 0.0
38 44 0.0
39 44 0.0
40 44 0.0
41 44 0.0
42 44 0.0
43 44 0.0
44 44 0.0
45 44 0.0
46 44 0.0
47 44 0.0
48 44 0.0
49 44 0.0

0 45 0.0
1 45 0.0
2 45 0.0
3 45 0.0
4 45 0.0
5 45 0.0
6 45 0.0
7 45 0.0
8 45 0.0
9 45 0.0
10 45 0.0
11 45 0.0
12 45 0.0
13 45 0.0
14 45 0.0
15 45 0.0
16 45 0.0
17 45 0.0
18 45 0.0
19 45 0.0
20 45 0.0
21 45 0.0
22 45 0.0
23 45 0.0
24 45 0.0
25 45 0.0
26 45 0.0
27 45 0.0
28 45 0.0
29 45 0.0
30 45 0.0
31 45 0.0
32 45 0.0
33 45 0.0
34 45 0.0
35 45 0.0
36 45 0.0
37 45 0.0
38 45 0.0
39 45 0.0
40 45 0.0
41 45 0.0
42 45 0.0
43 45 0.0
44 45 0.0
45 45 0.0
46 45 0.0
47 45 0.0
48 45 0.0
49 45 0.0

0 46 0.0
1 46 0.0
2 46 0.0
3 46 0.0
4 46 0.0
5 46 0.0
6 46 0.0
7 46 0.0
8 46 0.0
9 46 0.0
10 46 0.0
11 46 0.0
12 46 0.0
13 46 0.0
14 46 0.0
15 46 0.0
16 46 0.0
17 46 0.0
18 46 0.0
19 46 0.0
20 46 0.0
21 46 0.0
22 46 0.0
23 46 0.0
24 46 0.0
25 46 0.0
26 46 0.0
27 46 0.0
28 46 0.0
29 46 0.0
30 46 0.0
31 46 0.0
32 46 0.0
33 46 0.0
34 46 0.0
35 46 0.0
36 46 0.0
37 46 0.0
38 46 0.0
39 46 0.0
40 46 0.0
41 46 0.0
42 46 0.0
43 46 0.0
44 46 0.0
45 46 0.0
46 46 0.0
47 46 0.0
48 46 0.0
49 46 0.0

0 47 0.0
1 47 0.0
2 47 0.0
3 47 0.0
4 47 0.0
5 47 0.0
6 47 0.0
7 47 0.0
8 47 0.0
9 47 0.0
10 47 0.0
11 47 0.0
12 47 0.0
13 47 0.0
14 47 0.0
15 47 0.0
16 47 0.0
17 47 0.0
18 47 0.0
19 47 0.0
20 47 0.0
21 47 0.0
22 47 0.0
23 47 0.0
24 47 0.0
25 47 0.0
26 47 0.0
27 47 0.0
28 47 0.0
29 47 0.0
30 47 0.0
31 47 0.0
32 47 0.0
33 47 0.0
34 47 0.0
35 47 0.0
36 47 0.0
37 47 0.0
38 47 0.0
39 47 0.0
40 47 0.0
41 47 0.0
42 47 0.0
43 47 0.0
44 47 0.0
45 47 0.0
46 47 0.0
47 47 0.0
48 47 0.0
49 47 0.0

0 48 0.0
1 48 0.0
2 48 0.0
3 48 0.0
4 48 0.0
5 48 0.0
6 48 0.0
7 48 0.0
8 48 0.0
9 48 0.0
10 48 0.0
11 48 0.0
12 48 0.0
13 48 0.0
14 48 0.0
15 48 0.0
16 48 0.0
17 48 0.0
18 48 0.0
19 48 0.0
20 48 0.0
21 48 0.0
22 48 0.0
23 48 0.0
24 48 0.0
25 48 0.0
26 48 0.0
27 48 0.0
28 48 0.0
29 48 0.0
30 48 0.0
31 48 0.0
32 48 0.0
33 48 0.0
34 48 0.0
35 48 0.0
36 48 0.0
37 48 0.0
38 48 0.0
39 48 0.0
40 48 0.0
41 48 0.0
42 48 0.0
43 48 0.0
44 48 0.0
45 48 0.0
46 48 0.0
47 48 0.0
48 48 0.0
49 48 0.0

0 49 0.0
1 49 0.0
2 49 0.0
3 49 0.0
4 49 0.0
5 49 0.0
6 49 0.0
7 49 0.0
8 49 0.0
9 49 0.0
10 49 0.0
11 49 0.0
12 49 0.0
13 49 0.0
14 49 0.0
15 49 0.0
16 49 0.0
17 49 0.0
18 49 0.0
19 49 0.0
20 49 0.0
21 49 0.0
22 49 0.0
23 49 0.0
24 49 0.0
25 49 0.0
26 49 0.0
27 49 0.0
28 49 0.0
29 49 0.0
30 49 0.0
31 49 0.0
32 49 0.0
33 49 0.0
34 49 0.0
35 49 0.0
36 49 0.0
37 49 0.0
38 49 0.0
39 49 0.0
40 49 0.0
41 49 0.0
42 49 0.0
43 49 0.0
44 49 0.0
45 49 0.0
46 49 0.0
47 49 0.0
48 49 0.0
49 49 0.0



==> data/1d-feature-importance-40.txt <==
0 0 0.00014519675424666707
1 0 0.00014068418548886987
2 0 0.00018312112806104306
3 0 0.00016836402610626613
4 0 0.00036476521602183055
5 0 0.00041323043306208446
6 0 0.00028763749378132565
7 0 0.00034554565506500164
8 0 0.002119390053527392
9 0 0.0008756369333783906
10 0 0.0003538168817672264
11 0 0.00027958913096439445
12 0 9.748993712946077e-05
13 0 7.628144060351753e-05
14 0 0.0001011430071008526
15 0 3.0892050340609016e-05
16 0 1.5609972086696463e-05
17 0 6.8976249603582845e-06
18 0 4.7132329716922295e-06
19 0 1.981618094661056e-06
20 0 9.836266771932911e-07
21 0 1.0127972919338486e-06
22 0 3.917243803072591e-07
23 0 9.458220988274796e-07
24 0 1.920046609450398e-07
25 0 2.394005175828584e-07
26 0 4.3624502441498337e-08
27 0 1.4800852282099236e-08
28 0 6.612450100230725e-09
29 0 3.173441501350213e-11
30 0 1.319341059007863e-08
31 0 6.542190483715681e-09
32 0 1.2260117267645814e-08
33 0 0.0
34 0 0.0
35 0 4.3302483735677234e-09
36 0 0.0
37 0 0.0
38 0 0.0
39 0 0.0
40 0 0.0
41 0 0.0
42 0 0.0
43 0 0.0
44 0 0.0
45 0 0.0
46 0 0.0
47 0 0.0
48 0 0.0
49 0 0.0

0 1 0.00015063119298458638
1 1 9.288756503068363e-05
2 1 0.00013069656875234418
3 1 0.00016551536025518647
4 1 0.000276423890632461
5 1 0.0002908226528057959
6 1 0.0003067927022559296
7 1 0.0004667822578604887
8 1 0.002961082156578589
9 1 0.0009155227702566326
10 1 0.00048261757803451957
11 1 0.00018003536076487456
12 1 8.854722897285613e-05
13 1 6.0317583445798855e-05
14 1 0.00014598249338751212
15 1 3.0449902556935964e-05
16 1 1.2979042502337914e-05
17 1 9.980254068732657e-06
18 1 3.378515189058909e-06
19 1 1.6517526968637432e-06
20 1 1.2411445307911155e-06
21 1 8.222392639132646e-07
22 1 4.808285077083281e-07
23 1 4.470906676700678e-07
24 1 5.9262627865138226e-08
25 1 1.2334878878703076e-13
26 1 2.957769696080728e-07
27 1 8.481750945109092e-10
28 1 2.9370682511959166e-09
29 1 4.952395855477569e-10
30 1 1.2058048915800545e-09
31 1 0.0
32 1 1.3439143928125157e-08
33 1 0.0
34 1 0.0
35 1 0.0
36 1 2.421707808792225e-11
37 1 0.0
38 1 0.0
39 1 1.7724176720905817e-09
40 1 0.0
41 1 0.0
42 1 0.0
43 1 0.0
44 1 0.0
45 1 0.0
46 1 0.0
47 1 0.0
48 1 0.0
49 1 0.0

0 2 0.00013070394367113098
1 2 9.455687309468145e-05
2 2 0.00012169567988890369
3 2 0.00017392301278597254
4 2 0.00019331056752285603
5 2 0.00021481117562433365
6 2 0.0002302468348484987
7 2 0.0001607518564126731
8 2 0.0002421929807960797
9 2 0.0003250867832758267
10 2 0.0001673562808713075
11 2 0.0001421091846366536
12 2 6.687747743148194e-05
13 2 3.6191198477937644e-05
14 2 2.5432952207878217e-05
15 2 1.2068144837524783e-05
16 2 9.311133009552033e-06
17 2 5.265884570264046e-06
18 2 2.2336887219670744e-06
19 2 1.2752605559090775e-06
20 2 6.201824229700521e-07
21 2 5.307565511694352e-07
22 2 1.4033327977519417e-06
23 2 7.379715371308458e-08
24 2 7.897745449529037e-08
25 2 2.643759220170253e-07
26 2 1.4041579997130118e-08
27 2 1.0348850261819891e-07
28 2 1.2145911097646122e-08
29 2 0.0
30 2 0.0
31 2 0.0
32 2 5.6617341672355275e-09
33 2 4.994817527660784e-09
34 2 0.0
35 2 3.088033490192456e-09
36 2 0.0
37 2 0.0
38 2 0.0
39 2 0.0
40 2 0.0
41 2 0.0
42 2 0.0
43 2 0.0
44 2 0.0
45 2 0.0
46 2 0.0
47 2 0.0
48 2 0.0
49 2 0.0

0 3 0.0001717096243124272
1 3 0.0001271155999787122
2 3 0.00014351390067766223
3 3 0.0002138099515832418
4 3 0.00017241387076101397
5 3 0.000231953339251873
6 3 0.00024195288927230218
7 3 0.00015856438804818737
8 3 0.00012918020026079973
9 3 0.0001483721305803581
10 3 0.00012989513993246044
11 3 4.952329666046759e-05
12 3 2.0948290034795927e-05
13 3 1.1676760068482392e-05
14 3 6.642895475911267e-06
15 3 2.883422615631361e-06
16 3 2.787939281359232e-06
17 3 8.209982154788099e-07
18 3 5.359590016829066e-07
19 3 5.166394442217537e-07
20 3 3.530577488309098e-07
21 3 6.781186003144395e-07
22 3 1.8285103642177746e-07
23 3 3.006809564462561e-08
24 3 3.275181703315214e-09
25 3 0.0
26 3 5.555992843595171e-08
27 3 0.0
28 3 2.1708673797157616e-09
29 3 0.0
30 3 7.3713623724628315e-09
31 3 2.8402518880125302e-08
32 3 0.0
33 3 0.0
34 3 0.0
35 3 1.9493037217619503e-08
36 3 0.0
37 3 0.0
38 3 0.0
39 3 0.0
40 3 0.0
41 3 0.0
42 3 0.0
43 3 0.0
44 3 0.0
45 3 0.0
46 3 0.0
47 3 0.0
48 3 0.0
49 3 0.0

0 4 0.00012188552445304983
1 4 8.522187986890904e-05
2 4 0.000114459938470347
3 4 0.0002284870627700697
4 4 0.00026883618701445335
5 4 0.0001760173255884604
6 4 0.00014761935721707646
7 4 9.793917938668079e-05
8 4 0.0001049081697992449
9 4 6.23410300027745e-05
10 4 2.3834036699638228e-05
11 4 1.0087228667726537e-05
12 4 5.046109571018551e-06
13 4 3.1081537358227355e-06
14 4 8.429446217634388e-07
15 4 7.281461566740701e-07
16 4 3.6832740001665696e-07
17 4 3.5215366092537283e-07
18 4 1.0232248048094602e-08
19 4 1.4727341589109633e-08
20 4 1.06826583227726e-08
21 4 1.6968077387602023e-08
22 4 7.052915088323188e-10
23 4 3.1755685989098225e-08
24 4 4.5475782094258337e-10
25 4 0.0
26 4 0.0
27 4 0.0
28 4 0.0
29 4 0.0
30 4 0.0
31 4 0.0
32 4 0.0
33 4 0.0
34 4 0.0
35 4 0.0
36 4 0.0
37 4 0.0
38 4 0.0
39 4 0.0
40 4 0.0
41 4 0.0
42 4 0.0
43 4 0.0
44 4 0.0
45 4 0.0
46 4 0.0
47 4 0.0
48 4 0.0
49 4 0.0

0 5 0.0001791017685928288
1 5 0.0001261475972893724
2 5 0.000151281537306705
3 5 0.00015223862350716082
4 5 0.00028806739758363884
5 5 0.00013768304066387368
6 5 9.901837020773066e-05
7 5 7.720500134443073e-05
8 5 4.663455758989727e-05
9 5 1.9217746440217832e-05
10 5 8.030874326889337e-06
11 5 5.262187292179676e-06
12 5 2.819289399693579e-06
13 5 1.0824079026738898e-06
14 5 2.758675165839992e-07
15 5 1.4476318160687097e-07
16 5 8.743652994080703e-08
17 5 4.3052981295342646e-08
18 5 7.878933499507166e-08
19 5 1.855409980149426e-08
20 5 2.819977406042161e-09
21 5 7.1738975348381275e-09
22 5 3.0104323501197652e-09
23 5 1.209815254567211e-13
24 5 1.1078746682026347e-09
25 5 0.0
26 5 0.0
27 5 0.0
28 5 0.0
29 5 0.0
30 5 1.5929493000333163e-08
31 5 3.021000070444034e-08
32 5 0.0
33 5 0.0
34 5 0.0
35 5 0.0
36 5 0.0
37 5 0.0
38 5 0.0
39 5 0.0
40 5 0.0
41 5 0.0
42 5 0.0
43 5 0.0
44 5 0.0
45 5 0.0
46 5 0.0
47 5 0.0
48 5 0.0
49 5 0.0

0 6 0.0001617158802603116
1 6 0.00010560563702974826
2 6 0.00011582700005735785
3 6 0.00017126876175896648
4 6 0.00011341127598951309
5 6 0.00012806090970547473
6 6 6.792339099550906e-05
7 6 1.819359785725283e-05
8 6 1.339438948931706e-05
9 6 7.973386876494799e-06
10 6 5.7708768383293325e-06
11 6 1.2270067557558851e-06
12 6 5.960716483058379e-07
13 6 4.7051025040774583e-07
14 6 4.771797002827604e-07
15 6 5.584181185641442e-08
16 6 4.7657039744589306e-08
17 6 1.2588529361016124e-07
18 6 3.152679827834847e-08
19 6 1.2460536686572443e-10
20 6 4.730107738321566e-10
21 6 0.0
22 6 5.589086006575497e-09
23 6 0.0
24 6 0.0
25 6 0.0
26 6 0.0
27 6 0.0
28 6 0.0
29 6 0.0
30 6 0.0
31 6 0.0
32 6 0.0
33 6 0.0
34 6 0.0
35 6 0.0
36 6 0.0
37 6 0.0
38 6 0.0
39 6 0.0
40 6 0.0
41 6 0.0
42 6 0.0
43 6 0.0
44 6 0.0
45 6 0.0
46 6 0.0
47 6 0.0
48 6 0.0
49 6 0.0

0 7 0.0002400330115096579
1 7 0.0001577772247789199
2 7 0.00014561571490604296
3 7 0.00021007779718156593
4 7 0.00014441382166348348
5 7 0.00011320254351371136
6 7 3.3889252109182137e-05
7 7 7.712567696119558e-06
8 7 5.584134515654227e-06
9 7 6.0832300935178e-06
10 7 3.1106828182656497e-06
11 7 1.4727816322360155e-06
12 7 7.030953182483351e-07
13 7 7.861320918238216e-09
14 7 1.0171159371828343e-07
15 7 1.1902166137452285e-07
16 7 0.0
17 7 7.763429690587779e-10
18 7 3.5269755179809707e-10
19 7 0.0
20 7 0.0
21 7 0.0
22 7 0.0
23 7 0.0
24 7 0.0
25 7 0.0
26 7 0.0
27 7 0.0
28 7 0.0
29 7 0.0
30 7 0.0
31 7 0.0
32 7 0.0
33 7 0.0
34 7 0.0
35 7 0.0
36 7 0.0
37 7 0.0
38 7 0.0
39 7 0.0
40 7 0.0
41 7 0.0
42 7 0.0
43 7 0.0
44 7 0.0
45 7 0.0
46 7 0.0
47 7 0.0
48 7 0.0
49 7 0.0

0 8 0.009862848989750506
1 8 0.008618598318616602
2 8 0.0058580128123666315
3 8 0.007176743601533072
4 8 0.00023401977870754023
5 8 5.83833863124005e-05
6 8 1.3783281755317879e-05
7 8 3.384486105299717e-06
8 8 4.740860676853812e-06
9 8 2.36331679373151e-06
10 8 8.586242843357521e-07
11 8 2.5965209921562866e-07
12 8 3.6549646941880606e-07
13 8 1.0598571031599038e-07
14 8 2.737728036200288e-08
15 8 0.0
16 8 8.941056202012547e-09
17 8 3.353468866456982e-09
18 8 0.0
19 8 0.0
20 8 0.0
21 8 0.0
22 8 0.0
23 8 0.0
24 8 0.0
25 8 0.0
26 8 0.0
27 8 0.0
28 8 0.0
29 8 0.0
30 8 0.0
31 8 0.0
32 8 0.0
33 8 0.0
34 8 0.0
35 8 0.0
36 8 0.0
37 8 0.0
38 8 0.0
39 8 0.0
40 8 0.0
41 8 0.0
42 8 0.0
43 8 0.0
44 8 0.0
45 8 0.0
46 8 0.0
47 8 0.0
48 8 0.0
49 8 0.0

0 9 0.0013117374286055969
1 9 0.0015094817308881846
2 9 0.009968569752514454
3 9 0.00046320901706767536
4 9 0.00031018621143142516
5 9 2.1174099649801524e-05
6 9 5.4210904129889635e-06
7 9 1.9190083315963493e-06
8 9 2.4959955677096044e-06
9 9 6.19016499769058e-07
10 9 7.880723224925872e-07
11 9 8.997115861163874e-08
12 9 6.271991378068308e-08
13 9 0.0
14 9 1.318396178132563e-09
15 9 9.578695688765988e-10
16 9 0.0
17 9 0.0
18 9 0.0
19 9 0.0
20 9 0.0
21 9 0.0
22 9 0.0
23 9 0.0
24 9 0.0
25 9 0.0
26 9 0.0
27 9 0.0
28 9 0.0
29 9 0.0
30 9 0.0
31 9 0.0
32 9 0.0
33 9 0.0
34 9 0.0
35 9 0.0
36 9 0.0
37 9 0.0
38 9 0.0
39 9 0.0
40 9 0.0
41 9 0.0
42 9 0.0
43 9 0.0
44 9 0.0
45 9 0.0
46 9 0.0
47 9 0.0
48 9 0.0
49 9 0.0

0 10 3.926755674084794e-05
1 10 0.00010111712140251768
2 10 0.00023541304401963905
3 10 9.185053932377006e-05
4 10 3.0905213275447226e-05
5 10 5.843225443316385e-06
6 10 3.0185187652856455e-06
7 10 1.1545911537292982e-06
8 10 6.68836075185046e-07
9 10 4.3891514820230206e-07
10 10 9.40734174675595e-09
11 10 2.7585388596798337e-09
12 10 9.08364784669539e-09
13 10 0.0
14 10 0.0
15 10 0.0
16 10 0.0
17 10 0.0
18 10 0.0
19 10 0.0
20 10 0.0
21 10 0.0
22 10 0.0
23 10 0.0
24 10 0.0
25 10 0.0
26 10 0.0
27 10 0.0
28 10 0.0
29 10 0.0
30 10 0.0
31 10 0.0
32 10 0.0
33 10 0.0
34 10 0.0
35 10 0.0
36 10 0.0
37 10 0.0
38 10 0.0
39 10 0.0
40 10 0.0
41 10 0.0
42 10 0.0
43 10 0.0
44 10 0.0
45 10 0.0
46 10 0.0
47 10 0.0
48 10 0.0
49 10 0.0

0 11 1.122802684814589e-05
1 11 2.5739117886322088e-05
2 11 3.860353198835641e-05
3 11 2.4414247679998385e-05
4 11 1.212741740299292e-05
5 11 2.3911843107769458e-06
6 11 1.570420985519045e-06
7 11 7.237984453990175e-08
8 11 2.4505758444921664e-07
9 11 3.0294997962450474e-08
10 11 1.5534476921246508e-08
11 11 0.0
12 11 0.0
13 11 0.0
14 11 0.0
15 11 0.0
16 11 0.0
17 11 0.0
18 11 0.0
19 11 0.0
20 11 0.0
21 11 0.0
22 11 0.0
23 11 0.0
24 11 0.0
25 11 0.0
26 11 0.0
27 11 0.0
28 11 0.0
29 11 0.0
30 11 0.0
31 11 0.0
32 11 0.0
33 11 0.0
34 11 0.0
35 11 0.0
36 11 0.0
37 11 0.0
38 11 0.0
39 11 0.0
40 11 0.0
41 11 0.0
42 11 0.0
43 11 0.0
44 11 0.0
45 11 0.0
46 11 0.0
47 11 0.0
48 11 0.0
49 11 0.0

0 12 4.9532503841361874e-05
1 12 7.892591899978267e-05
2 12 7.131626693142196e-05
3 12 3.230161730056889e-05
4 12 3.112393574767826e-05
5 12 2.532843796618251e-06
6 12 1.084393179755377e-06
7 12 7.150186976312666e-08
8 12 9.176242592870686e-08
9 12 9.436302212728526e-10
10 12 0.0
11 12 1.1958220356988934e-07
12 12 0.0
13 12 0.0
14 12 0.0
15 12 0.0
16 12 0.0
17 12 0.0
18 12 0.0
19 12 0.0
20 12 0.0
21 12 0.0
22 12 0.0
23 12 0.0
24 12 0.0
25 12 0.0
26 12 0.0
27 12 0.0
28 12 0.0
29 12 0.0
30 12 0.0
31 12 0.0
32 12 0.0
33 12 0.0
34 12 0.0
35 12 0.0
36 12 0.0
37 12 0.0
38 12 0.0
39 12 0.0
40 12 0.0
41 12 0.0
42 12 0.0
43 12 0.0
44 12 0.0
45 12 0.0
46 12 0.0
47 12 0.0
48 12 0.0
49 12 0.0

0 13 7.474912584462593e-06
1 13 1.3724039488226754e-05
2 13 1.9949553817598506e-05
3 13 1.7506705281150117e-05
4 13 9.63910905557743e-06
5 13 2.0001510532563026e-06
6 13 3.2043958191122687e-07
7 13 1.6830548312344145e-07
8 13 0.0
9 13 2.8520896351789193e-10
10 13 0.0
11 13 9.666398901742173e-08
12 13 4.349584093770548e-09
13 13 0.0
14 13 0.0
15 13 0.0
16 13 0.0
17 13 0.0
18 13 0.0
19 13 0.0
20 13 0.0
21 13 0.0
22 13 0.0
23 13 0.0
24 13 0.0
25 13 0.0
26 13 0.0
27 13 0.0
28 13 0.0
29 13 0.0
30 13 0.0
31 13 0.0
32 13 0.0
33 13 0.0
34 13 0.0
35 13 0.0
36 13 0.0
37 13 0.0
38 13 0.0
39 13 0.0
40 13 0.0
41 13 0.0
42 13 0.0
43 13 0.0
44 13 0.0
45 13 0.0
46 13 0.0
47 13 0.0
48 13 0.0
49 13 0.0

0 14 8.090403599926317e-06
1 14 6.718836630000351e-06
2 14 1.1809769376700729e-05
3 14 9.609080099188005e-06
4 14 6.630254933560374e-06
5 14 2.7047545206579757e-06
6 14 3.3367669187101565e-07
7 14 0.0
8 14 0.0
9 14 7.947396484730354e-08
10 14 0.0
11 14 2.5391780962408533e-07
12 14 0.0
13 14 0.0
14 14 0.0
15 14 0.0
16 14 0.0
17 14 0.0
18 14 0.0
19 14 0.0
20 14 0.0
21 14 0.0
22 14 0.0
23 14 0.0
24 14 0.0
25 14 0.0
26 14 0.0
27 14 0.0
28 14 0.0
29 14 0.0
30 14 0.0
31 14 0.0
32 14 0.0
33 14 0.0
34 14 0.0
35 14 0.0
36 14 0.0
37 14 0.0
38 14 0.0
39 14 0.0
40 14 0.0
41 14 0.0
42 14 0.0
43 14 0.0
44 14 0.0
45 14 0.0
46 14 0.0
47 14 0.0
48 14 0.0
49 14 0.0

0 15 1.8127676514546475e-05
1 15 1.7247307048617925e-05
2 15 1.5646043906606482e-05
3 15 2.0965526075173892e-05
4 15 7.597779041832427e-05
5 15 4.475267700992132e-06
6 15 4.3635174833781966e-08
7 15 0.0
8 15 1.0276843794412226e-08
9 15 0.0
10 15 0.0
11 15 0.0
12 15 0.0
13 15 0.0
14 15 0.0
15 15 0.0
16 15 0.0
17 15 0.0
18 15 0.0
19 15 0.0
20 15 0.0
21 15 0.0
22 15 2.344132384488075e-10
23 15 0.0
24 15 0.0
25 15 0.0
26 15 0.0
27 15 0.0
28 15 0.0
29 15 0.0
30 15 0.0
31 15 0.0
32 15 0.0
33 15 0.0
34 15 0.0
35 15 0.0
36 15 0.0
37 15 0.0
38 15 0.0
39 15 0.0
40 15 0.0
41 15 0.0
42 15 0.0
43 15 0.0
44 15 0.0
45 15 0.0
46 15 0.0
47 15 0.0
48 15 0.0
49 15 0.0

0 16 6.384005846313657e-05
1 16 7.78165006663453e-05
2 16 2.6016257598966124e-05
3 16 5.621392578872245e-05
4 16 3.402241312606523e-05
5 16 1.0736283432277113e-07
6 16 1.9302150722797524e-07
7 16 2.5694084377835277e-08
8 16 3.4977123204023937e-07
9 16 2.497998939542469e-07
10 16 0.0
11 16 1.398905622121527e-09
12 16 0.0
13 16 0.0
14 16 0.0
15 16 0.0
16 16 0.0
17 16 0.0
18 16 0.0
19 16 0.0
20 16 0.0
21 16 0.0
22 16 0.0
23 16 0.0
24 16 0.0
25 16 0.0
26 16 0.0
27 16 0.0
28 16 0.0
29 16 0.0
30 16 0.0
31 16 0.0
32 16 0.0
33 16 0.0
34 16 0.0
35 16 0.0
36 16 0.0
37 16 0.0
38 16 0.0
39 16 0.0
40 16 0.0
41 16 0.0
42 16 0.0
43 16 0.0
44 16 0.0
45 16 0.0
46 16 0.0
47 16 0.0
48 16 0.0
49 16 0.0

0 17 6.359074334601791e-07
1 17 3.0355238320911594e-06
2 17 2.6548749814313083e-06
3 17 2.446295495233392e-06
4 17 6.56130345791302e-07
5 17 1.6242209977286605e-08
6 17 0.0
7 17 0.0
8 17 0.0
9 17 3.4545880914777654e-07
10 17 9.735986011646841e-09
11 17 1.7043585436054366e-10
12 17 0.0
13 17 0.0
14 17 0.0
15 17 0.0
16 17 0.0
17 17 0.0
18 17 0.0
19 17 0.0
20 17 0.0
21 17 0.0
22 17 0.0
23 17 0.0
24 17 0.0
25 17 0.0
26 17 0.0
27 17 0.0
28 17 0.0
29 17 0.0
30 17 0.0
31 17 0.0
32 17 0.0
33 17 0.0
34 17 0.0
35 17 0.0
36 17 0.0
37 17 0.0
38 17 0.0
39 17 0.0
40 17 0.0
41 17 0.0
42 17 0.0
43 17 0.0
44 17 0.0
45 17 0.0
46 17 0.0
47 17 0.0
48 17 0.0
49 17 0.0

0 18 6.699857174031935e-08
1 18 3.329952736464076e-07
2 18 1.3272401113280302e-07
3 18 1.1135442518132473e-07
4 18 2.04276086728636e-07
5 18 3.70344869561686e-09
6 18 5.07550734826746e-08
7 18 1.8924930242304223e-08
8 18 1.797665222084932e-09
9 18 6.341984757981348e-08
10 18 0.0
11 18 0.0
12 18 0.0
13 18 0.0
14 18 0.0
15 18 0.0
16 18 0.0
17 18 0.0
18 18 0.0
19 18 0.0
20 18 0.0
21 18 0.0
22 18 0.0
23 18 0.0
24 18 0.0
25 18 0.0
26 18 0.0
27 18 0.0
28 18 0.0
29 18 0.0
30 18 0.0
31 18 0.0
32 18 0.0
33 18 0.0
34 18 0.0
35 18 0.0
36 18 0.0
37 18 0.0
38 18 0.0
39 18 0.0
40 18 0.0
41 18 0.0
42 18 0.0
43 18 0.0
44 18 0.0
45 18 0.0
46 18 0.0
47 18 0.0
48 18 0.0
49 18 0.0

0 19 1.7378213876697388e-08
1 19 8.822515473657538e-08
2 19 1.71236084627944e-07
3 19 4.121105322657376e-08
4 19 6.0721346714316165e-09
5 19 1.2240854398446582e-07
6 19 0.0
7 19 0.0
8 19 0.0
9 19 8.118877996721586e-13
10 19 0.0
11 19 0.0
12 19 0.0
13 19 0.0
14 19 0.0
15 19 0.0
16 19 0.0
17 19 0.0
18 19 0.0
19 19 0.0
20 19 0.0
21 19 0.0
22 19 0.0
23 19 0.0
24 19 0.0
25 19 0.0
26 19 0.0
27 19 0.0
28 19 0.0
29 19 0.0
30 19 0.0
31 19 0.0
32 19 0.0
33 19 0.0
34 19 0.0
35 19 0.0
36 19 0.0
37 19 0.0
38 19 0.0
39 19 0.0
40 19 0.0
41 19 0.0
42 19 0.0
43 19 0.0
44 19 0.0
45 19 0.0
46 19 0.0
47 19 0.0
48 19 0.0
49 19 0.0

0 20 6.189136550171446e-09
1 20 3.2729178758725724e-08
2 20 1.1487088487533904e-07
3 20 1.2106254500460457e-07
4 20 4.865680994376108e-07
5 20 2.796565542475774e-09
6 20 2.206216698106885e-12
7 20 0.0
8 20 3.061873258066147e-12
9 20 0.0
10 20 0.0
11 20 0.0
12 20 2.211663371270851e-09
13 20 0.0
14 20 0.0
15 20 0.0
16 20 0.0
17 20 0.0
18 20 0.0
19 20 0.0
20 20 0.0
21 20 0.0
22 20 0.0
23 20 0.0
24 20 0.0
25 20 0.0
26 20 0.0
27 20 0.0
28 20 0.0
29 20 0.0
30 20 0.0
31 20 0.0
32 20 0.0
33 20 0.0
34 20 0.0
35 20 0.0
36 20 0.0
37 20 0.0
38 20 0.0
39 20 0.0
40 20 0.0
41 20 0.0
42 20 0.0
43 20 0.0
44 20 0.0
45 20 0.0
46 20 0.0
47 20 0.0
48 20 0.0
49 20 0.0

0 21 6.6952028921479e-10
1 21 8.032842785974348e-09
2 21 2.5412492199898053e-08
3 21 1.3175205923774307e-07
4 21 4.254337051921949e-08
5 21 0.0
6 21 2.9156300609929385e-12
7 21 0.0
8 21 1.4825445663849799e-08
9 21 1.4612332379104545e-12
10 21 0.0
11 21 0.0
12 21 0.0
13 21 0.0
14 21 0.0
15 21 0.0
16 21 0.0
17 21 0.0
18 21 0.0
19 21 0.0
20 21 0.0
21 21 0.0
22 21 0.0
23 21 0.0
24 21 0.0
25 21 0.0
26 21 0.0
27 21 0.0
28 21 0.0
29 21 0.0
30 21 0.0
31 21 0.0
32 21 0.0
33 21 0.0
34 21 0.0
35 21 0.0
36 21 0.0
37 21 0.0
38 21 0.0
39 21 0.0
40 21 0.0
41 21 0.0
42 21 0.0
43 21 0.0
44 21 0.0
45 21 0.0
46 21 0.0
47 21 0.0
48 21 0.0
49 21 0.0

0 22 1.4070266461961816e-07
1 22 1.0721328837040581e-08
2 22 9.072520145421586e-08
3 22 6.123639171938678e-08
4 22 6.774203301656656e-09
5 22 0.0
6 22 0.0
7 22 4.4112765136026194e-12
8 22 0.0
9 22 0.0
10 22 0.0
11 22 0.0
12 22 0.0
13 22 0.0
14 22 0.0
15 22 0.0
16 22 0.0
17 22 0.0
18 22 0.0
19 22 0.0
20 22 0.0
21 22 0.0
22 22 0.0
23 22 0.0
24 22 0.0
25 22 0.0
26 22 0.0
27 22 0.0
28 22 0.0
29 22 0.0
30 22 0.0
31 22 0.0
32 22 0.0
33 22 0.0
34 22 0.0
35 22 0.0
36 22 0.0
37 22 0.0
38 22 0.0
39 22 0.0
40 22 0.0
41 22 0.0
42 22 0.0
43 22 0.0
44 22 0.0
45 22 0.0
46 22 0.0
47 22 0.0
48 22 0.0
49 22 0.0

0 23 2.7793467859062962e-08
1 23 2.6493312705031957e-07
2 23 1.6334124842751347e-08
3 23 1.3159991950585551e-09
4 23 1.1018149030290728e-08
5 23 9.4742359035474e-09
6 23 0.0
7 23 0.0
8 23 0.0
9 23 0.0
10 23 0.0
11 23 0.0
12 23 0.0
13 23 0.0
14 23 0.0
15 23 0.0
16 23 0.0
17 23 0.0
18 23 0.0
19 23 0.0
20 23 0.0
21 23 0.0
22 23 0.0
23 23 0.0
24 23 0.0
25 23 0.0
26 23 0.0
27 23 0.0
28 23 0.0
29 23 0.0
30 23 0.0
31 23 0.0
32 23 0.0
33 23 0.0
34 23 0.0
35 23 0.0
36 23 0.0
37 23 0.0
38 23 0.0
39 23 0.0
40 23 0.0
41 23 0.0
42 23 0.0
43 23 0.0
44 23 0.0
45 23 0.0
46 23 0.0
47 23 0.0
48 23 0.0
49 23 0.0

0 24 7.292501157855128e-12
1 24 1.1368376896143854e-07
2 24 7.679232451019829e-09
3 24 5.980649099133377e-08
4 24 1.93105714601139e-08
5 24 0.0
6 24 0.0
7 24 0.0
8 24 0.0
9 24 0.0
10 24 0.0
11 24 0.0
12 24 2.0897593036481602e-11
13 24 0.0
14 24 0.0
15 24 0.0
16 24 0.0
17 24 0.0
18 24 0.0
19 24 0.0
20 24 0.0
21 24 0.0
22 24 0.0
23 24 0.0
24 24 0.0
25 24 0.0
26 24 0.0
27 24 0.0
28 24 0.0
29 24 0.0
30 24 0.0
31 24 0.0
32 24 0.0
33 24 0.0
34 24 0.0
35 24 0.0
36 24 0.0
37 24 0.0
38 24 0.0
39 24 0.0
40 24 0.0
41 24 0.0
42 24 0.0
43 24 0.0
44 24 0.0
45 24 0.0
46 24 0.0
47 24 0.0
48 24 0.0
49 24 0.0

0 25 3.0292214173646727e-10
1 25 8.41407580539265e-09
2 25 2.2336540651448437e-10
3 25 7.512881326168156e-09
4 25 4.8707374523869656e-08
5 25 5.451333029068692e-10
6 25 0.0
7 25 0.0
8 25 0.0
9 25 0.0
10 25 0.0
11 25 0.0
12 25 0.0
13 25 0.0
14 25 0.0
15 25 0.0
16 25 0.0
17 25 0.0
18 25 0.0
19 25 0.0
20 25 0.0
21 25 0.0
22 25 0.0
23 25 0.0
24 25 0.0
25 25 0.0
26 25 0.0
27 25 0.0
28 25 0.0
29 25 0.0
30 25 0.0
31 25 0.0
32 25 0.0
33 25 0.0
34 25 0.0
35 25 0.0
36 25 0.0
37 25 0.0
38 25 0.0
39 25 0.0
40 25 0.0
41 25 0.0
42 25 0.0
43 25 0.0
44 25 0.0
45 25 0.0
46 25 0.0
47 25 0.0
48 25 0.0
49 25 0.0

0 26 1.3220939366662256e-08
1 26 3.6188228950750146e-08
2 26 6.29354737215747e-08
3 26 5.557988198826402e-10
4 26 5.128839233804085e-09
5 26 0.0
6 26 0.0
7 26 0.0
8 26 0.0
9 26 0.0
10 26 0.0
11 26 0.0
12 26 0.0
13 26 0.0
14 26 0.0
15 26 0.0
16 26 0.0
17 26 0.0
18 26 0.0
19 26 0.0
20 26 0.0
21 26 0.0
22 26 0.0
23 26 0.0
24 26 0.0
25 26 0.0
26 26 0.0
27 26 0.0
28 26 0.0
29 26 0.0
30 26 0.0
31 26 0.0
32 26 0.0
33 26 0.0
34 26 0.0
35 26 0.0
36 26 0.0
37 26 0.0
38 26 0.0
39 26 0.0
40 26 0.0
41 26 0.0
42 26 0.0
43 26 0.0
44 26 0.0
45 26 0.0
46 26 0.0
47 26 0.0
48 26 0.0
49 26 0.0

0 27 0.0
1 27 1.7593706442345428e-08
2 27 1.6004452543366127e-08
3 27 2.418222819124925e-09
4 27 0.0
5 27 0.0
6 27 0.0
7 27 0.0
8 27 0.0
9 27 0.0
10 27 0.0
11 27 0.0
12 27 0.0
13 27 0.0
14 27 0.0
15 27 0.0
16 27 0.0
17 27 0.0
18 27 0.0
19 27 0.0
20 27 0.0
21 27 0.0
22 27 0.0
23 27 0.0
24 27 0.0
25 27 0.0
26 27 0.0
27 27 0.0
28 27 0.0
29 27 0.0
30 27 0.0
31 27 0.0
32 27 0.0
33 27 0.0
34 27 0.0
35 27 0.0
36 27 0.0
37 27 0.0
38 27 0.0
39 27 0.0
40 27 0.0
41 27 0.0
42 27 0.0
43 27 0.0
44 27 0.0
45 27 0.0
46 27 0.0
47 27 0.0
48 27 0.0
49 27 0.0

0 28 0.0
1 28 8.318405715021832e-09
2 28 0.0
3 28 0.0
4 28 0.0
5 28 0.0
6 28 0.0
7 28 0.0
8 28 0.0
9 28 0.0
10 28 0.0
11 28 0.0
12 28 0.0
13 28 0.0
14 28 0.0
15 28 0.0
16 28 0.0
17 28 0.0
18 28 0.0
19 28 0.0
20 28 0.0
21 28 0.0
22 28 0.0
23 28 0.0
24 28 0.0
25 28 0.0
26 28 0.0
27 28 0.0
28 28 0.0
29 28 0.0
30 28 0.0
31 28 0.0
32 28 0.0
33 28 0.0
34 28 0.0
35 28 0.0
36 28 0.0
37 28 0.0
38 28 0.0
39 28 0.0
40 28 0.0
41 28 0.0
42 28 0.0
43 28 0.0
44 28 0.0
45 28 0.0
46 28 0.0
47 28 0.0
48 28 0.0
49 28 0.0

0 29 0.0
1 29 0.0
2 29 0.0
3 29 0.0
4 29 0.0
5 29 0.0
6 29 0.0
7 29 0.0
8 29 0.0
9 29 0.0
10 29 0.0
11 29 0.0
12 29 0.0
13 29 0.0
14 29 0.0
15 29 0.0
16 29 0.0
17 29 0.0
18 29 0.0
19 29 0.0
20 29 0.0
21 29 0.0
22 29 0.0
23 29 0.0
24 29 0.0
25 29 0.0
26 29 0.0
27 29 0.0
28 29 0.0
29 29 0.0
30 29 0.0
31 29 0.0
32 29 0.0
33 29 0.0
34 29 0.0
35 29 0.0
36 29 0.0
37 29 0.0
38 29 0.0
39 29 0.0
40 29 0.0
41 29 0.0
42 29 0.0
43 29 0.0
44 29 0.0
45 29 0.0
46 29 0.0
47 29 0.0
48 29 0.0
49 29 0.0

0 30 0.0
1 30 4.51328382741513e-08
2 30 0.0
3 30 0.0
4 30 0.0
5 30 0.0
6 30 0.0
7 30 0.0
8 30 0.0
9 30 0.0
10 30 0.0
11 30 0.0
12 30 0.0
13 30 0.0
14 30 0.0
15 30 0.0
16 30 0.0
17 30 0.0
18 30 0.0
19 30 0.0
20 30 0.0
21 30 0.0
22 30 0.0
23 30 0.0
24 30 0.0
25 30 0.0
26 30 0.0
27 30 0.0
28 30 0.0
29 30 0.0
30 30 0.0
31 30 0.0
32 30 0.0
33 30 0.0
34 30 0.0
35 30 0.0
36 30 0.0
37 30 0.0
38 30 0.0
39 30 0.0
40 30 0.0
41 30 0.0
42 30 0.0
43 30 0.0
44 30 0.0
45 30 0.0
46 30 0.0
47 30 0.0
48 30 0.0
49 30 0.0

0 31 8.551590674343552e-11
1 31 0.0
2 31 0.0
3 31 0.0
4 31 2.1301090534326787e-09
5 31 0.0
6 31 0.0
7 31 0.0
8 31 0.0
9 31 0.0
10 31 0.0
11 31 0.0
12 31 0.0
13 31 0.0
14 31 0.0
15 31 0.0
16 31 0.0
17 31 0.0
18 31 0.0
19 31 0.0
20 31 0.0
21 31 0.0
22 31 0.0
23 31 0.0
24 31 0.0
25 31 0.0
26 31 0.0
27 31 0.0
28 31 0.0
29 31 0.0
30 31 0.0
31 31 0.0
32 31 0.0
33 31 0.0
34 31 0.0
35 31 0.0
36 31 0.0
37 31 0.0
38 31 0.0
39 31 0.0
40 31 0.0
41 31 0.0
42 31 0.0
43 31 0.0
44 31 0.0
45 31 0.0
46 31 0.0
47 31 0.0
48 31 0.0
49 31 0.0

0 32 0.0
1 32 0.0
2 32 4.061429842266649e-08
3 32 0.0
4 32 0.0
5 32 0.0
6 32 0.0
7 32 0.0
8 32 0.0
9 32 0.0
10 32 0.0
11 32 0.0
12 32 0.0
13 32 0.0
14 32 0.0
15 32 0.0
16 32 0.0
17 32 0.0
18 32 0.0
19 32 0.0
20 32 0.0
21 32 0.0
22 32 0.0
23 32 0.0
24 32 0.0
25 32 0.0
26 32 0.0
27 32 0.0
28 32 0.0
29 32 0.0
30 32 0.0
31 32 0.0
32 32 0.0
33 32 0.0
34 32 0.0
35 32 0.0
36 32 0.0
37 32 0.0
38 32 0.0
39 32 0.0
40 32 0.0
41 32 0.0
42 32 0.0
43 32 0.0
44 32 0.0
45 32 0.0
46 32 0.0
47 32 0.0
48 32 0.0
49 32 0.0

0 33 0.0
1 33 0.0
2 33 0.0
3 33 0.0
4 33 3.170198561546958e-10
5 33 0.0
6 33 0.0
7 33 0.0
8 33 0.0
9 33 0.0
10 33 0.0
11 33 0.0
12 33 0.0
13 33 0.0
14 33 0.0
15 33 0.0
16 33 0.0
17 33 0.0
18 33 0.0
19 33 0.0
20 33 0.0
21 33 0.0
22 33 0.0
23 33 0.0
24 33 0.0
25 33 0.0
26 33 0.0
27 33 0.0
28 33 0.0
29 33 0.0
30 33 0.0
31 33 0.0
32 33 0.0
33 33 0.0
34 33 0.0
35 33 0.0
36 33 0.0
37 33 0.0
38 33 0.0
39 33 0.0
40 33 0.0
41 33 0.0
42 33 0.0
43 33 0.0
44 33 0.0
45 33 0.0
46 33 0.0
47 33 0.0
48 33 0.0
49 33 0.0

0 34 1.2342856586753976e-10
1 34 0.0
2 34 0.0
3 34 0.0
4 34 0.0
5 34 0.0
6 34 0.0
7 34 0.0
8 34 0.0
9 34 0.0
10 34 0.0
11 34 0.0
12 34 0.0
13 34 0.0
14 34 0.0
15 34 0.0
16 34 0.0
17 34 0.0
18 34 0.0
19 34 0.0
20 34 0.0
21 34 0.0
22 34 0.0
23 34 0.0
24 34 0.0
25 34 0.0
26 34 0.0
27 34 0.0
28 34 0.0
29 34 0.0
30 34 0.0
31 34 0.0
32 34 0.0
33 34 0.0
34 34 0.0
35 34 0.0
36 34 0.0
37 34 0.0
38 34 0.0
39 34 0.0
40 34 0.0
41 34 0.0
42 34 0.0
43 34 0.0
44 34 0.0
45 34 0.0
46 34 0.0
47 34 0.0
48 34 0.0
49 34 0.0

0 35 0.0
1 35 0.0
2 35 0.0
3 35 0.0
4 35 0.0
5 35 0.0
6 35 0.0
7 35 0.0
8 35 0.0
9 35 0.0
10 35 0.0
11 35 0.0
12 35 0.0
13 35 0.0
14 35 0.0
15 35 0.0
16 35 0.0
17 35 0.0
18 35 0.0
19 35 0.0
20 35 0.0
21 35 0.0
22 35 0.0
23 35 0.0
24 35 0.0
25 35 0.0
26 35 0.0
27 35 0.0
28 35 0.0
29 35 0.0
30 35 0.0
31 35 0.0
32 35 0.0
33 35 0.0
34 35 0.0
35 35 0.0
36 35 0.0
37 35 0.0
38 35 0.0
39 35 0.0
40 35 0.0
41 35 0.0
42 35 0.0
43 35 0.0
44 35 0.0
45 35 0.0
46 35 0.0
47 35 0.0
48 35 0.0
49 35 0.0

0 36 0.0
1 36 0.0
2 36 0.0
3 36 0.0
4 36 0.0
5 36 0.0
6 36 0.0
7 36 0.0
8 36 0.0
9 36 0.0
10 36 0.0
11 36 0.0
12 36 0.0
13 36 0.0
14 36 0.0
15 36 0.0
16 36 0.0
17 36 0.0
18 36 0.0
19 36 0.0
20 36 0.0
21 36 0.0
22 36 0.0
23 36 0.0
24 36 0.0
25 36 0.0
26 36 0.0
27 36 0.0
28 36 0.0
29 36 0.0
30 36 0.0
31 36 0.0
32 36 0.0
33 36 0.0
34 36 0.0
35 36 0.0
36 36 0.0
37 36 0.0
38 36 0.0
39 36 0.0
40 36 0.0
41 36 0.0
42 36 0.0
43 36 0.0
44 36 0.0
45 36 0.0
46 36 0.0
47 36 0.0
48 36 0.0
49 36 0.0

0 37 0.0
1 37 0.0
2 37 0.0
3 37 0.0
4 37 0.0
5 37 0.0
6 37 0.0
7 37 0.0
8 37 0.0
9 37 0.0
10 37 0.0
11 37 0.0
12 37 0.0
13 37 0.0
14 37 0.0
15 37 0.0
16 37 0.0
17 37 0.0
18 37 0.0
19 37 0.0
20 37 0.0
21 37 0.0
22 37 0.0
23 37 0.0
24 37 0.0
25 37 0.0
26 37 0.0
27 37 0.0
28 37 0.0
29 37 0.0
30 37 0.0
31 37 0.0
32 37 0.0
33 37 0.0
34 37 0.0
35 37 0.0
36 37 0.0
37 37 0.0
38 37 0.0
39 37 0.0
40 37 0.0
41 37 0.0
42 37 0.0
43 37 0.0
44 37 0.0
45 37 0.0
46 37 0.0
47 37 0.0
48 37 0.0
49 37 0.0

0 38 0.0
1 38 0.0
2 38 0.0
3 38 0.0
4 38 0.0
5 38 0.0
6 38 0.0
7 38 0.0
8 38 0.0
9 38 0.0
10 38 0.0
11 38 0.0
12 38 0.0
13 38 0.0
14 38 0.0
15 38 0.0
16 38 0.0
17 38 0.0
18 38 0.0
19 38 0.0
20 38 0.0
21 38 0.0
22 38 0.0
23 38 0.0
24 38 0.0
25 38 0.0
26 38 0.0
27 38 0.0
28 38 0.0
29 38 0.0
30 38 0.0
31 38 0.0
32 38 0.0
33 38 0.0
34 38 0.0
35 38 0.0
36 38 0.0
37 38 0.0
38 38 0.0
39 38 0.0
40 38 0.0
41 38 0.0
42 38 0.0
43 38 0.0
44 38 0.0
45 38 0.0
46 38 0.0
47 38 0.0
48 38 0.0
49 38 0.0

0 39 9.13562321658104e-10
1 39 0.0
2 39 0.0
3 39 0.0
4 39 0.0
5 39 0.0
6 39 0.0
7 39 0.0
8 39 0.0
9 39 0.0
10 39 0.0
11 39 0.0
12 39 0.0
13 39 0.0
14 39 0.0
15 39 0.0
16 39 0.0
17 39 0.0
18 39 0.0
19 39 0.0
20 39 0.0
21 39 0.0
22 39 0.0
23 39 0.0
24 39 0.0
25 39 0.0
26 39 0.0
27 39 0.0
28 39 0.0
29 39 0.0
30 39 0.0
31 39 0.0
32 39 0.0
33 39 0.0
34 39 0.0
35 39 0.0
36 39 0.0
37 39 0.0
38 39 0.0
39 39 0.0
40 39 0.0
41 39 0.0
42 39 0.0
43 39 0.0
44 39 0.0
45 39 0.0
46 39 0.0
47 39 0.0
48 39 0.0
49 39 0.0

0 40 0.0
1 40 0.0
2 40 0.0
3 40 0.0
4 40 0.0
5 40 0.0
6 40 0.0
7 40 0.0
8 40 0.0
9 40 0.0
10 40 0.0
11 40 0.0
12 40 0.0
13 40 0.0
14 40 0.0
15 40 0.0
16 40 0.0
17 40 0.0
18 40 0.0
19 40 0.0
20 40 0.0
21 40 0.0
22 40 0.0
23 40 0.0
24 40 0.0
25 40 0.0
26 40 0.0
27 40 0.0
28 40 0.0
29 40 0.0
30 40 0.0
31 40 0.0
32 40 0.0
33 40 0.0
34 40 0.0
35 40 0.0
36 40 0.0
37 40 0.0
38 40 0.0
39 40 0.0
40 40 0.0
41 40 0.0
42 40 0.0
43 40 0.0
44 40 0.0
45 40 0.0
46 40 0.0
47 40 0.0
48 40 0.0
49 40 0.0

0 41 0.0
1 41 0.0
2 41 0.0
3 41 0.0
4 41 0.0
5 41 0.0
6 41 0.0
7 41 0.0
8 41 0.0
9 41 0.0
10 41 0.0
11 41 0.0
12 41 0.0
13 41 0.0
14 41 0.0
15 41 0.0
16 41 0.0
17 41 0.0
18 41 0.0
19 41 0.0
20 41 0.0
21 41 0.0
22 41 0.0
23 41 0.0
24 41 0.0
25 41 0.0
26 41 0.0
27 41 0.0
28 41 0.0
29 41 0.0
30 41 0.0
31 41 0.0
32 41 0.0
33 41 0.0
34 41 0.0
35 41 0.0
36 41 0.0
37 41 0.0
38 41 0.0
39 41 0.0
40 41 0.0
41 41 0.0
42 41 0.0
43 41 0.0
44 41 0.0
45 41 0.0
46 41 0.0
47 41 0.0
48 41 0.0
49 41 0.0

0 42 0.0
1 42 0.0
2 42 0.0
3 42 0.0
4 42 0.0
5 42 0.0
6 42 0.0
7 42 0.0
8 42 0.0
9 42 0.0
10 42 0.0
11 42 0.0
12 42 0.0
13 42 0.0
14 42 0.0
15 42 0.0
16 42 0.0
17 42 0.0
18 42 0.0
19 42 0.0
20 42 0.0
21 42 0.0
22 42 0.0
23 42 0.0
24 42 0.0
25 42 0.0
26 42 0.0
27 42 0.0
28 42 0.0
29 42 0.0
30 42 0.0
31 42 0.0
32 42 0.0
33 42 0.0
34 42 0.0
35 42 0.0
36 42 0.0
37 42 0.0
38 42 0.0
39 42 0.0
40 42 0.0
41 42 0.0
42 42 0.0
43 42 0.0
44 42 0.0
45 42 0.0
46 42 0.0
47 42 0.0
48 42 0.0
49 42 0.0

0 43 0.0
1 43 0.0
2 43 0.0
3 43 0.0
4 43 0.0
5 43 0.0
6 43 0.0
7 43 0.0
8 43 0.0
9 43 0.0
10 43 0.0
11 43 0.0
12 43 0.0
13 43 0.0
14 43 0.0
15 43 0.0
16 43 0.0
17 43 0.0
18 43 0.0
19 43 0.0
20 43 0.0
21 43 0.0
22 43 0.0
23 43 0.0
24 43 0.0
25 43 0.0
26 43 0.0
27 43 0.0
28 43 0.0
29 43 0.0
30 43 0.0
31 43 0.0
32 43 0.0
33 43 0.0
34 43 0.0
35 43 0.0
36 43 0.0
37 43 0.0
38 43 0.0
39 43 0.0
40 43 0.0
41 43 0.0
42 43 0.0
43 43 0.0
44 43 0.0
45 43 0.0
46 43 0.0
47 43 0.0
48 43 0.0
49 43 0.0

0 44 0.0
1 44 0.0
2 44 0.0
3 44 0.0
4 44 0.0
5 44 0.0
6 44 0.0
7 44 0.0
8 44 0.0
9 44 0.0
10 44 0.0
11 44 0.0
12 44 0.0
13 44 0.0
14 44 0.0
15 44 0.0
16 44 0.0
17 44 0.0
18 44 0.0
19 44 0.0
20 44 0.0
21 44 0.0
22 44 0.0
23 44 0.0
24 44 0.0
25 44 0.0
26 44 0.0
27 44 0.0
28 44 0.0
29 44 0.0
30 44 0.0
31 44 0.0
32 44 0.0
33 44 0.0
34 44 0.0
35 44 0.0
36 44 0.0
37 44 0.0
38 44 0.0
39 44 0.0
40 44 0.0
41 44 0.0
42 44 0.0
43 44 0.0
44 44 0.0
45 44 0.0
46 44 0.0
47 44 0.0
48 44 0.0
49 44 0.0

0 45 0.0
1 45 0.0
2 45 0.0
3 45 0.0
4 45 0.0
5 45 0.0
6 45 0.0
7 45 0.0
8 45 0.0
9 45 0.0
10 45 0.0
11 45 0.0
12 45 0.0
13 45 0.0
14 45 0.0
15 45 0.0
16 45 0.0
17 45 0.0
18 45 0.0
19 45 0.0
20 45 0.0
21 45 0.0
22 45 0.0
23 45 0.0
24 45 0.0
25 45 0.0
26 45 0.0
27 45 0.0
28 45 0.0
29 45 0.0
30 45 0.0
31 45 0.0
32 45 0.0
33 45 0.0
34 45 0.0
35 45 0.0
36 45 0.0
37 45 0.0
38 45 0.0
39 45 0.0
40 45 0.0
41 45 0.0
42 45 0.0
43 45 0.0
44 45 0.0
45 45 0.0
46 45 0.0
47 45 0.0
48 45 0.0
49 45 0.0

0 46 0.0
1 46 0.0
2 46 0.0
3 46 0.0
4 46 0.0
5 46 0.0
6 46 0.0
7 46 0.0
8 46 0.0
9 46 0.0
10 46 0.0
11 46 0.0
12 46 0.0
13 46 0.0
14 46 0.0
15 46 0.0
16 46 0.0
17 46 0.0
18 46 0.0
19 46 0.0
20 46 0.0
21 46 0.0
22 46 0.0
23 46 0.0
24 46 0.0
25 46 0.0
26 46 0.0
27 46 0.0
28 46 0.0
29 46 0.0
30 46 0.0
31 46 0.0
32 46 0.0
33 46 0.0
34 46 0.0
35 46 0.0
36 46 0.0
37 46 0.0
38 46 0.0
39 46 0.0
40 46 0.0
41 46 0.0
42 46 0.0
43 46 0.0
44 46 0.0
45 46 0.0
46 46 0.0
47 46 0.0
48 46 0.0
49 46 0.0

0 47 0.0
1 47 0.0
2 47 0.0
3 47 0.0
4 47 0.0
5 47 0.0
6 47 0.0
7 47 0.0
8 47 0.0
9 47 0.0
10 47 0.0
11 47 0.0
12 47 0.0
13 47 0.0
14 47 0.0
15 47 0.0
16 47 0.0
17 47 0.0
18 47 0.0
19 47 0.0
20 47 0.0
21 47 0.0
22 47 0.0
23 47 0.0
24 47 0.0
25 47 0.0
26 47 0.0
27 47 0.0
28 47 0.0
29 47 0.0
30 47 0.0
31 47 0.0
32 47 0.0
33 47 0.0
34 47 0.0
35 47 0.0
36 47 0.0
37 47 0.0
38 47 0.0
39 47 0.0
40 47 0.0
41 47 0.0
42 47 0.0
43 47 0.0
44 47 0.0
45 47 0.0
46 47 0.0
47 47 0.0
48 47 0.0
49 47 0.0

0 48 0.0
1 48 0.0
2 48 0.0
3 48 0.0
4 48 0.0
5 48 0.0
6 48 0.0
7 48 0.0
8 48 0.0
9 48 0.0
10 48 0.0
11 48 0.0
12 48 0.0
13 48 0.0
14 48 0.0
15 48 0.0
16 48 0.0
17 48 0.0
18 48 0.0
19 48 0.0
20 48 0.0
21 48 0.0
22 48 0.0
23 48 0.0
24 48 0.0
25 48 0.0
26 48 0.0
27 48 0.0
28 48 0.0
29 48 0.0
30 48 0.0
31 48 0.0
32 48 0.0
33 48 0.0
34 48 0.0
35 48 0.0
36 48 0.0
37 48 0.0
38 48 0.0
39 48 0.0
40 48 0.0
41 48 0.0
42 48 0.0
43 48 0.0
44 48 0.0
45 48 0.0
46 48 0.0
47 48 0.0
48 48 0.0
49 48 0.0

0 49 0.0
1 49 0.0
2 49 0.0
3 49 0.0
4 49 0.0
5 49 0.0
6 49 0.0
7 49 0.0
8 49 0.0
9 49 0.0
10 49 0.0
11 49 0.0
12 49 0.0
13 49 0.0
14 49 0.0
15 49 0.0
16 49 0.0
17 49 0.0
18 49 0.0
19 49 0.0
20 49 0.0
21 49 0.0
22 49 0.0
23 49 0.0
24 49 0.0
25 49 0.0
26 49 0.0
27 49 0.0
28 49 0.0
29 49 0.0
30 49 0.0
31 49 0.0
32 49 0.0
33 49 0.0
34 49 0.0
35 49 0.0
36 49 0.0
37 49 0.0
38 49 0.0
39 49 0.0
40 49 0.0
41 49 0.0
42 49 0.0
43 49 0.0
44 49 0.0
45 49 0.0
46 49 0.0
47 49 0.0
48 49 0.0
49 49 0.0



==> data/1d-feature-importance-5.8.txt <==
0 0 0.00017506467043952028
1 0 0.00019917648682877656
2 0 0.0002449094098774211
3 0 0.00031395875999044485
4 0 0.00045298278967187004
5 0 0.00029894896708163965
6 0 0.0006524247233000611
7 0 0.0011473493106490098
8 0 0.00470233713747011
9 0 0.0006406470653729836
10 0 0.00036936748874450234
11 0 0.00028899149571806246
12 0 0.00019780534786882926
13 0 0.00010067113083684127
14 0 3.346043876652776e-05
15 0 2.0064773293444388e-05
16 0 1.7337893649979138e-05
17 0 1.626755670238862e-05
18 0 3.035821610169627e-06
19 0 4.822101634184782e-06
20 0 9.683412365540578e-07
21 0 1.5268297440676591e-06
22 0 9.913706269116653e-07
23 0 1.966534383875634e-06
24 0 4.998039668338745e-07
25 0 4.951442096646428e-08
26 0 3.8146628509204085e-08
27 0 7.773589660253234e-08
28 0 0.0
29 0 0.0
30 0 0.0
31 0 0.0
32 0 0.0
33 0 0.0
34 0 0.0
35 0 0.0
36 0 0.0
37 0 0.0
38 0 0.0
39 0 0.0
40 0 0.0
41 0 0.0
42 0 0.0
43 0 0.0
44 0 0.0
45 0 0.0
46 0 0.0
47 0 0.0
48 0 0.0
49 0 0.0

0 1 0.00017591669547647676
1 1 0.00011334912357904603
2 1 0.00017399634387880528
3 1 0.00019644744529438167
4 1 0.0003430411943188065
5 1 0.0003747198786638258
6 1 0.0006334415396186891
7 1 0.0013237066498105522
8 1 0.001828444921092219
9 1 0.002126187770347848
10 1 0.00043621460295316145
11 1 0.00022211151227738952
12 1 0.00011959690763898788
13 1 7.861516833495018e-05
14 1 4.118894328386006e-05
15 1 9.007740951661749e-05
16 1 1.599160274741279e-05
17 1 7.725710650099607e-06
18 1 2.1155116572390074e-06
19 1 2.151548800430914e-06
20 1 1.3129610770660808e-06
21 1 9.492373106859072e-07
22 1 1.0317376946894335e-06
23 1 8.54032212925341e-07
24 1 2.5196148581625243e-06
25 1 2.941139376902338e-07
26 1 0.0
27 1 1.2862873156681155e-09
28 1 6.161901008874684e-09
29 1 0.0
30 1 0.0
31 1 4.802889836450823e-10
32 1 1.4496809151561393e-08
33 1 0.0
34 1 0.0
35 1 0.0
36 1 0.0
37 1 0.0
38 1 0.0
39 1 0.0
40 1 0.0
41 1 0.0
42 1 0.0
43 1 0.0
44 1 0.0
45 1 0.0
46 1 0.0
47 1 0.0
48 1 0.0
49 1 0.0

0 2 0.00014212907040654697
1 2 0.00011326941412862963
2 2 0.00016275447151432442
3 2 0.0002427781754341725
4 2 0.00021748641608854456
5 2 0.00025916687414992385
6 2 0.0002320604822868448
7 2 0.00027532388571707044
8 2 0.000241798066609276
9 2 0.0005392435514881594
10 2 0.00023890487376472137
11 2 0.000272115804422564
12 2 0.00013840905870925735
13 2 4.52058362227853e-05
14 2 2.7572616269919864e-05
15 2 0.0001034649031488689
16 2 4.850246650679357e-05
17 2 6.699594994538632e-06
18 2 3.07600275324355e-06
19 2 9.469598171196557e-07
20 2 1.6441061538374183e-06
21 2 1.3113463097411759e-06
22 2 1.5677066133266087e-06
23 2 4.372877500203575e-07
24 2 1.2627914685988802e-09
25 2 7.586776577731275e-08
26 2 0.0
27 2 0.0
28 2 0.0
29 2 0.0
30 2 0.0
31 2 0.0
32 2 0.0
33 2 0.0
34 2 0.0
35 2 0.0
36 2 0.0
37 2 0.0
38 2 0.0
39 2 0.0
40 2 0.0
41 2 0.0
42 2 0.0
43 2 0.0
44 2 0.0
45 2 0.0
46 2 0.0
47 2 0.0
48 2 0.0
49 2 0.0

0 3 0.00016508169839464556
1 3 0.00012540765816521543
2 3 9.970993914232839e-05
3 3 0.00016704750365330575
4 3 0.00018765559228898606
5 3 0.000252660511969623
6 3 0.00017455484505879304
7 3 0.00013561129086473995
8 3 0.0001271216639649108
9 3 0.00015722731234849602
10 3 0.00012795505448298864
11 3 8.933522852318635e-05
12 3 1.727611001612853e-05
13 3 9.07545113591286e-06
14 3 8.634640351846065e-06
15 3 4.42840192377665e-06
16 3 3.752496214138017e-06
17 3 2.483873417067147e-06
18 3 1.9231869597637122e-07
19 3 2.4060067524837046e-08
20 3 9.099486771129885e-07
21 3 2.4120487012687405e-08
22 3 0.0
23 3 0.0
24 3 8.529636914739864e-08
25 3 2.9828932833855145e-11
26 3 9.950488186834613e-09
27 3 0.0
28 3 0.0
29 3 0.0
30 3 0.0
31 3 5.211819932433804e-08
32 3 0.0
33 3 0.0
34 3 0.0
35 3 0.0
36 3 0.0
37 3 0.0
38 3 0.0
39 3 0.0
40 3 0.0
41 3 0.0
42 3 0.0
43 3 0.0
44 3 0.0
45 3 0.0
46 3 0.0
47 3 0.0
48 3 0.0
49 3 0.0

0 4 0.000177596767198279
1 4 0.00010394218631775014
2 4 0.00013013221691767299
3 4 0.00013945030761237036
4 4 0.0002343622063463901
5 4 0.0001805190119183737
6 4 0.00014856376755291808
7 4 0.0001115466103702886
8 4 7.649007411373519e-05
9 4 6.076541316558899e-05
10 4 1.4596890223499598e-05
11 4 5.550762269891154e-06
12 4 3.738974267715853e-06
13 4 2.035627798082653e-06
14 4 1.2759478403862388e-06
15 4 3.721995842127984e-07
16 4 2.97114737139243e-07
17 4 6.423771988443767e-08
18 4 7.550719429560635e-08
19 4 1.88083354272399e-08
20 4 4.819195595069568e-10
21 4 0.0
22 4 8.808606845197688e-11
23 4 1.3681710867633685e-08
24 4 0.0
25 4 0.0
26 4 0.0
27 4 0.0
28 4 0.0
29 4 0.0
30 4 0.0
31 4 0.0
32 4 0.0
33 4 0.0
34 4 0.0
35 4 0.0
36 4 0.0
37 4 0.0
38 4 0.0
39 4 0.0
40 4 0.0
41 4 0.0
42 4 0.0
43 4 0.0
44 4 0.0
45 4 0.0
46 4 0.0
47 4 0.0
48 4 0.0
49 4 0.0

0 5 0.00013307648752246823
1 5 8.412056154986614e-05
2 5 0.00010885692407944506
3 5 0.0001592644545612893
4 5 0.00018407392537123744
5 5 0.00015808024844695052
6 5 0.00010913283458754257
7 5 0.00010180237950176396
8 5 6.385009359141716e-05
9 5 1.7118950220262644e-05
10 5 5.1725920522051715e-06
11 5 2.377115977937716e-06
12 5 1.0311056681460164e-06
13 5 1.0130624417591284e-06
14 5 4.258265400631403e-09
15 5 5.088969234174649e-07
16 5 9.225175917940555e-08
17 5 7.214615022201561e-08
18 5 6.082892160649906e-09
19 5 5.388493064487292e-08
20 5 0.0
21 5 0.0
22 5 6.2617653672026135e-09
23 5 0.0
24 5 0.0
25 5 0.0
26 5 0.0
27 5 0.0
28 5 0.0
29 5 0.0
30 5 0.0
31 5 0.0
32 5 0.0
33 5 0.0
34 5 0.0
35 5 0.0
36 5 0.0
37 5 0.0
38 5 0.0
39 5 0.0
40 5 0.0
41 5 0.0
42 5 0.0
43 5 0.0
44 5 0.0
45 5 0.0
46 5 0.0
47 5 0.0
48 5 0.0
49 5 0.0

0 6 0.0001825323647556886
1 6 0.00010848840171950703
2 6 0.00011754192429118145
3 6 0.00012951684905086703
4 6 0.00013404837364056155
5 6 0.0001302253786186142
6 6 7.426998615547648e-05
7 6 2.6983131683254133e-05
8 6 9.187526978035711e-06
9 6 5.201551290364208e-06
10 6 4.500590520537764e-06
11 6 2.30039906242676e-06
12 6 1.2046477493359356e-07
13 6 1.4242910705477003e-07
14 6 4.241245479518039e-08
15 6 6.622827890721697e-08
16 6 2.5531723046748057e-08
17 6 3.361382922766592e-09
18 6 0.0
19 6 1.1540981113322347e-08
20 6 2.716412735151599e-09
21 6 0.0
22 6 0.0
23 6 0.0
24 6 6.224985300330572e-08
25 6 0.0
26 6 0.0
27 6 0.0
28 6 0.0
29 6 0.0
30 6 0.0
31 6 0.0
32 6 0.0
33 6 0.0
34 6 0.0
35 6 0.0
36 6 0.0
37 6 0.0
38 6 0.0
39 6 0.0
40 6 0.0
41 6 0.0
42 6 0.0
43 6 0.0
44 6 0.0
45 6 0.0
46 6 0.0
47 6 0.0
48 6 0.0
49 6 0.0

0 7 0.0004931828764625382
1 7 0.0002758597082355198
2 7 0.00020561998218958556
3 7 0.0003862444009502518
4 7 0.00013601638897358737
5 7 0.00012101427446581176
6 7 3.9162520415637405e-05
7 7 1.1086984337623354e-05
8 7 2.1230314414570084e-06
9 7 9.985758718901923e-07
10 7 7.108973488679953e-07
11 7 6.469678388784406e-08
12 7 4.185582694830781e-07
13 7 1.3119059168225962e-08
14 7 2.3030422734458355e-08
15 7 1.263045915865626e-07
16 7 3.91738008817117e-09
17 7 0.0
18 7 0.0
19 7 3.904545215002823e-09
20 7 0.0
21 7 0.0
22 7 0.0
23 7 0.0
24 7 0.0
25 7 0.0
26 7 0.0
27 7 0.0
28 7 0.0
29 7 0.0
30 7 0.0
31 7 0.0
32 7 0.0
33 7 0.0
34 7 0.0
35 7 0.0
36 7 0.0
37 7 0.0
38 7 0.0
39 7 0.0
40 7 0.0
41 7 0.0
42 7 0.0
43 7 0.0
44 7 0.0
45 7 0.0
46 7 0.0
47 7 0.0
48 7 0.0
49 7 0.0

0 8 0.08494237847265261
1 8 0.003165133358063146
2 8 0.001317148359397516
3 8 0.0025545776005366093
4 8 0.0011111808536353738
5 8 7.169559667538966e-05
6 8 1.3921286362167488e-05
7 8 1.8910537727474598e-06
8 8 1.1966607958978923e-06
9 8 9.211529599263411e-07
10 8 5.92276951554502e-07
11 8 2.5517336067369495e-07
12 8 1.021187387345947e-07
13 8 7.364705499018101e-08
14 8 3.4374084312089045e-08
15 8 0.0
16 8 0.0
17 8 0.0
18 8 0.0
19 8 0.0
20 8 0.0
21 8 0.0
22 8 0.0
23 8 0.0
24 8 0.0
25 8 0.0
26 8 0.0
27 8 0.0
28 8 0.0
29 8 0.0
30 8 0.0
31 8 0.0
32 8 0.0
33 8 0.0
34 8 0.0
35 8 0.0
36 8 0.0
37 8 0.0
38 8 0.0
39 8 0.0
40 8 0.0
41 8 0.0
42 8 0.0
43 8 0.0
44 8 0.0
45 8 0.0
46 8 0.0
47 8 0.0
48 8 0.0
49 8 0.0

0 9 0.00468990939333736
1 9 0.004589898211577839
2 9 0.007294123962671652
3 9 0.008778775221885006
4 9 0.0003320314603696523
5 9 2.4516445008836723e-05
6 9 4.522512314677164e-06
7 9 1.985616902936049e-06
8 9 1.0690377639340246e-06
9 9 7.724300931937955e-07
10 9 1.8854162606178186e-07
11 9 9.782230714925416e-07
12 9 0.0
13 9 1.2711895082751982e-08
14 9 1.951985035363328e-09
15 9 0.0
16 9 0.0
17 9 0.0
18 9 0.0
19 9 0.0
20 9 0.0
21 9 0.0
22 9 0.0
23 9 0.0
24 9 0.0
25 9 0.0
26 9 0.0
27 9 0.0
28 9 0.0
29 9 0.0
30 9 0.0
31 9 0.0
32 9 0.0
33 9 0.0
34 9 0.0
35 9 0.0
36 9 0.0
37 9 0.0
38 9 0.0
39 9 0.0
40 9 0.0
41 9 0.0
42 9 0.0
43 9 0.0
44 9 0.0
45 9 0.0
46 9 0.0
47 9 0.0
48 9 0.0
49 9 0.0

0 10 0.0008745131742086183
1 10 0.001694240172938904
2 10 0.008095208281145403
3 10 0.0002976360824685882
4 10 0.00015451974608776922
5 10 5.569567017340578e-06
6 10 1.2300282290350137e-06
7 10 1.3424851158386976e-07
8 10 3.747297461946825e-07
9 10 1.018423275979187e-07
10 10 1.7105008769527622e-09
11 10 0.0
12 10 0.0
13 10 0.0
14 10 0.0
15 10 0.0
16 10 0.0
17 10 0.0
18 10 0.0
19 10 0.0
20 10 0.0
21 10 0.0
22 10 0.0
23 10 0.0
24 10 0.0
25 10 0.0
26 10 0.0
27 10 0.0
28 10 0.0
29 10 0.0
30 10 0.0
31 10 0.0
32 10 0.0
33 10 0.0
34 10 0.0
35 10 0.0
36 10 0.0
37 10 0.0
38 10 0.0
39 10 0.0
40 10 0.0
41 10 0.0
42 10 0.0
43 10 0.0
44 10 0.0
45 10 0.0
46 10 0.0
47 10 0.0
48 10 0.0
49 10 0.0

0 11 0.0001356048126190605
1 11 0.0002856966559140283
2 11 0.00035352014820048337
3 11 0.0002895364442961087
4 11 2.897417090441228e-05
5 11 1.3128749372308476e-06
6 11 8.640997493433749e-07
7 11 6.037912687219958e-09
8 11 1.3182019524061127e-08
9 11 1.5253170358629144e-07
10 11 0.0
11 11 3.90051027131223e-08
12 11 0.0
13 11 0.0
14 11 0.0
15 11 0.0
16 11 0.0
17 11 0.0
18 11 0.0
19 11 0.0
20 11 0.0
21 11 0.0
22 11 0.0
23 11 0.0
24 11 0.0
25 11 0.0
26 11 0.0
27 11 0.0
28 11 0.0
29 11 0.0
30 11 0.0
31 11 0.0
32 11 0.0
33 11 0.0
34 11 0.0
35 11 0.0
36 11 0.0
37 11 0.0
38 11 0.0
39 11 0.0
40 11 0.0
41 11 0.0
42 11 0.0
43 11 0.0
44 11 0.0
45 11 0.0
46 11 0.0
47 11 0.0
48 11 0.0
49 11 0.0

0 12 0.0001629863605098344
1 12 0.00011199075755893624
2 12 0.0002446843468012234
3 12 0.00035937668957924197
4 12 7.911671454346614e-06
5 12 2.7459334492395692e-06
6 12 4.975700477448125e-07
7 12 0.0
8 12 5.295780843525284e-10
9 12 0.0
10 12 0.0
11 12 0.0
12 12 0.0
13 12 0.0
14 12 0.0
15 12 0.0
16 12 0.0
17 12 0.0
18 12 0.0
19 12 0.0
20 12 0.0
21 12 0.0
22 12 0.0
23 12 0.0
24 12 0.0
25 12 0.0
26 12 0.0
27 12 0.0
28 12 0.0
29 12 0.0
30 12 0.0
31 12 0.0
32 12 0.0
33 12 0.0
34 12 0.0
35 12 0.0
36 12 0.0
37 12 0.0
38 12 0.0
39 12 0.0
40 12 0.0
41 12 0.0
42 12 0.0
43 12 0.0
44 12 0.0
45 12 0.0
46 12 0.0
47 12 0.0
48 12 0.0
49 12 0.0

0 13 0.00016504028618479372
1 13 9.483095596915297e-05
2 13 0.0004944792927437161
3 13 8.812108543821719e-05
4 13 5.988888568588888e-06
5 13 2.836197944683909e-07
6 13 1.6211824186430908e-07
7 13 0.0
8 13 0.0
9 13 0.0
10 13 0.0
11 13 0.0
12 13 0.0
13 13 0.0
14 13 0.0
15 13 0.0
16 13 0.0
17 13 0.0
18 13 0.0
19 13 0.0
20 13 0.0
21 13 0.0
22 13 0.0
23 13 0.0
24 13 0.0
25 13 0.0
26 13 0.0
27 13 0.0
28 13 0.0
29 13 0.0
30 13 0.0
31 13 0.0
32 13 0.0
33 13 0.0
34 13 0.0
35 13 0.0
36 13 0.0
37 13 0.0
38 13 0.0
39 13 0.0
40 13 0.0
41 13 0.0
42 13 0.0
43 13 0.0
44 13 0.0
45 13 0.0
46 13 0.0
47 13 0.0
48 13 0.0
49 13 0.0

0 14 0.00012019265060797616
1 14 0.00010280632318972481
2 14 9.41997187151465e-05
3 14 2.4557584411833284e-05
4 14 1.0156136924053183e-05
5 14 7.846571188087928e-07
6 14 0.0
7 14 0.0
8 14 4.221196640611061e-09
9 14 0.0
10 14 0.0
11 14 0.0
12 14 0.0
13 14 0.0
14 14 0.0
15 14 0.0
16 14 0.0
17 14 0.0
18 14 0.0
19 14 0.0
20 14 0.0
21 14 0.0
22 14 0.0
23 14 0.0
24 14 0.0
25 14 0.0
26 14 0.0
27 14 0.0
28 14 0.0
29 14 0.0
30 14 0.0
31 14 0.0
32 14 0.0
33 14 0.0
34 14 0.0
35 14 0.0
36 14 0.0
37 14 0.0
38 14 0.0
39 14 0.0
40 14 0.0
41 14 0.0
42 14 0.0
43 14 0.0
44 14 0.0
45 14 0.0
46 14 0.0
47 14 0.0
48 14 0.0
49 14 0.0

0 15 1.8301041799866092e-05
1 15 5.928673518260012e-05
2 15 3.854347783768476e-05
3 15 2.154825181605659e-05
4 15 7.3191087217402e-06
5 15 0.0
6 15 0.0
7 15 0.0
8 15 0.0
9 15 0.0
10 15 0.0
11 15 3.0853054540552833e-09
12 15 0.0
13 15 0.0
14 15 0.0
15 15 0.0
16 15 0.0
17 15 0.0
18 15 0.0
19 15 0.0
20 15 0.0
21 15 0.0
22 15 0.0
23 15 0.0
24 15 0.0
25 15 0.0
26 15 0.0
27 15 0.0
28 15 0.0
29 15 0.0
30 15 0.0
31 15 0.0
32 15 0.0
33 15 0.0
34 15 0.0
35 15 0.0
36 15 0.0
37 15 0.0
38 15 0.0
39 15 0.0
40 15 0.0
41 15 0.0
42 15 0.0
43 15 0.0
44 15 0.0
45 15 0.0
46 15 0.0
47 15 0.0
48 15 0.0
49 15 0.0

0 16 1.2264371653007211e-05
1 16 1.5444873283893356e-05
2 16 1.083444487907529e-05
3 16 1.7159839390489674e-05
4 16 4.300778128431707e-06
5 16 0.0
6 16 1.1311971069350964e-09
7 16 3.6716475439422116e-08
8 16 0.0
9 16 0.0
10 16 0.0
11 16 0.0
12 16 0.0
13 16 0.0
14 16 0.0
15 16 0.0
16 16 0.0
17 16 0.0
18 16 0.0
19 16 0.0
20 16 0.0
21 16 0.0
22 16 0.0
23 16 0.0
24 16 0.0
25 16 0.0
26 16 0.0
27 16 0.0
28 16 0.0
29 16 0.0
30 16 0.0
31 16 0.0
32 16 0.0
33 16 0.0
34 16 0.0
35 16 0.0
36 16 0.0
37 16 0.0
38 16 0.0
39 16 0.0
40 16 0.0
41 16 0.0
42 16 0.0
43 16 0.0
44 16 0.0
45 16 0.0
46 16 0.0
47 16 0.0
48 16 0.0
49 16 0.0

0 17 1.2499790626540142e-06
1 17 1.979680389690391e-06
2 17 1.1233956414746562e-06
3 17 1.386764160395862e-06
4 17 3.64128734295931e-06
5 17 1.2731193494696582e-08
6 17 1.0768107720560746e-08
7 17 0.0
8 17 0.0
9 17 0.0
10 17 0.0
11 17 0.0
12 17 0.0
13 17 0.0
14 17 0.0
15 17 0.0
16 17 0.0
17 17 0.0
18 17 0.0
19 17 0.0
20 17 0.0
21 17 0.0
22 17 0.0
23 17 0.0
24 17 0.0
25 17 0.0
26 17 0.0
27 17 0.0
28 17 0.0
29 17 0.0
30 17 0.0
31 17 0.0
32 17 0.0
33 17 0.0
34 17 0.0
35 17 0.0
36 17 0.0
37 17 0.0
38 17 0.0
39 17 0.0
40 17 0.0
41 17 0.0
42 17 0.0
43 17 0.0
44 17 0.0
45 17 0.0
46 17 0.0
47 17 0.0
48 17 0.0
49 17 0.0

0 18 2.732140760304191e-06
1 18 1.3888939463060868e-06
2 18 1.1429628795300586e-06
3 18 1.1422052464674241e-06
4 18 4.730516026607052e-07
5 18 5.6434945714365804e-08
6 18 0.0
7 18 0.0
8 18 0.0
9 18 0.0
10 18 1.9088672156668237e-08
11 18 0.0
12 18 0.0
13 18 0.0
14 18 0.0
15 18 0.0
16 18 0.0
17 18 0.0
18 18 0.0
19 18 0.0
20 18 0.0
21 18 0.0
22 18 0.0
23 18 0.0
24 18 0.0
25 18 0.0
26 18 0.0
27 18 0.0
28 18 0.0
29 18 0.0
30 18 0.0
31 18 0.0
32 18 0.0
33 18 0.0
34 18 0.0
35 18 0.0
36 18 0.0
37 18 0.0
38 18 0.0
39 18 0.0
40 18 0.0
41 18 0.0
42 18 0.0
43 18 0.0
44 18 0.0
45 18 0.0
46 18 0.0
47 18 0.0
48 18 0.0
49 18 0.0

0 19 8.79475113606913e-07
1 19 1.4898892329703612e-06
2 19 8.206070384632514e-07
3 19 1.979095303462403e-06
4 19 6.319440506866181e-07
5 19 1.1883106016517703e-07
6 19 0.0
7 19 0.0
8 19 0.0
9 19 0.0
10 19 0.0
11 19 0.0
12 19 0.0
13 19 0.0
14 19 0.0
15 19 0.0
16 19 0.0
17 19 0.0
18 19 0.0
19 19 0.0
20 19 0.0
21 19 0.0
22 19 0.0
23 19 0.0
24 19 0.0
25 19 0.0
26 19 0.0
27 19 0.0
28 19 0.0
29 19 0.0
30 19 0.0
31 19 0.0
32 19 0.0
33 19 0.0
34 19 0.0
35 19 0.0
36 19 0.0
37 19 0.0
38 19 0.0
39 19 0.0
40 19 0.0
41 19 0.0
42 19 0.0
43 19 0.0
44 19 0.0
45 19 0.0
46 19 0.0
47 19 0.0
48 19 0.0
49 19 0.0

0 20 1.0788733772439159e-07
1 20 1.2440709316890356e-07
2 20 2.430433086658731e-07
3 20 1.4908519832896578e-07
4 20 1.963866775487832e-08
5 20 0.0
6 20 0.0
7 20 0.0
8 20 0.0
9 20 0.0
10 20 0.0
11 20 0.0
12 20 0.0
13 20 0.0
14 20 0.0
15 20 0.0
16 20 0.0
17 20 0.0
18 20 0.0
19 20 0.0
20 20 0.0
21 20 0.0
22 20 0.0
23 20 0.0
24 20 0.0
25 20 0.0
26 20 0.0
27 20 0.0
28 20 0.0
29 20 0.0
30 20 0.0
31 20 0.0
32 20 0.0
33 20 0.0
34 20 0.0
35 20 0.0
36 20 0.0
37 20 0.0
38 20 0.0
39 20 0.0
40 20 0.0
41 20 0.0
42 20 0.0
43 20 0.0
44 20 0.0
45 20 0.0
46 20 0.0
47 20 0.0
48 20 0.0
49 20 0.0

0 21 0.0
1 21 2.6806765562814702e-08
2 21 6.395259980982656e-09
3 21 2.7805997667080227e-09
4 21 0.0
5 21 2.3761049767132908e-08
6 21 0.0
7 21 0.0
8 21 0.0
9 21 0.0
10 21 0.0
11 21 0.0
12 21 0.0
13 21 0.0
14 21 0.0
15 21 0.0
16 21 0.0
17 21 0.0
18 21 0.0
19 21 0.0
20 21 0.0
21 21 0.0
22 21 0.0
23 21 0.0
24 21 0.0
25 21 0.0
26 21 0.0
27 21 0.0
28 21 0.0
29 21 0.0
30 21 0.0
31 21 0.0
32 21 0.0
33 21 0.0
34 21 0.0
35 21 0.0
36 21 0.0
37 21 0.0
38 21 0.0
39 21 0.0
40 21 0.0
41 21 0.0
42 21 0.0
43 21 0.0
44 21 0.0
45 21 0.0
46 21 0.0
47 21 0.0
48 21 0.0
49 21 0.0

0 22 0.0
1 22 1.620600072361385e-08
2 22 1.15989286382578e-07
3 22 3.756503502897047e-08
4 22 3.5900713249166183e-09
5 22 0.0
6 22 0.0
7 22 0.0
8 22 0.0
9 22 0.0
10 22 0.0
11 22 0.0
12 22 0.0
13 22 0.0
14 22 0.0
15 22 0.0
16 22 0.0
17 22 0.0
18 22 0.0
19 22 0.0
20 22 0.0
21 22 0.0
22 22 0.0
23 22 0.0
24 22 0.0
25 22 0.0
26 22 0.0
27 22 0.0
28 22 0.0
29 22 0.0
30 22 0.0
31 22 0.0
32 22 0.0
33 22 0.0
34 22 0.0
35 22 0.0
36 22 0.0
37 22 0.0
38 22 0.0
39 22 0.0
40 22 0.0
41 22 0.0
42 22 0.0
43 22 0.0
44 22 0.0
45 22 0.0
46 22 0.0
47 22 0.0
48 22 0.0
49 22 0.0

0 23 0.0
1 23 2.912135545115658e-08
2 23 1.6513921631500563e-08
3 23 4.944261112585205e-08
4 23 1.9731516872512722e-07
5 23 1.5915526932288725e-08
6 23 0.0
7 23 0.0
8 23 0.0
9 23 0.0
10 23 0.0
11 23 0.0
12 23 0.0
13 23 0.0
14 23 0.0
15 23 0.0
16 23 0.0
17 23 0.0
18 23 0.0
19 23 0.0
20 23 0.0
21 23 0.0
22 23 0.0
23 23 0.0
24 23 0.0
25 23 0.0
26 23 0.0
27 23 0.0
28 23 0.0
29 23 0.0
30 23 0.0
31 23 0.0
32 23 0.0
33 23 0.0
34 23 0.0
35 23 0.0
36 23 0.0
37 23 0.0
38 23 0.0
39 23 0.0
40 23 0.0
41 23 0.0
42 23 0.0
43 23 0.0
44 23 0.0
45 23 0.0
46 23 0.0
47 23 0.0
48 23 0.0
49 23 0.0

0 24 0.0
1 24 8.50112480304981e-08
2 24 1.5330785341037593e-07
3 24 0.0
4 24 0.0
5 24 3.762415257931657e-10
6 24 0.0
7 24 0.0
8 24 0.0
9 24 0.0
10 24 0.0
11 24 0.0
12 24 0.0
13 24 0.0
14 24 0.0
15 24 0.0
16 24 0.0
17 24 0.0
18 24 0.0
19 24 0.0
20 24 0.0
21 24 0.0
22 24 0.0
23 24 0.0
24 24 0.0
25 24 0.0
26 24 0.0
27 24 0.0
28 24 0.0
29 24 0.0
30 24 0.0
31 24 0.0
32 24 0.0
33 24 0.0
34 24 0.0
35 24 0.0
36 24 0.0
37 24 0.0
38 24 0.0
39 24 0.0
40 24 0.0
41 24 0.0
42 24 0.0
43 24 0.0
44 24 0.0
45 24 0.0
46 24 0.0
47 24 0.0
48 24 0.0
49 24 0.0

0 25 4.715307988319685e-09
1 25 9.247761189977248e-11
2 25 0.0
3 25 1.6322936838643535e-08
4 25 5.3207376735524655e-08
5 25 0.0
6 25 0.0
7 25 0.0
8 25 0.0
9 25 0.0
10 25 0.0
11 25 0.0
12 25 0.0
13 25 0.0
14 25 0.0
15 25 0.0
16 25 0.0
17 25 0.0
18 25 0.0
19 25 0.0
20 25 0.0
21 25 0.0
22 25 0.0
23 25 0.0
24 25 0.0
25 25 0.0
26 25 0.0
27 25 0.0
28 25 0.0
29 25 0.0
30 25 0.0
31 25 0.0
32 25 0.0
33 25 0.0
34 25 0.0
35 25 0.0
36 25 0.0
37 25 0.0
38 25 0.0
39 25 0.0
40 25 0.0
41 25 0.0
42 25 0.0
43 25 0.0
44 25 0.0
45 25 0.0
46 25 0.0
47 25 0.0
48 25 0.0
49 25 0.0

0 26 2.8196605933960753e-08
1 26 0.0
2 26 0.0
3 26 0.0
4 26 7.695711185793241e-11
5 26 0.0
6 26 0.0
7 26 0.0
8 26 0.0
9 26 0.0
10 26 0.0
11 26 0.0
12 26 0.0
13 26 0.0
14 26 0.0
15 26 0.0
16 26 0.0
17 26 0.0
18 26 0.0
19 26 0.0
20 26 0.0
21 26 0.0
22 26 0.0
23 26 0.0
24 26 0.0
25 26 0.0
26 26 0.0
27 26 0.0
28 26 0.0
29 26 0.0
30 26 0.0
31 26 0.0
32 26 0.0
33 26 0.0
34 26 0.0
35 26 0.0
36 26 0.0
37 26 0.0
38 26 0.0
39 26 0.0
40 26 0.0
41 26 0.0
42 26 0.0
43 26 0.0
44 26 0.0
45 26 0.0
46 26 0.0
47 26 0.0
48 26 0.0
49 26 0.0

0 27 0.0
1 27 1.099245154614171e-08
2 27 0.0
3 27 0.0
4 27 0.0
5 27 1.1464563265828849e-10
6 27 0.0
7 27 0.0
8 27 0.0
9 27 0.0
10 27 0.0
11 27 0.0
12 27 0.0
13 27 0.0
14 27 0.0
15 27 0.0
16 27 0.0
17 27 0.0
18 27 0.0
19 27 0.0
20 27 0.0
21 27 0.0
22 27 0.0
23 27 0.0
24 27 0.0
25 27 0.0
26 27 0.0
27 27 0.0
28 27 0.0
29 27 0.0
30 27 0.0
31 27 0.0
32 27 0.0
33 27 0.0
34 27 0.0
35 27 0.0
36 27 0.0
37 27 0.0
38 27 0.0
39 27 0.0
40 27 0.0
41 27 0.0
42 27 0.0
43 27 0.0
44 27 0.0
45 27 0.0
46 27 0.0
47 27 0.0
48 27 0.0
49 27 0.0

0 28 0.0
1 28 0.0
2 28 0.0
3 28 0.0
4 28 4.907604001611812e-08
5 28 0.0
6 28 0.0
7 28 0.0
8 28 0.0
9 28 0.0
10 28 0.0
11 28 0.0
12 28 0.0
13 28 0.0
14 28 0.0
15 28 0.0
16 28 0.0
17 28 0.0
18 28 0.0
19 28 0.0
20 28 0.0
21 28 0.0
22 28 0.0
23 28 0.0
24 28 0.0
25 28 0.0
26 28 0.0
27 28 0.0
28 28 0.0
29 28 0.0
30 28 0.0
31 28 0.0
32 28 0.0
33 28 0.0
34 28 0.0
35 28 0.0
36 28 0.0
37 28 0.0
38 28 0.0
39 28 0.0
40 28 0.0
41 28 0.0
42 28 0.0
43 28 0.0
44 28 0.0
45 28 0.0
46 28 0.0
47 28 0.0
48 28 0.0
49 28 0.0

0 29 0.0
1 29 0.0
2 29 3.255213600594793e-08
3 29 0.0
4 29 0.0
5 29 0.0
6 29 0.0
7 29 0.0
8 29 0.0
9 29 0.0
10 29 0.0
11 29 0.0
12 29 0.0
13 29 0.0
14 29 0.0
15 29 0.0
16 29 0.0
17 29 0.0
18 29 0.0
19 29 0.0
20 29 0.0
21 29 0.0
22 29 0.0
23 29 0.0
24 29 0.0
25 29 0.0
26 29 0.0
27 29 0.0
28 29 0.0
29 29 0.0
30 29 0.0
31 29 0.0
32 29 0.0
33 29 0.0
34 29 0.0
35 29 0.0
36 29 0.0
37 29 0.0
38 29 0.0
39 29 0.0
40 29 0.0
41 29 0.0
42 29 0.0
43 29 0.0
44 29 0.0
45 29 0.0
46 29 0.0
47 29 0.0
48 29 0.0
49 29 0.0

0 30 0.0
1 30 0.0
2 30 0.0
3 30 0.0
4 30 0.0
5 30 0.0
6 30 0.0
7 30 0.0
8 30 0.0
9 30 0.0
10 30 0.0
11 30 0.0
12 30 0.0
13 30 0.0
14 30 0.0
15 30 0.0
16 30 0.0
17 30 0.0
18 30 0.0
19 30 0.0
20 30 0.0
21 30 0.0
22 30 0.0
23 30 0.0
24 30 0.0
25 30 0.0
26 30 0.0
27 30 0.0
28 30 0.0
29 30 0.0
30 30 0.0
31 30 0.0
32 30 0.0
33 30 0.0
34 30 0.0
35 30 0.0
36 30 0.0
37 30 0.0
38 30 0.0
39 30 0.0
40 30 0.0
41 30 0.0
42 30 0.0
43 30 0.0
44 30 0.0
45 30 0.0
46 30 0.0
47 30 0.0
48 30 0.0
49 30 0.0

0 31 0.0
1 31 0.0
2 31 0.0
3 31 0.0
4 31 0.0
5 31 0.0
6 31 0.0
7 31 0.0
8 31 0.0
9 31 0.0
10 31 0.0
11 31 0.0
12 31 0.0
13 31 0.0
14 31 0.0
15 31 0.0
16 31 0.0
17 31 0.0
18 31 0.0
19 31 0.0
20 31 0.0
21 31 0.0
22 31 0.0
23 31 0.0
24 31 0.0
25 31 0.0
26 31 0.0
27 31 0.0
28 31 0.0
29 31 0.0
30 31 0.0
31 31 0.0
32 31 0.0
33 31 0.0
34 31 0.0
35 31 0.0
36 31 0.0
37 31 0.0
38 31 0.0
39 31 0.0
40 31 0.0
41 31 0.0
42 31 0.0
43 31 0.0
44 31 0.0
45 31 0.0
46 31 0.0
47 31 0.0
48 31 0.0
49 31 0.0

0 32 0.0
1 32 0.0
2 32 0.0
3 32 0.0
4 32 0.0
5 32 0.0
6 32 0.0
7 32 0.0
8 32 0.0
9 32 0.0
10 32 0.0
11 32 0.0
12 32 0.0
13 32 0.0
14 32 0.0
15 32 0.0
16 32 0.0
17 32 0.0
18 32 0.0
19 32 0.0
20 32 0.0
21 32 0.0
22 32 0.0
23 32 0.0
24 32 0.0
25 32 0.0
26 32 0.0
27 32 0.0
28 32 0.0
29 32 0.0
30 32 0.0
31 32 0.0
32 32 0.0
33 32 0.0
34 32 0.0
35 32 0.0
36 32 0.0
37 32 0.0
38 32 0.0
39 32 0.0
40 32 0.0
41 32 0.0
42 32 0.0
43 32 0.0
44 32 0.0
45 32 0.0
46 32 0.0
47 32 0.0
48 32 0.0
49 32 0.0

0 33 0.0
1 33 0.0
2 33 0.0
3 33 0.0
4 33 0.0
5 33 0.0
6 33 0.0
7 33 0.0
8 33 0.0
9 33 0.0
10 33 0.0
11 33 0.0
12 33 0.0
13 33 0.0
14 33 0.0
15 33 0.0
16 33 0.0
17 33 0.0
18 33 0.0
19 33 0.0
20 33 0.0
21 33 0.0
22 33 0.0
23 33 0.0
24 33 0.0
25 33 0.0
26 33 0.0
27 33 0.0
28 33 0.0
29 33 0.0
30 33 0.0
31 33 0.0
32 33 0.0
33 33 0.0
34 33 0.0
35 33 0.0
36 33 0.0
37 33 0.0
38 33 0.0
39 33 0.0
40 33 0.0
41 33 0.0
42 33 0.0
43 33 0.0
44 33 0.0
45 33 0.0
46 33 0.0
47 33 0.0
48 33 0.0
49 33 0.0

0 34 0.0
1 34 0.0
2 34 0.0
3 34 0.0
4 34 0.0
5 34 0.0
6 34 0.0
7 34 0.0
8 34 0.0
9 34 0.0
10 34 0.0
11 34 0.0
12 34 0.0
13 34 0.0
14 34 0.0
15 34 0.0
16 34 0.0
17 34 0.0
18 34 0.0
19 34 0.0
20 34 0.0
21 34 0.0
22 34 0.0
23 34 0.0
24 34 0.0
25 34 0.0
26 34 0.0
27 34 0.0
28 34 0.0
29 34 0.0
30 34 0.0
31 34 0.0
32 34 0.0
33 34 0.0
34 34 0.0
35 34 0.0
36 34 0.0
37 34 0.0
38 34 0.0
39 34 0.0
40 34 0.0
41 34 0.0
42 34 0.0
43 34 0.0
44 34 0.0
45 34 0.0
46 34 0.0
47 34 0.0
48 34 0.0
49 34 0.0

0 35 0.0
1 35 0.0
2 35 7.2169673939582775e-09
3 35 0.0
4 35 0.0
5 35 0.0
6 35 0.0
7 35 0.0
8 35 0.0
9 35 0.0
10 35 0.0
11 35 0.0
12 35 0.0
13 35 0.0
14 35 0.0
15 35 0.0
16 35 0.0
17 35 0.0
18 35 0.0
19 35 0.0
20 35 0.0
21 35 0.0
22 35 0.0
23 35 0.0
24 35 0.0
25 35 0.0
26 35 0.0
27 35 0.0
28 35 0.0
29 35 0.0
30 35 0.0
31 35 0.0
32 35 0.0
33 35 0.0
34 35 0.0
35 35 0.0
36 35 0.0
37 35 0.0
38 35 0.0
39 35 0.0
40 35 0.0
41 35 0.0
42 35 0.0
43 35 0.0
44 35 0.0
45 35 0.0
46 35 0.0
47 35 0.0
48 35 0.0
49 35 0.0

0 36 0.0
1 36 0.0
2 36 0.0
3 36 0.0
4 36 0.0
5 36 0.0
6 36 0.0
7 36 0.0
8 36 0.0
9 36 0.0
10 36 0.0
11 36 0.0
12 36 0.0
13 36 0.0
14 36 0.0
15 36 0.0
16 36 0.0
17 36 0.0
18 36 0.0
19 36 0.0
20 36 0.0
21 36 0.0
22 36 0.0
23 36 0.0
24 36 0.0
25 36 0.0
26 36 0.0
27 36 0.0
28 36 0.0
29 36 0.0
30 36 0.0
31 36 0.0
32 36 0.0
33 36 0.0
34 36 0.0
35 36 0.0
36 36 0.0
37 36 0.0
38 36 0.0
39 36 0.0
40 36 0.0
41 36 0.0
42 36 0.0
43 36 0.0
44 36 0.0
45 36 0.0
46 36 0.0
47 36 0.0
48 36 0.0
49 36 0.0

0 37 0.0
1 37 0.0
2 37 0.0
3 37 0.0
4 37 0.0
5 37 0.0
6 37 0.0
7 37 0.0
8 37 0.0
9 37 0.0
10 37 0.0
11 37 0.0
12 37 0.0
13 37 0.0
14 37 0.0
15 37 0.0
16 37 0.0
17 37 0.0
18 37 0.0
19 37 0.0
20 37 0.0
21 37 0.0
22 37 0.0
23 37 0.0
24 37 0.0
25 37 0.0
26 37 0.0
27 37 0.0
28 37 0.0
29 37 0.0
30 37 0.0
31 37 0.0
32 37 0.0
33 37 0.0
34 37 0.0
35 37 0.0
36 37 0.0
37 37 0.0
38 37 0.0
39 37 0.0
40 37 0.0
41 37 0.0
42 37 0.0
43 37 0.0
44 37 0.0
45 37 0.0
46 37 0.0
47 37 0.0
48 37 0.0
49 37 0.0

0 38 0.0
1 38 0.0
2 38 0.0
3 38 0.0
4 38 0.0
5 38 0.0
6 38 0.0
7 38 0.0
8 38 0.0
9 38 0.0
10 38 0.0
11 38 0.0
12 38 0.0
13 38 0.0
14 38 0.0
15 38 0.0
16 38 0.0
17 38 0.0
18 38 0.0
19 38 0.0
20 38 0.0
21 38 0.0
22 38 0.0
23 38 0.0
24 38 0.0
25 38 0.0
26 38 0.0
27 38 0.0
28 38 0.0
29 38 0.0
30 38 0.0
31 38 0.0
32 38 0.0
33 38 0.0
34 38 0.0
35 38 0.0
36 38 0.0
37 38 0.0
38 38 0.0
39 38 0.0
40 38 0.0
41 38 0.0
42 38 0.0
43 38 0.0
44 38 0.0
45 38 0.0
46 38 0.0
47 38 0.0
48 38 0.0
49 38 0.0

0 39 0.0
1 39 0.0
2 39 0.0
3 39 0.0
4 39 0.0
5 39 0.0
6 39 0.0
7 39 0.0
8 39 0.0
9 39 0.0
10 39 0.0
11 39 0.0
12 39 0.0
13 39 0.0
14 39 0.0
15 39 0.0
16 39 0.0
17 39 0.0
18 39 0.0
19 39 0.0
20 39 0.0
21 39 0.0
22 39 0.0
23 39 0.0
24 39 0.0
25 39 0.0
26 39 0.0
27 39 0.0
28 39 0.0
29 39 0.0
30 39 0.0
31 39 0.0
32 39 0.0
33 39 0.0
34 39 0.0
35 39 0.0
36 39 0.0
37 39 0.0
38 39 0.0
39 39 0.0
40 39 0.0
41 39 0.0
42 39 0.0
43 39 0.0
44 39 0.0
45 39 0.0
46 39 0.0
47 39 0.0
48 39 0.0
49 39 0.0

0 40 0.0
1 40 0.0
2 40 0.0
3 40 0.0
4 40 0.0
5 40 0.0
6 40 0.0
7 40 0.0
8 40 0.0
9 40 0.0
10 40 0.0
11 40 0.0
12 40 0.0
13 40 0.0
14 40 0.0
15 40 0.0
16 40 0.0
17 40 0.0
18 40 0.0
19 40 0.0
20 40 0.0
21 40 0.0
22 40 0.0
23 40 0.0
24 40 0.0
25 40 0.0
26 40 0.0
27 40 0.0
28 40 0.0
29 40 0.0
30 40 0.0
31 40 0.0
32 40 0.0
33 40 0.0
34 40 0.0
35 40 0.0
36 40 0.0
37 40 0.0
38 40 0.0
39 40 0.0
40 40 0.0
41 40 0.0
42 40 0.0
43 40 0.0
44 40 0.0
45 40 0.0
46 40 0.0
47 40 0.0
48 40 0.0
49 40 0.0

0 41 0.0
1 41 0.0
2 41 0.0
3 41 0.0
4 41 0.0
5 41 0.0
6 41 0.0
7 41 0.0
8 41 0.0
9 41 0.0
10 41 0.0
11 41 0.0
12 41 0.0
13 41 0.0
14 41 0.0
15 41 0.0
16 41 0.0
17 41 0.0
18 41 0.0
19 41 0.0
20 41 0.0
21 41 0.0
22 41 0.0
23 41 0.0
24 41 0.0
25 41 0.0
26 41 0.0
27 41 0.0
28 41 0.0
29 41 0.0
30 41 0.0
31 41 0.0
32 41 0.0
33 41 0.0
34 41 0.0
35 41 0.0
36 41 0.0
37 41 0.0
38 41 0.0
39 41 0.0
40 41 0.0
41 41 0.0
42 41 0.0
43 41 0.0
44 41 0.0
45 41 0.0
46 41 0.0
47 41 0.0
48 41 0.0
49 41 0.0

0 42 0.0
1 42 0.0
2 42 0.0
3 42 0.0
4 42 0.0
5 42 0.0
6 42 0.0
7 42 0.0
8 42 0.0
9 42 0.0
10 42 0.0
11 42 0.0
12 42 0.0
13 42 0.0
14 42 0.0
15 42 0.0
16 42 0.0
17 42 0.0
18 42 0.0
19 42 0.0
20 42 0.0
21 42 0.0
22 42 0.0
23 42 0.0
24 42 0.0
25 42 0.0
26 42 0.0
27 42 0.0
28 42 0.0
29 42 0.0
30 42 0.0
31 42 0.0
32 42 0.0
33 42 0.0
34 42 0.0
35 42 0.0
36 42 0.0
37 42 0.0
38 42 0.0
39 42 0.0
40 42 0.0
41 42 0.0
42 42 0.0
43 42 0.0
44 42 0.0
45 42 0.0
46 42 0.0
47 42 0.0
48 42 0.0
49 42 0.0

0 43 0.0
1 43 0.0
2 43 0.0
3 43 0.0
4 43 0.0
5 43 0.0
6 43 0.0
7 43 0.0
8 43 0.0
9 43 0.0
10 43 0.0
11 43 0.0
12 43 0.0
13 43 0.0
14 43 0.0
15 43 0.0
16 43 0.0
17 43 0.0
18 43 0.0
19 43 0.0
20 43 0.0
21 43 0.0
22 43 0.0
23 43 0.0
24 43 0.0
25 43 0.0
26 43 0.0
27 43 0.0
28 43 0.0
29 43 0.0
30 43 0.0
31 43 0.0
32 43 0.0
33 43 0.0
34 43 0.0
35 43 0.0
36 43 0.0
37 43 0.0
38 43 0.0
39 43 0.0
40 43 0.0
41 43 0.0
42 43 0.0
43 43 0.0
44 43 0.0
45 43 0.0
46 43 0.0
47 43 0.0
48 43 0.0
49 43 0.0

0 44 0.0
1 44 0.0
2 44 0.0
3 44 0.0
4 44 0.0
5 44 0.0
6 44 0.0
7 44 0.0
8 44 0.0
9 44 0.0
10 44 0.0
11 44 0.0
12 44 0.0
13 44 0.0
14 44 0.0
15 44 0.0
16 44 0.0
17 44 0.0
18 44 0.0
19 44 0.0
20 44 0.0
21 44 0.0
22 44 0.0
23 44 0.0
24 44 0.0
25 44 0.0
26 44 0.0
27 44 0.0
28 44 0.0
29 44 0.0
30 44 0.0
31 44 0.0
32 44 0.0
33 44 0.0
34 44 0.0
35 44 0.0
36 44 0.0
37 44 0.0
38 44 0.0
39 44 0.0
40 44 0.0
41 44 0.0
42 44 0.0
43 44 0.0
44 44 0.0
45 44 0.0
46 44 0.0
47 44 0.0
48 44 0.0
49 44 0.0

0 45 0.0
1 45 0.0
2 45 0.0
3 45 0.0
4 45 0.0
5 45 0.0
6 45 0.0
7 45 0.0
8 45 0.0
9 45 0.0
10 45 0.0
11 45 0.0
12 45 0.0
13 45 0.0
14 45 0.0
15 45 0.0
16 45 0.0
17 45 0.0
18 45 0.0
19 45 0.0
20 45 0.0
21 45 0.0
22 45 0.0
23 45 0.0
24 45 0.0
25 45 0.0
26 45 0.0
27 45 0.0
28 45 0.0
29 45 0.0
30 45 0.0
31 45 0.0
32 45 0.0
33 45 0.0
34 45 0.0
35 45 0.0
36 45 0.0
37 45 0.0
38 45 0.0
39 45 0.0
40 45 0.0
41 45 0.0
42 45 0.0
43 45 0.0
44 45 0.0
45 45 0.0
46 45 0.0
47 45 0.0
48 45 0.0
49 45 0.0

0 46 0.0
1 46 0.0
2 46 0.0
3 46 0.0
4 46 0.0
5 46 0.0
6 46 0.0
7 46 0.0
8 46 0.0
9 46 0.0
10 46 0.0
11 46 0.0
12 46 0.0
13 46 0.0
14 46 0.0
15 46 0.0
16 46 0.0
17 46 0.0
18 46 0.0
19 46 0.0
20 46 0.0
21 46 0.0
22 46 0.0
23 46 0.0
24 46 0.0
25 46 0.0
26 46 0.0
27 46 0.0
28 46 0.0
29 46 0.0
30 46 0.0
31 46 0.0
32 46 0.0
33 46 0.0
34 46 0.0
35 46 0.0
36 46 0.0
37 46 0.0
38 46 0.0
39 46 0.0
40 46 0.0
41 46 0.0
42 46 0.0
43 46 0.0
44 46 0.0
45 46 0.0
46 46 0.0
47 46 0.0
48 46 0.0
49 46 0.0

0 47 0.0
1 47 0.0
2 47 0.0
3 47 0.0
4 47 0.0
5 47 0.0
6 47 0.0
7 47 0.0
8 47 0.0
9 47 0.0
10 47 0.0
11 47 0.0
12 47 0.0
13 47 0.0
14 47 0.0
15 47 0.0
16 47 0.0
17 47 0.0
18 47 0.0
19 47 0.0
20 47 0.0
21 47 0.0
22 47 0.0
23 47 0.0
24 47 0.0
25 47 0.0
26 47 0.0
27 47 0.0
28 47 0.0
29 47 0.0
30 47 0.0
31 47 0.0
32 47 0.0
33 47 0.0
34 47 0.0
35 47 0.0
36 47 0.0
37 47 0.0
38 47 0.0
39 47 0.0
40 47 0.0
41 47 0.0
42 47 0.0
43 47 0.0
44 47 0.0
45 47 0.0
46 47 0.0
47 47 0.0
48 47 0.0
49 47 0.0

0 48 0.0
1 48 0.0
2 48 0.0
3 48 0.0
4 48 0.0
5 48 0.0
6 48 0.0
7 48 0.0
8 48 0.0
9 48 0.0
10 48 0.0
11 48 0.0
12 48 0.0
13 48 0.0
14 48 0.0
15 48 0.0
16 48 0.0
17 48 0.0
18 48 0.0
19 48 0.0
20 48 0.0
21 48 0.0
22 48 0.0
23 48 0.0
24 48 0.0
25 48 0.0
26 48 0.0
27 48 0.0
28 48 0.0
29 48 0.0
30 48 0.0
31 48 0.0
32 48 0.0
33 48 0.0
34 48 0.0
35 48 0.0
36 48 0.0
37 48 0.0
38 48 0.0
39 48 0.0
40 48 0.0
41 48 0.0
42 48 0.0
43 48 0.0
44 48 0.0
45 48 0.0
46 48 0.0
47 48 0.0
48 48 0.0
49 48 0.0

0 49 0.0
1 49 0.0
2 49 0.0
3 49 0.0
4 49 0.0
5 49 0.0
6 49 0.0
7 49 0.0
8 49 0.0
9 49 0.0
10 49 0.0
11 49 0.0
12 49 0.0
13 49 0.0
14 49 0.0
15 49 0.0
16 49 0.0
17 49 0.0
18 49 0.0
19 49 0.0
20 49 0.0
21 49 0.0
22 49 0.0
23 49 0.0
24 49 0.0
25 49 0.0
26 49 0.0
27 49 0.0
28 49 0.0
29 49 0.0
30 49 0.0
31 49 0.0
32 49 0.0
33 49 0.0
34 49 0.0
35 49 0.0
36 49 0.0
37 49 0.0
38 49 0.0
39 49 0.0
40 49 0.0
41 49 0.0
42 49 0.0
43 49 0.0
44 49 0.0
45 49 0.0
46 49 0.0
47 49 0.0
48 49 0.0
49 49 0.0



==> data/2d-feature-importance-100.txt <==
0 0 0.0
1 0 1.1841329434460157e-05
2 0 4.8694167992261396e-05
3 0 5.964009364277325e-05
4 0 9.715576440070743e-05
5 0 8.833193987785074e-05
6 0 9.926000940574556e-05
7 0 0.00013014553278450572
8 0 0.00042327632405769424
9 0 0.001215724374348676
10 0 0.0002728605181076755
11 0 0.0003324069402422191
12 0 6.82585758465431e-05
13 0 9.836420961986934e-05
14 0 0.0001760150078180647
15 0 2.549259808231397e-05
16 0 1.5206786245788565e-05
17 0 1.0694537718357535e-05
18 0 7.778714421374628e-06
19 0 5.662251040965568e-06
20 0 4.231748407600324e-06
21 0 1.1151252324153203e-06
22 0 7.494484229407878e-07
23 0 1.1069867819269168e-06
24 0 1.6260920916289982e-06
25 0 3.240234198379597e-07
26 0 1.370963103814284e-07
27 0 2.424504594988322e-08
28 0 7.673236902869548e-08
29 0 6.259530968033309e-08
30 0 3.0866249607252043e-07
31 0 1.9047703217188535e-07
32 0 3.504475045627447e-07
33 0 5.288147033705745e-11
34 0 5.579785425592904e-09
35 0 9.65395127070266e-10
36 0 0.0
37 0 0.0
38 0 0.0
39 0 0.0
40 0 1.7640411743335956e-09
41 0 3.9610862168032383e-10
42 0 0.0
43 0 0.0
44 0 0.0
45 0 0.0
46 0 0.0
47 0 0.0
48 0 0.0
49 0 0.0

0 1 0.0
1 1 7.828293013817201e-06
2 1 4.2520979693565e-05
3 1 5.463232838017835e-05
4 1 6.389129127310309e-05
5 1 8.49521712321624e-05
6 1 8.882811227769597e-05
7 1 9.989837986222738e-05
8 1 0.0004340186930740083
9 1 0.0015636851056552844
10 1 0.00021983359714469603
11 1 0.0003823440114269341
12 1 6.091628043835987e-05
13 1 9.294649451538489e-05
14 1 0.0001833321639659674
15 1 2.5475526679632696e-05
16 1 1.462404787529665e-05
17 1 1.050481588338322e-05
18 1 6.7489190544981585e-06
19 1 3.728353025996143e-06
20 1 4.050386539704312e-06
21 1 1.1269020362237265e-06
22 1 1.091056779737998e-06
23 1 3.11250108037679e-07
24 1 4.282529565502863e-07
25 1 1.1706893650692426e-07
26 1 6.76468281166995e-08
27 1 7.225115969180467e-07
28 1 3.472000329764311e-08
29 1 1.6197326436668226e-08
30 1 2.978388917349898e-08
31 1 5.884145276236259e-09
32 1 2.940066049035388e-07
33 1 4.314685840037856e-10
34 1 5.319554581147048e-08
35 1 3.378159156147448e-10
36 1 9.595161888614341e-09
37 1 0.0
38 1 0.0
39 1 0.0
40 1 0.0
41 1 0.0
42 1 0.0
43 1 5.046285170365046e-09
44 1 0.0
45 1 0.0
46 1 0.0
47 1 0.0
48 1 0.0
49 1 0.0

0 2 0.0
1 2 6.99082580173526e-06
2 2 4.115928064297633e-05
3 2 5.668964767214305e-05
4 2 7.624599864575698e-05
5 2 9.080511081531796e-05
6 2 0.00011089480948987121
7 2 0.00016978462046977864
8 2 0.0007057547803159404
9 2 0.0014849217860070114
10 2 0.00029242534745899064
11 2 0.0004343275469622556
12 2 5.9628168705688754e-05
13 2 0.0001351481767196439
14 2 0.00027868115170887
15 2 2.2030157393300098e-05
16 2 4.983312435562403e-05
17 2 9.001600846919164e-06
18 2 4.199893081344505e-06
19 2 4.7588693234581585e-06
20 2 5.018703247083517e-06
21 2 8.318128728747583e-07
22 2 9.31002200083337e-07
23 2 1.4617819523856788e-06
24 2 5.507949677285141e-07
25 2 1.105205228553538e-07
26 2 1.1784694750193788e-07
27 2 2.159046795258821e-08
28 2 5.929836844881226e-08
29 2 3.5735076122855505e-08
30 2 4.029845343517017e-08
31 2 3.0313579510537036e-08
32 2 3.365901509270224e-08
33 2 3.02636457984705e-08
34 2 7.438902796574001e-09
35 2 0.0
36 2 0.0
37 2 0.0
38 2 0.0
39 2 0.0
40 2 0.0
41 2 0.0
42 2 0.0
43 2 3.58972590202643e-10
44 2 0.0
45 2 0.0
46 2 0.0
47 2 0.0
48 2 0.0
49 2 0.0

0 3 0.0
1 3 5.763086395817573e-06
2 3 4.070447252161476e-05
3 3 5.590823955853555e-05
4 3 7.787414134302372e-05
5 3 0.00013046171930749872
6 3 0.00014215602420003482
7 3 0.0002008862508047786
8 3 0.0010863117338612157
9 3 0.0005184513123121276
10 3 0.012719450950772771
11 3 0.0003637103516534486
12 3 6.946729863081963e-05
13 3 0.0003011004917036829
14 3 0.00028695899295090756
15 3 2.2370573790402356e-05
16 3 6.934837266778007e-05
17 3 1.1513159568102316e-05
18 3 5.757918495385237e-06
19 3 3.401678136085113e-06
20 3 2.8772284507258833e-06
21 3 4.083643153703641e-07
22 3 1.1769596159553016e-06
23 3 1.2490812403972925e-06
24 3 6.964791959232671e-07
25 3 1.39022436849571e-07
26 3 4.1424187704132945e-07
27 3 1.257558985940613e-07
28 3 8.21134053744588e-08
29 3 2.3835696631234174e-07
30 3 8.199197167069167e-08
31 3 8.466583445209884e-08
32 3 1.631148901956781e-08
33 3 2.0170269288525865e-09
34 3 0.0
35 3 0.0
36 3 0.0
37 3 0.0
38 3 0.0
39 3 0.0
40 3 4.6072645017087967e-10
41 3 1.3690938404020695e-10
42 3 0.0
43 3 4.470830700703413e-10
44 3 0.0
45 3 0.0
46 3 0.0
47 3 0.0
48 3 0.0
49 3 0.0

0 4 0.0
1 4 1.937923839764537e-06
2 4 4.580550828309484e-05
3 4 5.858092352681779e-05
4 4 6.77467737150591e-05
5 4 0.00011935925300613211
6 4 0.00019051664110378167
7 4 0.0002288376220923426
8 4 0.0007088353281099679
9 4 0.0023253345159704192
10 4 0.014235097398959782
11 4 0.0003598280545846516
12 4 6.802610187825907e-05
13 4 0.0010362242369652956
14 4 0.00017853726120009155
15 4 1.947712987828679e-05
16 4 1.4976013427037426e-05
17 4 9.985697048800726e-06
18 4 7.479874068514969e-06
19 4 5.229228530842066e-06
20 4 3.042215373078735e-06
21 4 7.070927628550931e-07
22 4 1.941640722943621e-06
23 4 3.8594359822895274e-07
24 4 2.414948435631213e-07
25 4 3.560487511919153e-07
26 4 3.502851130372918e-07
27 4 9.949997490880382e-09
28 4 3.1844436858477376e-07
29 4 1.856750724706166e-07
30 4 2.1645313848402884e-08
31 4 4.9588759936940486e-08
32 4 4.023741409908722e-08
33 4 1.300653224107453e-13
34 4 0.0
35 4 7.668544531295448e-09
36 4 0.0
37 4 3.7827881922129845e-10
38 4 0.0
39 4 0.0
40 4 0.0
41 4 0.0
42 4 8.648699889900483e-09
43 4 0.0
44 4 0.0
45 4 0.0
46 4 0.0
47 4 0.0
48 4 0.0
49 4 0.0

0 5 0.0
1 5 6.760803854179775e-08
2 5 4.635179916071049e-05
3 5 5.8003630078838205e-05
4 5 7.684985899643635e-05
5 5 9.333521948208993e-05
6 5 0.00013978036235794478
7 5 0.0004395568880280997
8 5 0.0010719707724668698
9 5 0.03279059874701404
10 5 0.002306918886413562
11 5 0.00026208420862313075
12 5 0.00010724937747994012
13 5 0.0020514394046244927
14 5 0.00010101643879837895
15 5 2.1886785942100816e-05
16 5 8.43013719777875e-06
17 5 1.0722857839056258e-05
18 5 5.526135150236645e-06
19 5 6.0704222605662985e-06
20 5 1.3777091351662482e-06
21 5 1.379256415126649e-06
22 5 9.69418234134236e-07
23 5 1.193636085382454e-06
24 5 5.591060394407676e-07
25 5 1.2582198841420587e-07
26 5 4.082287164440514e-07
27 5 2.9246557908706423e-08
28 5 4.456928209898308e-08
29 5 1.198861252007122e-08
30 5 2.0795474503144652e-08
31 5 5.250680016574993e-09
32 5 0.0
33 5 8.77757193632856e-09
34 5 3.4049421920023775e-10
35 5 1.7482609042120102e-10
36 5 0.0
37 5 4.8858137975243635e-09
38 5 0.0
39 5 5.298079504055401e-10
40 5 0.0
41 5 0.0
42 5 0.0
43 5 0.0
44 5 0.0
45 5 0.0
46 5 0.0
47 5 0.0
48 5 0.0
49 5 0.0

0 6 0.0
1 6 0.0
2 6 4.0168580780056005e-05
3 6 5.620116429126576e-05
4 6 5.8878979519408185e-05
5 6 9.316143892486242e-05
6 6 0.00014063175584932757
7 6 0.0005953407158722233
8 6 0.0027401065079227533
9 6 0.1762743964956636
10 6 0.03408212881348867
11 6 0.0003770339100195415
12 6 0.00013831916977916217
13 6 0.0030624292947393494
14 6 5.7665715918577145e-05
15 6 1.5773824706176444e-05
16 6 1.1154692419807149e-05
17 6 7.628944691846003e-06
18 6 9.322723602328836e-06
19 6 2.6888448212938152e-06
20 6 8.990457527803249e-07
21 6 9.229492788344263e-07
22 6 1.1627039333979747e-06
23 6 1.8090751778326808e-06
24 6 1.738972909052303e-07
25 6 1.1122871087868292e-07
26 6 2.944381176287367e-08
27 6 4.3665580433692066e-08
28 6 5.581221490678424e-08
29 6 3.652437833455544e-08
30 6 7.371274464776265e-08
31 6 2.9359127137948647e-09
32 6 3.047627479676626e-08
33 6 2.3024529837196924e-08
34 6 7.397789565894119e-10
35 6 0.0
36 6 0.0
37 6 0.0
38 6 0.0
39 6 1.803459770895275e-09
40 6 0.0
41 6 0.0
42 6 0.0
43 6 0.0
44 6 0.0
45 6 0.0
46 6 0.0
47 6 0.0
48 6 0.0
49 6 0.0

0 7 0.0
1 7 0.0
2 7 2.0466552942700847e-05
3 7 4.4926569185259136e-05
4 7 5.235729091251763e-05
5 7 7.592343985143232e-05
6 7 0.00012538585537942473
7 7 0.0006281852624684036
8 7 0.001002608068731341
9 7 0.0025058531678583446
10 7 0.0009798504353961913
11 7 0.007725477401639335
12 7 0.00014647684319054837
13 7 0.0008304534213277919
14 7 5.548009731261172e-05
15 7 1.1573385444806066e-05
16 7 8.917446595440378e-06
17 7 1.2488350827608099e-05
18 7 5.428492287216771e-06
19 7 3.714562827796395e-06
20 7 8.006328998925279e-07
21 7 7.436638270159686e-07
22 7 1.6444103811773553e-06
23 7 1.2901859176862811e-06
24 7 2.0613555345918512e-07
25 7 2.1148565413722085e-07
26 7 5.75116255325614e-08
27 7 6.593197817336882e-08
28 7 3.823774828910771e-08
29 7 1.8020784379279106e-07
30 7 7.592465086383624e-10
31 7 3.715092339702123e-08
32 7 2.9039101572661822e-08
33 7 3.1554949525285416e-10
34 7 4.32682933290691e-11
35 7 0.0
36 7 0.0
37 7 0.0
38 7 1.0815258389932767e-10
39 7 2.133367792452604e-09
40 7 0.0
41 7 0.0
42 7 0.0
43 7 5.54437121135453e-09
44 7 0.0
45 7 0.0
46 7 0.0
47 7 0.0
48 7 0.0
49 7 0.0

0 8 0.0
1 8 0.0
2 8 7.258479560212054e-06
3 8 3.477508261581079e-05
4 8 5.3338428653508606e-05
5 8 7.457609021721194e-05
6 8 0.00012851119936747036
7 8 0.0018354084398013004
8 8 0.0005306581405341541
9 8 0.001972313060013262
10 8 0.00036658898615765325
11 8 0.00134459267056631
12 8 0.00015749463724325696
13 8 0.00016331317536047088
14 8 5.5296656949964704e-05
15 8 1.015763284970369e-05
16 8 5.986330253785907e-06
17 8 1.0983288194613628e-05
18 8 5.134857856860528e-06
19 8 2.57164635927291e-06
20 8 5.507769273708855e-07
21 8 1.3819158915123937e-06
22 8 1.0498758634497134e-06
23 8 1.8726340795588951e-07
24 8 6.638868145585699e-07
25 8 1.8681918481181576e-07
26 8 7.29624595967216e-08
27 8 1.3218234791126827e-08
28 8 2.377102488028819e-08
29 8 9.325128970998684e-10
30 8 3.0127494401380473e-09
31 8 1.016583567294145e-08
32 8 0.0
33 8 1.1197834184157675e-10
34 8 4.355091282033359e-10
35 8 4.707004927867787e-10
36 8 0.0
37 8 0.0
38 8 1.143315267444371e-10
39 8 0.0
40 8 0.0
41 8 3.201197510633745e-09
42 8 0.0
43 8 0.0
44 8 0.0
45 8 0.0
46 8 0.0
47 8 0.0
48 8 0.0
49 8 0.0

0 9 0.0
1 9 0.0
2 9 3.09217200688953e-06
3 9 2.1987556206098077e-05
4 9 3.0248189712666392e-05
5 9 8.074952977293065e-05
6 9 0.00014011367146731708
7 9 0.000918958276088202
8 9 0.0005183930976388752
9 9 0.002810407624291329
10 9 0.00021603913857681916
11 9 0.0002173346020724069
12 9 8.772131649424917e-05
13 9 8.849960946285793e-05
14 9 1.8642551080925876e-05
15 9 1.331331919109471e-05
16 9 6.0547861502379375e-06
17 9 8.275789281287454e-06
18 9 3.1618613413161394e-06
19 9 8.573652258543473e-07
20 9 1.1040577857348064e-06
21 9 4.1104766540564336e-07
22 9 2.595392160902918e-07
23 9 2.8048973940505507e-07
24 9 5.5469715015523015e-08
25 9 1.2780394953650442e-07
26 9 4.0169024073819174e-08
27 9 3.928122596883631e-08
28 9 5.766178428326241e-08
29 9 8.466555277704261e-09
30 9 6.544313718120968e-09
31 9 0.0
32 9 3.6336274072272784e-09
33 9 1.0217763430396417e-08
34 9 0.0
35 9 0.0
36 9 0.0
37 9 5.16110371492389e-08
38 9 0.0
39 9 0.0
40 9 0.0
41 9 0.0
42 9 0.0
43 9 0.0
44 9 0.0
45 9 0.0
46 9 0.0
47 9 0.0
48 9 0.0
49 9 0.0

0 10 0.0
1 10 0.0
2 10 7.800378324647118e-07
3 10 1.3807417171004936e-05
4 10 3.0488297016843714e-05
5 10 4.523341976936182e-05
6 10 0.0001452993657639798
7 10 0.0006143979780842651
8 10 0.0004389465104588243
9 10 0.0009617621320651616
10 10 0.00014625628510910813
11 10 0.0001622428376972927
12 10 5.032600395684224e-05
13 10 3.020461978765057e-05
14 10 1.8061618900021437e-05
15 10 6.939473489231154e-06
16 10 8.637529431776611e-06
17 10 3.790907005769348e-06
18 10 1.107803480674274e-06
19 10 1.2276306269930168e-06
20 10 1.778575183514137e-07
21 10 7.679346150269172e-08
22 10 2.845998500548598e-07
23 10 1.2168714338730408e-07
24 10 6.000657202930676e-08
25 10 3.2590554151139994e-08
26 10 5.7166467081845236e-09
27 10 1.0206634570295928e-07
28 10 0.0
29 10 0.0
30 10 1.4756897028057958e-09
31 10 9.743209659029306e-10
32 10 2.9093876395630063e-10
33 10 1.0517439670777133e-13
34 10 6.944426822996811e-10
35 10 0.0
36 10 0.0
37 10 0.0
38 10 0.0
39 10 0.0
40 10 1.2840503876080648e-09
41 10 0.0
42 10 0.0
43 10 0.0
44 10 0.0
45 10 0.0
46 10 0.0
47 10 0.0
48 10 0.0
49 10 0.0

0 11 0.0
1 11 0.0
2 11 1.3793606112795709e-06
3 11 9.848150882676864e-06
4 11 2.0589165664123172e-05
5 11 3.083837521487578e-05
6 11 0.0001421481025385527
7 11 0.00043697480493916184
8 11 0.0003486225264051293
9 11 0.00025027107095958683
10 11 0.00015880660876743636
11 11 0.00011519125049086948
12 11 4.634618660124207e-05
13 11 1.3286409027481503e-05
14 11 1.3216669908033472e-05
15 11 6.931072040395303e-06
16 11 3.875417777551988e-06
17 11 1.8240173745860004e-06
18 11 5.923859586602459e-07
19 11 5.983797013770341e-07
20 11 5.815525756433784e-07
21 11 4.197712303240451e-07
22 11 4.950570334387866e-07
23 11 1.4877476605528537e-07
24 11 9.899406091028256e-08
25 11 1.2244943815136136e-08
26 11 3.310828839344056e-08
27 11 1.8019196163598048e-08
28 11 4.652682299223964e-08
29 11 0.0
30 11 0.0
31 11 0.0
32 11 3.114222607565366e-09
33 11 0.0
34 11 0.0
35 11 0.0
36 11 0.0
37 11 0.0
38 11 0.0
39 11 0.0
40 11 0.0
41 11 0.0
42 11 0.0
43 11 0.0
44 11 0.0
45 11 0.0
46 11 0.0
47 11 0.0
48 11 0.0
49 11 0.0

0 12 0.0
1 12 0.0
2 12 0.0
3 12 8.229783296295051e-06
4 12 2.116495310063516e-05
5 12 3.0997428264460483e-05
6 12 0.00017039691847733893
7 12 0.00042196312060915827
8 12 0.0004948840285055389
9 12 0.0002193683733385131
10 12 0.0001302816743595617
11 12 0.00013760724403949435
12 12 2.1785853988640514e-05
13 12 1.6095088152535108e-05
14 12 8.150576377940875e-06
15 12 6.397478315844361e-06
16 12 3.167566063200866e-06
17 12 1.8184265303370665e-06
18 12 5.53007409881805e-07
19 12 3.091130865991402e-07
20 12 4.822809579350646e-07
21 12 2.3492719966560268e-07
22 12 2.6431772781949997e-07
23 12 3.3602416972085336e-07
24 12 1.6822593592868193e-09
25 12 6.348186302618026e-09
26 12 2.290371626832281e-09
27 12 2.8567744909091372e-11
28 12 6.552954069191253e-11
29 12 8.80965582774303e-09
30 12 2.0486347401712378e-09
31 12 0.0
32 12 3.0601131688588857e-09
33 12 0.0
34 12 0.0
35 12 0.0
36 12 0.0
37 12 0.0
38 12 0.0
39 12 0.0
40 12 0.0
41 12 0.0
42 12 0.0
43 12 0.0
44 12 0.0
45 12 0.0
46 12 0.0
47 12 0.0
48 12 0.0
49 12 0.0

0 13 0.0
1 13 0.0
2 13 0.0
3 13 4.278158720115413e-06
4 13 1.874586769129879e-05
5 13 3.5310608362232904e-05
6 13 0.00012205995075207923
7 13 0.0002686546723493529
8 13 0.0006316069033496022
9 13 0.00017484876972782284
10 13 0.00013567288303152617
11 13 9.069128705989138e-05
12 13 1.6808108705019198e-05
13 13 1.2422762555536723e-05
14 13 5.877434076878758e-06
15 13 4.63085246911343e-06
16 13 1.8394547816667618e-06
17 13 1.2070432365516522e-06
18 13 3.8779497689865924e-07
19 13 1.3492323834571122e-07
20 13 3.228487949734961e-07
21 13 1.3744415605942125e-07
22 13 4.1201912624620385e-08
23 13 1.978911541351808e-08
24 13 0.0
25 13 4.64612167791879e-09
26 13 0.0
27 13 0.0
28 13 7.240880734871853e-11
29 13 0.0
30 13 0.0
31 13 9.165336144860312e-10
32 13 0.0
33 13 0.0
34 13 0.0
35 13 0.0
36 13 0.0
37 13 0.0
38 13 0.0
39 13 0.0
40 13 0.0
41 13 0.0
42 13 0.0
43 13 0.0
44 13 0.0
45 13 0.0
46 13 0.0
47 13 0.0
48 13 0.0
49 13 0.0

0 14 0.0
1 14 0.0
2 14 0.0
3 14 2.6104309416085817e-06
4 14 9.393001209535794e-06
5 14 2.8467248621511857e-05
6 14 8.592101110657485e-05
7 14 0.0002640911218607794
8 14 0.0004598703518334799
9 14 0.00014085041253052188
10 14 0.00011103509860547435
11 14 4.5860561494408855e-05
12 14 1.7472899301830057e-05
13 14 1.2022368473880022e-05
14 14 3.6965188691010174e-06
15 14 1.600375761714894e-06
16 14 1.205607705901944e-06
17 14 8.214104796453552e-07
18 14 3.5516872900719863e-07
19 14 3.6598474001486265e-08
20 14 2.4055339414259635e-07
21 14 6.674741798288389e-08
22 14 9.2842903314215e-08
23 14 1.2056185326813614e-08
24 14 5.674272147828298e-09
25 14 4.271838091528263e-09
26 14 0.0
27 14 7.171069795315369e-10
28 14 0.0
29 14 0.0
30 14 0.0
31 14 0.0
32 14 0.0
33 14 0.0
34 14 0.0
35 14 0.0
36 14 0.0
37 14 0.0
38 14 0.0
39 14 0.0
40 14 0.0
41 14 0.0
42 14 0.0
43 14 0.0
44 14 0.0
45 14 0.0
46 14 0.0
47 14 0.0
48 14 0.0
49 14 0.0

0 15 0.0
1 15 0.0
2 15 0.0
3 15 1.0066894045998623e-06
4 15 1.7444009922209312e-05
5 15 4.473853754390888e-05
6 15 6.618371785445548e-05
7 15 0.00031336729257354666
8 15 0.0005444792782701817
9 15 0.00012958755125164496
10 15 9.173121007893928e-05
11 15 2.859583331367656e-05
12 15 8.856725014698728e-06
13 15 1.2125865437559453e-05
14 15 5.704341289992182e-06
15 15 1.9726542797518278e-06
16 15 3.530277359425615e-07
17 15 1.0888164915227714e-06
18 15 2.092657879035369e-07
19 15 1.82532096423284e-07
20 15 4.369087188853907e-09
21 15 9.654839410161792e-08
22 15 0.0
23 15 0.0
24 15 1.5241090956463352e-09
25 15 6.026274963689473e-12
26 15 0.0
27 15 0.0
28 15 0.0
29 15 0.0
30 15 0.0
31 15 0.0
32 15 0.0
33 15 0.0
34 15 0.0
35 15 0.0
36 15 0.0
37 15 0.0
38 15 0.0
39 15 0.0
40 15 0.0
41 15 0.0
42 15 0.0
43 15 0.0
44 15 0.0
45 15 0.0
46 15 0.0
47 15 0.0
48 15 0.0
49 15 0.0

0 16 0.0
1 16 0.0
2 16 0.0
3 16 2.15281847079539e-07
4 16 1.797645800014109e-05
5 16 3.191646604119234e-05
6 16 0.00010120464142316487
7 16 0.00037000676710737657
8 16 0.0005522258404271979
9 16 0.00011259049233593698
10 16 3.284358761244152e-05
11 16 1.91542870093974e-05
12 16 1.3525814710185363e-05
13 16 8.488986503590858e-06
14 16 1.9887810195191323e-06
15 16 1.013357078845735e-06
16 16 3.0623358103354144e-06
17 16 9.589988460715661e-07
18 16 3.4975794350484633e-07
19 16 8.326889371856215e-08
20 16 1.4721088910404813e-07
21 16 1.1671191144580481e-08
22 16 0.0
23 16 1.7842464359814628e-10
24 16 0.0
25 16 0.0
26 16 0.0
27 16 0.0
28 16 0.0
29 16 0.0
30 16 0.0
31 16 0.0
32 16 0.0
33 16 0.0
34 16 0.0
35 16 0.0
36 16 0.0
37 16 0.0
38 16 0.0
39 16 0.0
40 16 0.0
41 16 0.0
42 16 0.0
43 16 0.0
44 16 0.0
45 16 0.0
46 16 0.0
47 16 0.0
48 16 0.0
49 16 0.0

0 17 0.0
1 17 0.0
2 17 0.0
3 17 4.609007038197363e-07
4 17 8.157096931500946e-06
5 17 1.7267580524208504e-05
6 17 9.663133569096673e-05
7 17 0.0005739370563206678
8 17 0.00028924203843242656
9 17 4.973168960214096e-05
10 17 2.233595996741112e-05
11 17 1.1052876118034565e-05
12 17 7.794934504305595e-06
13 17 3.0175937128876323e-06
14 17 1.5816867581752218e-06
15 17 1.8208926446062304e-07
16 17 4.765798940188894e-07
17 17 2.3967164639740935e-07
18 17 4.773894034242078e-08
19 17 4.117576740377346e-09
20 17 4.7218690616909204e-08
21 17 5.541387788349509e-08
22 17 0.0
23 17 0.0
24 17 2.841801392106989e-08
25 17 0.0
26 17 0.0
27 17 0.0
28 17 0.0
29 17 0.0
30 17 0.0
31 17 0.0
32 17 0.0
33 17 0.0
34 17 0.0
35 17 0.0
36 17 0.0
37 17 0.0
38 17 0.0
39 17 0.0
40 17 0.0
41 17 0.0
42 17 0.0
43 17 0.0
44 17 0.0
45 17 0.0
46 17 0.0
47 17 0.0
48 17 0.0
49 17 0.0

0 18 0.0
1 18 0.0
2 18 0.0
3 18 4.839832492047146e-09
4 18 4.357253581068866e-06
5 18 1.0131148308281426e-05
6 18 7.108286339364858e-05
7 18 0.0005877087490079213
8 18 0.00023410816270088642
9 18 4.456109706640626e-05
10 18 2.4854062844205103e-05
11 18 7.4953762864201216e-06
12 18 3.923779978324365e-06
13 18 2.3715644981523347e-06
14 18 1.6758251451079505e-06
15 18 1.1097011582306823e-06
16 18 7.164527955456151e-08
17 18 1.9377948922352112e-07
18 18 3.4155669672550334e-09
19 18 3.7872217478417824e-08
20 18 4.124406429232896e-08
21 18 2.2873198366141479e-07
22 18 0.0
23 18 0.0
24 18 0.0
25 18 0.0
26 18 0.0
27 18 0.0
28 18 0.0
29 18 0.0
30 18 0.0
31 18 0.0
32 18 0.0
33 18 0.0
34 18 0.0
35 18 0.0
36 18 0.0
37 18 0.0
38 18 0.0
39 18 0.0
40 18 0.0
41 18 0.0
42 18 0.0
43 18 0.0
44 18 0.0
45 18 0.0
46 18 0.0
47 18 0.0
48 18 0.0
49 18 0.0

0 19 0.0
1 19 0.0
2 19 0.0
3 19 5.437755210600143e-08
4 19 1.92118354387517e-06
5 19 9.162211264374048e-06
6 19 0.00015009456338905414
7 19 0.0004949183465881826
8 19 0.00010200802548899212
9 19 3.177821293342206e-05
10 19 1.4241720835556944e-05
11 19 5.086943228454875e-06
12 19 4.3508678912970195e-06
13 19 2.0096675098475985e-06
14 19 9.477591077065525e-07
15 19 3.7876499027685746e-07
16 19 5.78487878391325e-07
17 19 1.111074713365953e-07
18 19 3.4932452659465796e-09
19 19 0.0
20 19 3.141766045667599e-08
21 19 0.0
22 19 5.824665375548365e-09
23 19 2.8892617793724234e-08
24 19 0.0
25 19 0.0
26 19 0.0
27 19 0.0
28 19 0.0
29 19 0.0
30 19 0.0
31 19 0.0
32 19 0.0
33 19 0.0
34 19 0.0
35 19 0.0
36 19 0.0
37 19 0.0
38 19 0.0
39 19 0.0
40 19 0.0
41 19 0.0
42 19 0.0
43 19 0.0
44 19 0.0
45 19 0.0
46 19 0.0
47 19 0.0
48 19 0.0
49 19 0.0

0 20 0.0
1 20 0.0
2 20 0.0
3 20 2.7328936238558464e-07
4 20 2.5134884395084335e-06
5 20 6.960567777744648e-06
6 20 0.0004302854946103322
7 20 0.0008745858536987071
8 20 7.267965440878718e-05
9 20 2.2338155810880906e-05
10 20 5.815436660636709e-06
11 20 5.644119659468401e-06
12 20 2.5974738559581635e-06
13 20 1.4716476170550697e-06
14 20 6.599407020432798e-07
15 20 4.767709106980088e-07
16 20 1.9761489736707452e-07
17 20 1.8363300175643164e-08
18 20 1.4707048896894778e-07
19 20 5.743610175297355e-11
20 20 0.0
21 20 0.0
22 20 6.21018660407146e-10
23 20 0.0
24 20 0.0
25 20 0.0
26 20 0.0
27 20 0.0
28 20 0.0
29 20 0.0
30 20 0.0
31 20 0.0
32 20 0.0
33 20 0.0
34 20 0.0
35 20 0.0
36 20 0.0
37 20 0.0
38 20 0.0
39 20 0.0
40 20 0.0
41 20 0.0
42 20 0.0
43 20 0.0
44 20 0.0
45 20 0.0
46 20 0.0
47 20 0.0
48 20 0.0
49 20 0.0

0 21 0.0
1 21 0.0
2 21 0.0
3 21 6.96095015364902e-08
4 21 5.900560292643319e-07
5 21 2.4504364041969883e-06
6 21 0.0003815051349085179
7 21 0.00033494932512500984
8 21 5.458589751754201e-05
9 21 1.4892162500975752e-05
10 21 6.674636095839716e-06
11 21 6.119237783882154e-06
12 21 1.914836527627938e-06
13 21 2.0324762479781235e-06
14 21 4.860940293319619e-07
15 21 2.379447909211343e-07
16 21 4.585274604412167e-08
17 21 3.7436655181095755e-09
18 21 1.1573001537250555e-07
19 21 7.88069537508685e-09
20 21 0.0
21 21 0.0
22 21 0.0
23 21 0.0
24 21 0.0
25 21 0.0
26 21 0.0
27 21 0.0
28 21 0.0
29 21 0.0
30 21 0.0
31 21 0.0
32 21 0.0
33 21 0.0
34 21 0.0
35 21 0.0
36 21 0.0
37 21 0.0
38 21 0.0
39 21 0.0
40 21 0.0
41 21 0.0
42 21 0.0
43 21 0.0
44 21 0.0
45 21 0.0
46 21 0.0
47 21 0.0
48 21 0.0
49 21 0.0

0 22 0.0
1 22 0.0
2 22 0.0
3 22 0.0
4 22 1.2263713694054906e-06
5 22 6.1872469041915105e-06
6 22 0.00010433967008510107
7 22 0.00017478562072135184
8 22 3.782084811671369e-05
9 22 1.2283640524680854e-05
10 22 6.9068691078821905e-06
11 22 2.9461985059664305e-06
12 22 5.889372219022288e-07
13 22 1.7986075767845414e-07
14 22 7.966158085343472e-08
15 22 3.256627084685537e-08
16 22 2.7583537362831856e-08
17 22 0.0
18 22 9.828134905453672e-09
19 22 0.0
20 22 0.0
21 22 1.7591449185891698e-09
22 22 2.5547255221840634e-08
23 22 0.0
24 22 0.0
25 22 5.205673968743691e-09
26 22 0.0
27 22 0.0
28 22 0.0
29 22 0.0
30 22 0.0
31 22 0.0
32 22 0.0
33 22 0.0
34 22 0.0
35 22 0.0
36 22 0.0
37 22 0.0
38 22 0.0
39 22 0.0
40 22 0.0
41 22 0.0
42 22 0.0
43 22 0.0
44 22 0.0
45 22 0.0
46 22 0.0
47 22 0.0
48 22 0.0
49 22 0.0

0 23 0.0
1 23 0.0
2 23 0.0
3 23 0.0
4 23 5.591443356303743e-07
5 23 4.463905192590354e-06
6 23 0.00013915096522467291
7 23 0.00017749181988972368
8 23 3.629173286344176e-05
9 23 8.401097452928776e-06
10 23 2.777872996624549e-06
11 23 1.8062695932676195e-06
12 23 3.384211203461048e-06
13 23 7.177060221099301e-07
14 23 3.786346081043264e-07
15 23 2.489343763595581e-08
16 23 4.062283911781745e-08
17 23 1.4831571454252477e-07
18 23 4.40358537148366e-09
19 23 3.2858233792644887e-09
20 23 0.0
21 23 0.0
22 23 0.0
23 23 0.0
24 23 0.0
25 23 0.0
26 23 0.0
27 23 0.0
28 23 0.0
29 23 0.0
30 23 0.0
31 23 0.0
32 23 0.0
33 23 0.0
34 23 0.0
35 23 0.0
36 23 0.0
37 23 0.0
38 23 0.0
39 23 0.0
40 23 0.0
41 23 0.0
42 23 0.0
43 23 0.0
44 23 0.0
45 23 0.0
46 23 0.0
47 23 0.0
48 23 0.0
49 23 0.0

0 24 0.0
1 24 0.0
2 24 0.0
3 24 0.0
4 24 2.435609942729375e-07
5 24 1.009673458672696e-05
6 24 0.00023852954843753025
7 24 0.00010576478110221902
8 24 1.6486581916124825e-05
9 24 8.241103002769775e-06
10 24 3.7825931336717903e-06
11 24 2.3218361959746317e-06
12 24 1.4128734321946715e-06
13 24 1.897922887952021e-07
14 24 1.9257475019077767e-08
15 24 3.018953530043872e-08
16 24 6.34070149593494e-08
17 24 6.396740715143199e-09
18 24 5.090494229247828e-10
19 24 1.0687079482523242e-09
20 24 0.0
21 24 0.0
22 24 0.0
23 24 0.0
24 24 0.0
25 24 0.0
26 24 0.0
27 24 0.0
28 24 0.0
29 24 0.0
30 24 0.0
31 24 0.0
32 24 0.0
33 24 0.0
34 24 0.0
35 24 0.0
36 24 0.0
37 24 0.0
38 24 0.0
39 24 0.0
40 24 0.0
41 24 0.0
42 24 0.0
43 24 0.0
44 24 0.0
45 24 0.0
46 24 0.0
47 24 0.0
48 24 0.0
49 24 0.0

0 25 0.0
1 25 0.0
2 25 0.0
3 25 0.0
4 25 1.0366799514699953e-06
5 25 7.446265426612741e-06
6 25 0.00023026613859133746
7 25 6.819082301118077e-05
8 25 1.1763038855478509e-05
9 25 2.2755205780376976e-06
10 25 3.6101661751914125e-06
11 25 1.443389885043236e-06
12 25 5.83257956012542e-07
13 25 1.4742032466519638e-07
14 25 4.0544444307716325e-07
15 25 7.36361434833233e-08
16 25 6.912010643958984e-08
17 25 2.2489915514347388e-08
18 25 0.0
19 25 0.0
20 25 3.1187781001165283e-10
21 25 0.0
22 25 0.0
23 25 0.0
24 25 0.0
25 25 0.0
26 25 0.0
27 25 0.0
28 25 0.0
29 25 0.0
30 25 0.0
31 25 0.0
32 25 0.0
33 25 0.0
34 25 0.0
35 25 0.0
36 25 0.0
37 25 0.0
38 25 0.0
39 25 0.0
40 25 0.0
41 25 0.0
42 25 0.0
43 25 0.0
44 25 0.0
45 25 0.0
46 25 0.0
47 25 0.0
48 25 0.0
49 25 0.0

0 26 0.0
1 26 0.0
2 26 0.0
3 26 0.0
4 26 6.907859202129416e-07
5 26 2.0508119186457395e-06
6 26 5.6280530428059646e-05
7 26 4.408902745032371e-05
8 26 8.883642249731195e-06
9 26 1.3794083743103897e-06
10 26 3.0051211642016078e-06
11 26 8.076179290673887e-07
12 26 4.4705476106002735e-07
13 26 2.3267516146340467e-07
14 26 1.0137751500321401e-07
15 26 9.605044124498626e-08
16 26 3.742408494539103e-09
17 26 1.0486064733255176e-07
18 26 3.311146232901625e-11
19 26 0.0
20 26 0.0
21 26 0.0
22 26 0.0
23 26 0.0
24 26 0.0
25 26 0.0
26 26 0.0
27 26 0.0
28 26 0.0
29 26 0.0
30 26 0.0
31 26 0.0
32 26 0.0
33 26 0.0
34 26 0.0
35 26 0.0
36 26 0.0
37 26 0.0
38 26 0.0
39 26 0.0
40 26 0.0
41 26 0.0
42 26 0.0
43 26 0.0
44 26 0.0
45 26 0.0
46 26 0.0
47 26 0.0
48 26 0.0
49 26 0.0

0 27 0.0
1 27 0.0
2 27 0.0
3 27 6.4545710584736286e-09
4 27 1.8631713905049332e-07
5 27 5.673383467865542e-06
6 27 7.166278636749108e-05
7 27 4.511199767870037e-05
8 27 2.033136677229038e-05
9 27 2.313126354072736e-06
10 27 1.8295779062185027e-06
11 27 1.678322969416444e-06
12 27 6.116738304746941e-07
13 27 8.015205436318924e-08
14 27 6.648315081510318e-08
15 27 2.99486201916805e-10
16 27 1.428986934914597e-07
17 27 3.5006523048977457e-09
18 27 0.0
19 27 0.0
20 27 0.0
21 27 0.0
22 27 0.0
23 27 0.0
24 27 0.0
25 27 0.0
26 27 0.0
27 27 0.0
28 27 0.0
29 27 0.0
30 27 0.0
31 27 0.0
32 27 0.0
33 27 0.0
34 27 0.0
35 27 0.0
36 27 0.0
37 27 0.0
38 27 0.0
39 27 0.0
40 27 0.0
41 27 0.0
42 27 0.0
43 27 0.0
44 27 0.0
45 27 0.0
46 27 0.0
47 27 0.0
48 27 0.0
49 27 0.0

0 28 0.0
1 28 0.0
2 28 0.0
3 28 0.0
4 28 5.267287443211491e-07
5 28 7.275201857508282e-06
6 28 0.00011794439180866773
7 28 3.687943537858348e-05
8 28 1.2625773903201093e-05
9 28 2.1939170193921024e-06
10 28 2.9117506638608994e-06
11 28 7.720683393260569e-07
12 28 2.0220325108793307e-07
13 28 3.5096698724815074e-07
14 28 5.782119656011291e-11
15 28 1.2413474020198398e-08
16 28 7.093720359527047e-08
17 28 0.0
18 28 4.741716899089969e-09
19 28 0.0
20 28 0.0
21 28 0.0
22 28 0.0
23 28 0.0
24 28 0.0
25 28 0.0
26 28 0.0
27 28 0.0
28 28 0.0
29 28 0.0
30 28 0.0
31 28 0.0
32 28 0.0
33 28 0.0
34 28 0.0
35 28 0.0
36 28 0.0
37 28 0.0
38 28 0.0
39 28 0.0
40 28 0.0
41 28 0.0
42 28 0.0
43 28 0.0
44 28 0.0
45 28 0.0
46 28 0.0
47 28 0.0
48 28 0.0
49 28 0.0

0 29 0.0
1 29 0.0
2 29 0.0
3 29 0.0
4 29 1.2983673039845515e-06
5 29 8.206287632620869e-06
6 29 5.5377789906505455e-05
7 29 4.182185330672858e-05
8 29 7.194573082766105e-06
9 29 2.2617432199515433e-06
10 29 1.2151939248910306e-06
11 29 9.479339931713354e-07
12 29 6.359503195881614e-07
13 29 8.168939597448408e-09
14 29 2.4430838315544364e-10
15 29 3.3878689660662854e-08
16 29 2.1110426443501176e-09
17 29 9.542979149539295e-08
18 29 0.0
19 29 0.0
20 29 6.33133092295924e-11
21 29 0.0
22 29 0.0
23 29 0.0
24 29 0.0
25 29 0.0
26 29 0.0
27 29 0.0
28 29 0.0
29 29 0.0
30 29 0.0
31 29 0.0
32 29 0.0
33 29 0.0
34 29 0.0
35 29 0.0
36 29 0.0
37 29 0.0
38 29 0.0
39 29 0.0
40 29 0.0
41 29 0.0
42 29 0.0
43 29 0.0
44 29 0.0
45 29 0.0
46 29 0.0
47 29 0.0
48 29 0.0
49 29 0.0

0 30 0.0
1 30 0.0
2 30 0.0
3 30 0.0
4 30 1.314923218617382e-07
5 30 5.4939881619663926e-06
6 30 9.532467303550443e-05
7 30 6.72774664504317e-05
8 30 1.202942975004836e-05
9 30 4.687567344271976e-06
10 30 2.7303198120785676e-06
11 30 4.341622708098911e-08
12 30 3.88545522502551e-07
13 30 4.9119375468655516e-08
14 30 2.6737469315433283e-08
15 30 1.5683462427056482e-07
16 30 0.0
17 30 2.2480271607461797e-09
18 30 0.0
19 30 0.0
20 30 0.0
21 30 0.0
22 30 0.0
23 30 0.0
24 30 0.0
25 30 0.0
26 30 0.0
27 30 0.0
28 30 0.0
29 30 0.0
30 30 0.0
31 30 0.0
32 30 0.0
33 30 0.0
34 30 0.0
35 30 0.0
36 30 0.0
37 30 0.0
38 30 0.0
39 30 0.0
40 30 0.0
41 30 0.0
42 30 0.0
43 30 0.0
44 30 0.0
45 30 0.0
46 30 0.0
47 30 0.0
48 30 0.0
49 30 0.0

0 31 0.0
1 31 0.0
2 31 0.0
3 31 0.0
4 31 5.27110481391531e-07
5 31 9.970952369203813e-06
6 31 4.1481973282403203e-05
7 31 4.503576955680051e-05
8 31 8.972981995404624e-06
9 31 2.972710089132923e-06
10 31 6.110623371605005e-07
11 31 2.304573581110336e-07
12 31 5.254362423514551e-07
13 31 1.8569134409121906e-07
14 31 9.17668024032858e-08
15 31 0.0
16 31 1.0312628253013671e-08
17 31 0.0
18 31 0.0
19 31 0.0
20 31 0.0
21 31 0.0
22 31 0.0
23 31 0.0
24 31 0.0
25 31 0.0
26 31 0.0
27 31 0.0
28 31 0.0
29 31 0.0
30 31 0.0
31 31 0.0
32 31 0.0
33 31 0.0
34 31 0.0
35 31 0.0
36 31 0.0
37 31 0.0
38 31 0.0
39 31 0.0
40 31 0.0
41 31 0.0
42 31 0.0
43 31 0.0
44 31 0.0
45 31 0.0
46 31 0.0
47 31 0.0
48 31 0.0
49 31 0.0

0 32 0.0
1 32 0.0
2 32 0.0
3 32 0.0
4 32 6.046476087731324e-07
5 32 2.080873866259862e-05
6 32 3.8229951772517484e-05
7 32 3.855478483471054e-05
8 32 9.341798296488954e-06
9 32 2.8890059233523024e-06
10 32 1.6864808143787725e-07
11 32 5.275733950219358e-07
12 32 6.572830648512138e-07
13 32 1.2688183292341636e-08
14 32 1.3674317374969837e-09
15 32 1.4071721033601013e-07
16 32 0.0
17 32 0.0
18 32 0.0
19 32 0.0
20 32 0.0
21 32 0.0
22 32 0.0
23 32 0.0
24 32 0.0
25 32 0.0
26 32 0.0
27 32 0.0
28 32 0.0
29 32 0.0
30 32 0.0
31 32 0.0
32 32 0.0
33 32 0.0
34 32 0.0
35 32 0.0
36 32 0.0
37 32 0.0
38 32 0.0
39 32 0.0
40 32 0.0
41 32 0.0
42 32 0.0
43 32 0.0
44 32 0.0
45 32 0.0
46 32 0.0
47 32 0.0
48 32 0.0
49 32 0.0

0 33 0.0
1 33 0.0
2 33 0.0
3 33 0.0
4 33 8.623211555301069e-09
5 33 1.3416570013518696e-05
6 33 4.106645379963901e-05
7 33 1.3024802142897634e-05
8 33 6.880645083829816e-06
9 33 1.6361033503244492e-06
10 33 5.391068794813499e-07
11 33 1.4218107100422091e-06
12 33 1.9451852200217532e-07
13 33 5.0228162707383456e-08
14 33 8.38976839617733e-09
15 33 0.0
16 33 0.0
17 33 0.0
18 33 0.0
19 33 0.0
20 33 0.0
21 33 0.0
22 33 0.0
23 33 0.0
24 33 0.0
25 33 0.0
26 33 0.0
27 33 0.0
28 33 0.0
29 33 0.0
30 33 0.0
31 33 0.0
32 33 0.0
33 33 0.0
34 33 0.0
35 33 0.0
36 33 0.0
37 33 0.0
38 33 0.0
39 33 0.0
40 33 0.0
41 33 0.0
42 33 0.0
43 33 0.0
44 33 0.0
45 33 0.0
46 33 0.0
47 33 0.0
48 33 0.0
49 33 0.0

0 34 0.0
1 34 0.0
2 34 0.0
3 34 0.0
4 34 4.6674199452372507e-07
5 34 1.7792724020052437e-05
6 34 1.2315325006221759e-05
7 34 7.732599187218927e-06
8 34 3.5073499925527605e-06
9 34 5.561407939813497e-07
10 34 1.0789159001724917e-06
11 34 1.2631620086015002e-06
12 34 6.180548590304305e-07
13 34 1.4652011204517613e-07
14 34 3.522855203925475e-08
15 34 8.89702950610149e-10
16 34 1.7526914800462643e-08
17 34 0.0
18 34 0.0
19 34 0.0
20 34 0.0
21 34 0.0
22 34 0.0
23 34 0.0
24 34 0.0
25 34 0.0
26 34 0.0
27 34 0.0
28 34 0.0
29 34 0.0
30 34 0.0
31 34 0.0
32 34 0.0
33 34 0.0
34 34 0.0
35 34 0.0
36 34 0.0
37 34 0.0
38 34 0.0
39 34 0.0
40 34 0.0
41 34 0.0
42 34 0.0
43 34 0.0
44 34 0.0
45 34 0.0
46 34 0.0
47 34 0.0
48 34 0.0
49 34 0.0

0 35 0.0
1 35 0.0
2 35 0.0
3 35 0.0
4 35 3.1093754517673405e-07
5 35 1.2704595380563102e-05
6 35 1.545527867709107e-05
7 35 5.281770854848517e-06
8 35 5.539214193894075e-06
9 35 2.624217166001137e-06
10 35 3.4757220938141677e-07
11 35 1.64629487915001e-06
12 35 6.411601177669773e-07
13 35 3.484407310322197e-08
14 35 6.305345232340983e-09
15 35 6.055800594082125e-09
16 35 0.0
17 35 0.0
18 35 0.0
19 35 0.0
20 35 0.0
21 35 0.0
22 35 0.0
23 35 0.0
24 35 0.0
25 35 0.0
26 35 0.0
27 35 0.0
28 35 0.0
29 35 0.0
30 35 0.0
31 35 0.0
32 35 0.0
33 35 0.0
34 35 0.0
35 35 0.0
36 35 0.0
37 35 0.0
38 35 0.0
39 35 0.0
40 35 0.0
41 35 0.0
42 35 0.0
43 35 0.0
44 35 0.0
45 35 0.0
46 35 0.0
47 35 0.0
48 35 0.0
49 35 0.0

0 36 0.0
1 36 0.0
2 36 0.0
3 36 0.0
4 36 4.640605272509563e-08
5 36 8.250863538569916e-06
6 36 1.9844773642958786e-06
7 36 3.2035806629488506e-06
8 36 2.5156336424981e-06
9 36 2.547035454052952e-06
10 36 1.4548671875073834e-07
11 36 2.7443646978613733e-07
12 36 7.98840433318363e-07
13 36 1.3223213882490798e-07
14 36 8.380260663821845e-08
15 36 1.4497939982403434e-07
16 36 3.059773693012736e-09
17 36 5.8485488267186154e-09
18 36 0.0
19 36 0.0
20 36 0.0
21 36 0.0
22 36 0.0
23 36 0.0
24 36 0.0
25 36 0.0
26 36 0.0
27 36 0.0
28 36 0.0
29 36 0.0
30 36 0.0
31 36 0.0
32 36 0.0
33 36 0.0
34 36 0.0
35 36 0.0
36 36 0.0
37 36 0.0
38 36 0.0
39 36 0.0
40 36 0.0
41 36 0.0
42 36 0.0
43 36 0.0
44 36 0.0
45 36 0.0
46 36 0.0
47 36 0.0
48 36 0.0
49 36 0.0

0 37 0.0
1 37 0.0
2 37 0.0
3 37 0.0
4 37 8.046729765700302e-09
5 37 1.758855794635756e-06
6 37 1.934070689964215e-06
7 37 1.3626964729147623e-06
8 37 3.0607139702164472e-06
9 37 1.5716982708175205e-07
10 37 1.0056641881330685e-06
11 37 1.6273286982437713e-07
12 37 7.831209899443072e-07
13 37 1.5104802877330134e-06
14 37 5.6565367615139326e-08
15 37 1.7556326254318085e-08
16 37 0.0
17 37 0.0
18 37 0.0
19 37 0.0
20 37 0.0
21 37 0.0
22 37 0.0
23 37 0.0
24 37 0.0
25 37 0.0
26 37 0.0
27 37 0.0
28 37 0.0
29 37 0.0
30 37 0.0
31 37 0.0
32 37 0.0
33 37 0.0
34 37 0.0
35 37 0.0
36 37 0.0
37 37 0.0
38 37 0.0
39 37 0.0
40 37 0.0
41 37 0.0
42 37 0.0
43 37 0.0
44 37 0.0
45 37 0.0
46 37 0.0
47 37 0.0
48 37 0.0
49 37 0.0

0 38 0.0
1 38 0.0
2 38 0.0
3 38 0.0
4 38 0.0
5 38 3.97339182841171e-08
6 38 1.1127944614921722e-06
7 38 1.0145347600257433e-06
8 38 3.331628275230292e-07
9 38 9.770910446209934e-07
10 38 1.0870624809464793e-06
11 38 4.453367377330772e-07
12 38 3.3443278591935686e-07
13 38 3.300779564592033e-07
14 38 1.214602509569161e-07
15 38 6.946338662522063e-10
16 38 0.0
17 38 0.0
18 38 0.0
19 38 0.0
20 38 0.0
21 38 0.0
22 38 0.0
23 38 0.0
24 38 0.0
25 38 0.0
26 38 0.0
27 38 0.0
28 38 0.0
29 38 0.0
30 38 0.0
31 38 0.0
32 38 0.0
33 38 0.0
34 38 0.0
35 38 0.0
36 38 0.0
37 38 0.0
38 38 0.0
39 38 0.0
40 38 0.0
41 38 0.0
42 38 0.0
43 38 0.0
44 38 0.0
45 38 0.0
46 38 0.0
47 38 0.0
48 38 0.0
49 38 0.0

0 39 0.0
1 39 0.0
2 39 0.0
3 39 0.0
4 39 0.0
5 39 2.943581900104565e-07
6 39 1.4718352891917018e-06
7 39 2.1756974755056385e-06
8 39 5.291183797480761e-08
9 39 9.223690943761776e-07
10 39 2.567972888085121e-07
11 39 1.0244657121491774e-08
12 39 1.1756409580052413e-08
13 39 5.547159889546685e-07
14 39 3.370144171162984e-11
15 39 1.9846353833798208e-08
16 39 0.0
17 39 0.0
18 39 0.0
19 39 0.0
20 39 0.0
21 39 0.0
22 39 0.0
23 39 0.0
24 39 0.0
25 39 0.0
26 39 0.0
27 39 0.0
28 39 0.0
29 39 0.0
30 39 0.0
31 39 0.0
32 39 0.0
33 39 0.0
34 39 0.0
35 39 0.0
36 39 0.0
37 39 0.0
38 39 0.0
39 39 0.0
40 39 0.0
41 39 0.0
42 39 0.0
43 39 0.0
44 39 0.0
45 39 0.0
46 39 0.0
47 39 0.0
48 39 0.0
49 39 0.0

0 40 0.0
1 40 0.0
2 40 0.0
3 40 0.0
4 40 0.0
5 40 6.676820322291713e-07
6 40 7.296974317734642e-08
7 40 4.3388626400861266e-07
8 40 6.343312330131096e-08
9 40 1.511914048601824e-10
10 40 2.9532881039032184e-07
11 40 1.1511008357280068e-08
12 40 3.8189182442195896e-08
13 40 7.716219840852624e-08
14 40 1.743086469185216e-08
15 40 8.530189029931385e-09
16 40 3.0971585948715166e-11
17 40 0.0
18 40 0.0
19 40 0.0
20 40 0.0
21 40 0.0
22 40 0.0
23 40 0.0
24 40 0.0
25 40 0.0
26 40 0.0
27 40 0.0
28 40 0.0
29 40 0.0
30 40 0.0
31 40 0.0
32 40 0.0
33 40 0.0
34 40 0.0
35 40 0.0
36 40 0.0
37 40 0.0
38 40 0.0
39 40 0.0
40 40 0.0
41 40 0.0
42 40 0.0
43 40 0.0
44 40 0.0
45 40 0.0
46 40 0.0
47 40 0.0
48 40 0.0
49 40 0.0

0 41 0.0
1 41 0.0
2 41 0.0
3 41 0.0
4 41 0.0
5 41 0.0
6 41 4.893141466596323e-08
7 41 2.828897268853616e-07
8 41 1.003473339285359e-07
9 41 2.58732151256803e-07
10 41 9.30054098357299e-09
11 41 2.9754566896201802e-08
12 41 1.6958493273183584e-07
13 41 3.674219862617305e-08
14 41 1.0657143830106435e-09
15 41 1.9858000640185995e-09
16 41 3.2901330156970498e-09
17 41 0.0
18 41 0.0
19 41 0.0
20 41 0.0
21 41 0.0
22 41 0.0
23 41 0.0
24 41 0.0
25 41 0.0
26 41 0.0
27 41 0.0
28 41 0.0
29 41 0.0
30 41 0.0
31 41 0.0
32 41 0.0
33 41 0.0
34 41 0.0
35 41 0.0
36 41 0.0
37 41 0.0
38 41 0.0
39 41 0.0
40 41 0.0
41 41 0.0
42 41 0.0
43 41 0.0
44 41 0.0
45 41 0.0
46 41 0.0
47 41 0.0
48 41 0.0
49 41 0.0

0 42 0.0
1 42 0.0
2 42 0.0
3 42 0.0
4 42 0.0
5 42 2.8874375215959714e-08
6 42 1.6993212928817962e-06
7 42 3.178810316188274e-07
8 42 2.0168792161479581e-07
9 42 0.0
10 42 1.255306868131753e-07
11 42 3.6933941399390585e-07
12 42 8.560259626835182e-08
13 42 3.091910146096591e-07
14 42 1.631630540707543e-08
15 42 9.031825494856942e-08
16 42 0.0
17 42 0.0
18 42 0.0
19 42 0.0
20 42 0.0
21 42 0.0
22 42 0.0
23 42 0.0
24 42 0.0
25 42 0.0
26 42 0.0
27 42 0.0
28 42 0.0
29 42 0.0
30 42 0.0
31 42 0.0
32 42 0.0
33 42 0.0
34 42 0.0
35 42 0.0
36 42 0.0
37 42 0.0
38 42 0.0
39 42 0.0
40 42 0.0
41 42 0.0
42 42 0.0
43 42 0.0
44 42 0.0
45 42 0.0
46 42 0.0
47 42 0.0
48 42 0.0
49 42 0.0

0 43 0.0
1 43 0.0
2 43 0.0
3 43 0.0
4 43 0.0
5 43 4.665645103009254e-10
6 43 0.0
7 43 1.128121837794119e-08
8 43 4.217434033038123e-09
9 43 2.9919703928223544e-08
10 43 2.0299545449205124e-07
11 43 2.652485563308864e-07
12 43 9.711439344723443e-08
13 43 5.3141944542930334e-08
14 43 0.0
15 43 3.22578600404316e-08
16 43 0.0
17 43 0.0
18 43 0.0
19 43 0.0
20 43 0.0
21 43 0.0
22 43 0.0
23 43 0.0
24 43 0.0
25 43 0.0
26 43 0.0
27 43 0.0
28 43 0.0
29 43 0.0
30 43 0.0
31 43 0.0
32 43 0.0
33 43 0.0
34 43 0.0
35 43 0.0
36 43 0.0
37 43 0.0
38 43 0.0
39 43 0.0
40 43 0.0
41 43 0.0
42 43 0.0
43 43 0.0
44 43 0.0
45 43 0.0
46 43 0.0
47 43 0.0
48 43 0.0
49 43 0.0

0 44 0.0
1 44 0.0
2 44 0.0
3 44 0.0
4 44 0.0
5 44 0.0
6 44 0.0
7 44 1.154649402906406e-10
8 44 6.750833065540398e-10
9 44 1.0775725895245681e-10
10 44 8.831738974440782e-08
11 44 2.1778355329005442e-07
12 44 2.9720271897069937e-08
13 44 1.7257402090722204e-08
14 44 0.0
15 44 1.2126395928045238e-10
16 44 0.0
17 44 0.0
18 44 0.0
19 44 0.0
20 44 0.0
21 44 0.0
22 44 0.0
23 44 0.0
24 44 0.0
25 44 0.0
26 44 0.0
27 44 0.0
28 44 0.0
29 44 0.0
30 44 0.0
31 44 0.0
32 44 0.0
33 44 0.0
34 44 0.0
35 44 0.0
36 44 0.0
37 44 0.0
38 44 0.0
39 44 0.0
40 44 0.0
41 44 0.0
42 44 0.0
43 44 0.0
44 44 0.0
45 44 0.0
46 44 0.0
47 44 0.0
48 44 0.0
49 44 0.0

0 45 0.0
1 45 0.0
2 45 0.0
3 45 0.0
4 45 0.0
5 45 0.0
6 45 2.1673214245463837e-07
7 45 9.913071458880946e-08
8 45 0.0
9 45 0.0
10 45 5.411811854797093e-13
11 45 0.0
12 45 3.6178319921260754e-08
13 45 0.0
14 45 1.3721909861858773e-09
15 45 7.998655543323496e-09
16 45 0.0
17 45 0.0
18 45 0.0
19 45 0.0
20 45 0.0
21 45 0.0
22 45 0.0
23 45 0.0
24 45 0.0
25 45 0.0
26 45 0.0
27 45 0.0
28 45 0.0
29 45 0.0
30 45 0.0
31 45 0.0
32 45 0.0
33 45 0.0
34 45 0.0
35 45 0.0
36 45 0.0
37 45 0.0
38 45 0.0
39 45 0.0
40 45 0.0
41 45 0.0
42 45 0.0
43 45 0.0
44 45 0.0
45 45 0.0
46 45 0.0
47 45 0.0
48 45 0.0
49 45 0.0

0 46 0.0
1 46 0.0
2 46 0.0
3 46 0.0
4 46 0.0
5 46 0.0
6 46 0.0
7 46 0.0
8 46 4.892203878142488e-08
9 46 0.0
10 46 3.0315698370256076e-08
11 46 1.5430383155363957e-08
12 46 1.3976142420566553e-08
13 46 2.6905004479584172e-09
14 46 1.4454496408223971e-08
15 46 5.625545306513257e-09
16 46 0.0
17 46 0.0
18 46 0.0
19 46 0.0
20 46 0.0
21 46 0.0
22 46 0.0
23 46 0.0
24 46 0.0
25 46 0.0
26 46 0.0
27 46 0.0
28 46 0.0
29 46 0.0
30 46 0.0
31 46 0.0
32 46 0.0
33 46 0.0
34 46 0.0
35 46 0.0
36 46 0.0
37 46 0.0
38 46 0.0
39 46 0.0
40 46 0.0
41 46 0.0
42 46 0.0
43 46 0.0
44 46 0.0
45 46 0.0
46 46 0.0
47 46 0.0
48 46 0.0
49 46 0.0

0 47 0.0
1 47 0.0
2 47 0.0
3 47 0.0
4 47 0.0
5 47 0.0
6 47 0.0
7 47 3.4920900328205124e-08
8 47 8.937965842959019e-10
9 47 0.0
10 47 3.8377246666791945e-08
11 47 7.82255781526583e-09
12 47 4.661522907560707e-09
13 47 2.001116314031474e-09
14 47 0.0
15 47 2.1805317420620992e-10
16 47 0.0
17 47 0.0
18 47 0.0
19 47 0.0
20 47 0.0
21 47 0.0
22 47 0.0
23 47 0.0
24 47 0.0
25 47 0.0
26 47 0.0
27 47 0.0
28 47 0.0
29 47 0.0
30 47 0.0
31 47 0.0
32 47 0.0
33 47 0.0
34 47 0.0
35 47 0.0
36 47 0.0
37 47 0.0
38 47 0.0
39 47 0.0
40 47 0.0
41 47 0.0
42 47 0.0
43 47 0.0
44 47 0.0
45 47 0.0
46 47 0.0
47 47 0.0
48 47 0.0
49 47 0.0

0 48 0.0
1 48 0.0
2 48 0.0
3 48 0.0
4 48 0.0
5 48 0.0
6 48 0.0
7 48 0.0
8 48 0.0
9 48 0.0
10 48 0.0
11 48 2.5201777305448533e-08
12 48 2.659254213914392e-09
13 48 8.215766642569863e-09
14 48 8.161509942129898e-09
15 48 0.0
16 48 0.0
17 48 0.0
18 48 0.0
19 48 0.0
20 48 0.0
21 48 0.0
22 48 0.0
23 48 0.0
24 48 0.0
25 48 0.0
26 48 0.0
27 48 0.0
28 48 0.0
29 48 0.0
30 48 0.0
31 48 0.0
32 48 0.0
33 48 0.0
34 48 0.0
35 48 0.0
36 48 0.0
37 48 0.0
38 48 0.0
39 48 0.0
40 48 0.0
41 48 0.0
42 48 0.0
43 48 0.0
44 48 0.0
45 48 0.0
46 48 0.0
47 48 0.0
48 48 0.0
49 48 0.0

0 49 0.0
1 49 0.0
2 49 0.0
3 49 0.0
4 49 0.0
5 49 0.0
6 49 0.0
7 49 0.0
8 49 0.0
9 49 7.310369915423056e-10
10 49 0.0
11 49 2.6877352163655862e-09
12 49 0.0
13 49 2.764009592091256e-08
14 49 2.6327429297435415e-09
15 49 0.0
16 49 0.0
17 49 0.0
18 49 0.0
19 49 0.0
20 49 0.0
21 49 0.0
22 49 0.0
23 49 0.0
24 49 0.0
25 49 0.0
26 49 0.0
27 49 0.0
28 49 0.0
29 49 0.0
30 49 0.0
31 49 0.0
32 49 0.0
33 49 0.0
34 49 0.0
35 49 0.0
36 49 0.0
37 49 0.0
38 49 0.0
39 49 0.0
40 49 0.0
41 49 0.0
42 49 0.0
43 49 0.0
44 49 0.0
45 49 0.0
46 49 0.0
47 49 0.0
48 49 0.0
49 49 0.0



==> data/2d-feature-importance-40.txt <==
0 0 0.0
1 0 8.327611458331701e-06
2 0 4.6791546636209306e-05
3 0 7.018296052620286e-05
4 0 9.402944603003625e-05
5 0 0.00012203016712846659
6 0 0.00013938825868413566
7 0 0.0001568786006728663
8 0 0.0003936395043990544
9 0 0.002170903090799008
10 0 0.0002802460997634875
11 0 0.0012896087070802887
12 0 0.00011352561599576004
13 0 7.876050133591077e-05
14 0 8.993196590089841e-05
15 0 4.146551966166968e-05
16 0 1.3733370229994098e-05
17 0 9.501436783576092e-06
18 0 5.548088980808518e-06
19 0 3.1204668486317803e-06
20 0 1.6354406294851141e-06
21 0 1.1430550626862845e-06
22 0 3.1136978487646324e-07
23 0 2.3380492462445123e-07
24 0 1.7945662510529703e-07
25 0 4.639474450366423e-08
26 0 3.175843503278108e-08
27 0 5.207555172705228e-08
28 0 2.3484686564927256e-07
29 0 1.1781178502137981e-07
30 0 0.0
31 0 3.432201317354281e-08
32 0 0.0
33 0 0.0
34 0 0.0
35 0 4.230730926619214e-09
36 0 0.0
37 0 0.0
38 0 0.0
39 0 0.0
40 0 0.0
41 0 0.0
42 0 0.0
43 0 0.0
44 0 0.0
45 0 0.0
46 0 0.0
47 0 0.0
48 0 0.0
49 0 0.0

0 1 0.0
1 1 8.422181796745686e-06
2 1 4.7608691096347076e-05
3 1 6.699697153649167e-05
4 1 8.218734336610952e-05
5 1 9.258563905294309e-05
6 1 0.00012765950410994787
7 1 0.00012411739769278547
8 1 0.00044885924851014705
9 1 0.0027197982205872636
10 1 0.0002140590433616276
11 1 0.0011712378075988091
12 1 9.169068751807921e-05
13 1 6.769359072371933e-05
14 1 0.00011828193414803394
15 1 1.7707147947815337e-05
16 1 1.3022582419016413e-05
17 1 7.347743058322949e-06
18 1 6.421562838469373e-06
19 1 1.372146296869204e-06
20 1 9.88376425187535e-07
21 1 7.006453027216378e-07
22 1 4.450277019610301e-07
23 1 3.3075543868492466e-07
24 1 1.8250274294571514e-07
25 1 4.1677742489195926e-08
26 1 3.35380747545633e-07
27 1 1.6187239207754354e-07
28 1 0.0
29 1 0.0
30 1 0.0
31 1 4.648726822883713e-08
32 1 0.0
33 1 2.8256274621467272e-11
34 1 0.0
35 1 0.0
36 1 0.0
37 1 0.0
38 1 0.0
39 1 0.0
40 1 0.0
41 1 0.0
42 1 0.0
43 1 0.0
44 1 0.0
45 1 0.0
46 1 0.0
47 1 0.0
48 1 0.0
49 1 0.0

0 2 0.0
1 2 5.8166811193111495e-06
2 2 4.7902168546846865e-05
3 2 5.7299633402493454e-05
4 2 9.630844561878445e-05
5 2 0.00011067496276976977
6 2 0.0001427406560169153
7 2 0.00014890459010166723
8 2 0.0009691840219227879
9 2 0.002164788601747472
10 2 0.0003088583834552269
11 2 0.0025528406533164997
12 2 0.00011531012752614564
13 2 7.479690791131296e-05
14 2 0.0003055992448212051
15 2 1.7250351354153833e-05
16 2 2.1059343361117245e-05
17 2 2.46397270692879e-05
18 2 5.00377257081744e-06
19 2 9.317657316420608e-07
20 2 1.3262171085806569e-06
21 2 1.1955438874687481e-06
22 2 2.408561039478183e-07
23 2 2.0756726850735565e-07
24 2 3.7162374987165223e-08
25 2 4.788527586222685e-08
26 2 3.518889687688983e-07
27 2 1.0182630380813945e-08
28 2 3.0300091176133585e-08
29 2 0.0
30 2 0.0
31 2 0.0
32 2 0.0
33 2 2.5594319142735737e-10
34 2 6.545459639290945e-09
35 2 0.0
36 2 0.0
37 2 0.0
38 2 0.0
39 2 0.0
40 2 0.0
41 2 0.0
42 2 0.0
43 2 0.0
44 2 0.0
45 2 0.0
46 2 0.0
47 2 0.0
48 2 0.0
49 2 0.0

0 3 0.0
1 3 5.221688049464053e-06
2 3 4.2415851950116295e-05
3 3 5.3349427664699776e-05
4 3 7.138465573272569e-05
5 3 0.00011756875004210284
6 3 0.00019218304373866122
7 3 0.00022791131851010758
8 3 0.0012827031741650197
9 3 0.0008266734021156957
10 3 0.001197298019858133
11 3 0.001871210581340124
12 3 8.104885273176165e-05
13 3 8.021332884276834e-05
14 3 0.00023039087479567199
15 3 1.722908286661453e-05
16 3 5.387605229557834e-05
17 3 2.5245130202918064e-05
18 3 6.212320070626125e-06
19 3 1.2743265929038328e-06
20 3 7.48524671601977e-07
21 3 4.3048044377374437e-07
22 3 4.198803080327777e-07
23 3 1.828620083377917e-07
24 3 2.915423793445265e-07
25 3 4.964635623934183e-08
26 3 2.2719866544520674e-08
27 3 2.8844576036488027e-08
28 3 3.455536074610358e-10
29 3 0.0
30 3 8.883678425208233e-08
31 3 0.0
32 3 0.0
33 3 0.0
34 3 0.0
35 3 0.0
36 3 0.0
37 3 0.0
38 3 0.0
39 3 0.0
40 3 0.0
41 3 0.0
42 3 0.0
43 3 0.0
44 3 0.0
45 3 0.0
46 3 0.0
47 3 0.0
48 3 0.0
49 3 0.0

0 4 0.0
1 4 1.8799992990054129e-07
2 4 4.258774576020303e-05
3 4 6.476500712094785e-05
4 4 6.495824783445841e-05
5 4 0.00012052596042247743
6 4 0.0002081027699285053
7 4 0.0002926261337299194
8 4 0.0008942429559366947
9 4 0.0011423099973396523
10 4 0.02289957910514379
11 4 0.0009978937922475839
12 4 8.059433938137993e-05
13 4 0.0001100630228760967
14 4 0.0004450751651112928
15 4 1.6741986261230434e-05
16 4 1.1691189311875238e-05
17 4 2.082253133096147e-05
18 4 4.850310894166806e-06
19 4 1.6019994335445338e-06
20 4 1.1495172572728551e-06
21 4 7.358438641744172e-07
22 4 3.399502237237324e-07
23 4 2.0003466915251823e-07
24 4 1.0056546257437586e-07
25 4 2.3570286396106554e-08
26 4 5.759550594829324e-07
27 4 2.587977241338654e-08
28 4 2.065221194870562e-09
29 4 1.0533684039196736e-08
30 4 1.1929936726698238e-08
31 4 0.0
32 4 0.0
33 4 0.0
34 4 2.6602402085940968e-09
35 4 0.0
36 4 0.0
37 4 0.0
38 4 0.0
39 4 0.0
40 4 0.0
41 4 0.0
42 4 0.0
43 4 0.0
44 4 0.0
45 4 0.0
46 4 0.0
47 4 0.0
48 4 0.0
49 4 0.0

0 5 0.0
1 5 5.871013452641432e-08
2 5 5.0035728836456856e-05
3 5 6.129643815632558e-05
4 5 6.640417763167247e-05
5 5 0.00012766112450088667
6 5 0.00015253353289106992
7 5 0.0005248714251565803
8 5 0.0011776459222444264
9 5 0.0111569796109484
10 5 0.01311622895464196
11 5 0.0007862150850966515
12 5 7.741254365460996e-05
13 5 0.00010532876596712945
14 5 9.58642403980453e-05
15 5 1.766103312162992e-05
16 5 1.405464339742012e-05
17 5 1.0464237758186455e-05
18 5 5.744975331191197e-06
19 5 1.551869396105531e-06
20 5 9.371731260797549e-07
21 5 1.6020987552933026e-07
22 5 3.490181331124411e-07
23 5 1.33457025752886e-07
24 5 1.1576242419846634e-07
25 5 3.514288679770906e-08
26 5 2.5972639735060225e-08
27 5 9.891079305379747e-10
28 5 1.8423825298783473e-09
29 5 6.941528846664004e-08
30 5 5.126963078950525e-08
31 5 0.0
32 5 1.8942837301325467e-08
33 5 0.0
34 5 3.2483784376898607e-09
35 5 0.0
36 5 0.0
37 5 0.0
38 5 0.0
39 5 0.0
40 5 0.0
41 5 0.0
42 5 0.0
43 5 0.0
44 5 0.0
45 5 0.0
46 5 0.0
47 5 0.0
48 5 0.0
49 5 0.0

0 6 0.0
1 6 0.0
2 6 3.688640498631795e-05
3 6 4.626350516629475e-05
4 6 4.9619463037373764e-05
5 6 0.00010576386428251575
6 6 0.00012086404982468824
7 6 0.0007381204603279471
8 6 0.0031189839233105466
9 6 0.24183551787773896
10 6 0.022807016191582503
11 6 0.0007871617829089594
12 6 9.697902171459485e-05
13 6 8.176805371224961e-05
14 6 3.870906045594879e-05
15 6 1.4269898343779878e-05
16 6 1.180344011788775e-05
17 6 1.1161991065048545e-05
18 6 6.416935166735335e-06
19 6 8.401004095975765e-07
20 6 1.6406012806366304e-06
21 6 4.0439259512571433e-07
22 6 7.371666208442045e-08
23 6 1.8741144931968777e-08
24 6 1.4303877742058254e-08
25 6 4.655981230325746e-09
26 6 7.576888273488325e-09
27 6 7.369248793955593e-10
28 6 7.953300531603279e-09
29 6 1.1691018414615627e-08
30 6 7.24173276765816e-09
31 6 0.0
32 6 1.717093375220449e-08
33 6 0.0
34 6 0.0
35 6 0.0
36 6 0.0
37 6 0.0
38 6 0.0
39 6 0.0
40 6 0.0
41 6 0.0
42 6 0.0
43 6 0.0
44 6 0.0
45 6 0.0
46 6 0.0
47 6 0.0
48 6 0.0
49 6 0.0

0 7 0.0
1 7 0.0
2 7 1.66747692417067e-05
3 7 4.470984705115657e-05
4 7 5.5864859144373224e-05
5 7 7.853108281615993e-05
6 7 0.00014507785208105816
7 7 0.0011010298079657127
8 7 0.0012551950071560184
9 7 0.003847124138663018
10 7 0.010122804922195364
11 7 0.010223378624542647
12 7 0.0001409066897977429
13 7 7.347159972123668e-05
14 7 3.6326458861423126e-05
15 7 1.2094365738372757e-05
16 7 9.751786339347576e-06
17 7 2.4548309460524737e-05
18 7 5.446873414934078e-06
19 7 1.3796300246255245e-06
20 7 3.3282177243177013e-07
21 7 5.572121075947786e-07
22 7 2.6015352949973266e-07
23 7 7.847366862024254e-08
24 7 2.689475380783781e-07
25 7 5.866950743566549e-09
26 7 5.1938482056860395e-08
27 7 1.8809698108764497e-08
28 7 7.560651358671263e-08
29 7 1.2359325896989206e-08
30 7 0.0
31 7 3.426930282865294e-09
32 7 2.2514391920256148e-11
33 7 1.6674194583364098e-09
34 7 1.7925021016523773e-08
35 7 0.0
36 7 0.0
37 7 0.0
38 7 0.0
39 7 0.0
40 7 0.0
41 7 0.0
42 7 0.0
43 7 0.0
44 7 0.0
45 7 0.0
46 7 0.0
47 7 0.0
48 7 0.0
49 7 0.0

0 8 0.0
1 8 0.0
2 8 6.525229098118785e-06
3 8 3.9653113267348545e-05
4 8 5.5212297279546194e-05
5 8 7.447904489242024e-05
6 8 0.00017451903266939712
7 8 0.0008866318535843961
8 8 0.0007826419521820354
9 8 0.003585410854758532
10 8 0.0005781378669909964
11 8 0.010990890780621395
12 8 0.00013287675610443368
13 8 5.526675533818561e-05
14 8 2.088738499375011e-05
15 8 9.211115662049398e-06
16 8 7.198706071821292e-06
17 8 2.1469367692170064e-05
18 8 4.537949047771404e-06
19 8 1.6861887269674425e-06
20 8 4.4594294309829787e-07
21 8 2.62303739043359e-07
22 8 1.312794990227544e-07
23 8 1.156513921317035e-07
24 8 2.0323310079079733e-08
25 8 1.8416176073748968e-07
26 8 1.0918243730257223e-08
27 8 1.499814124988219e-09
28 8 0.0
29 8 2.7481055768882434e-09
30 8 1.6656509471650796e-09
31 8 0.0
32 8 2.6884228742269545e-10
33 8 0.0
34 8 0.0
35 8 0.0
36 8 0.0
37 8 0.0
38 8 0.0
39 8 0.0
40 8 0.0
41 8 0.0
42 8 0.0
43 8 0.0
44 8 0.0
45 8 0.0
46 8 0.0
47 8 0.0
48 8 0.0
49 8 0.0

0 9 0.0
1 9 0.0
2 9 4.9550801450914225e-06
3 9 1.901812130659831e-05
4 9 4.254466537273601e-05
5 9 9.566870207418859e-05
6 9 0.00017554366730838177
7 9 0.0005855083966629592
8 9 0.0006290654658061161
9 9 0.004800332524033926
10 9 0.00025774940145724087
11 9 0.00023922570404949373
12 9 8.118807036477284e-05
13 9 4.7746001264202345e-05
14 9 1.5887611068651773e-05
15 9 9.037824075512046e-06
16 9 9.643776317621575e-06
17 9 6.777828448272212e-06
18 9 1.8608917138437614e-06
19 9 8.671217596475112e-07
20 9 3.578641442223615e-07
21 9 1.5909572012809992e-07
22 9 3.567828321402879e-08
23 9 9.37686732769685e-08
24 9 7.804616676415782e-09
25 9 1.2121725296328786e-07
26 9 1.9418790226407062e-08
27 9 1.8942917944986457e-09
28 9 0.0
29 9 7.025526624717521e-09
30 9 0.0
31 9 4.679204161089862e-10
32 9 5.810691803493187e-11
33 9 0.0
34 9 0.0
35 9 0.0
36 9 0.0
37 9 0.0
38 9 0.0
39 9 0.0
40 9 0.0
41 9 0.0
42 9 0.0
43 9 0.0
44 9 0.0
45 9 0.0
46 9 0.0
47 9 0.0
48 9 0.0
49 9 0.0

0 10 0.0
1 10 0.0
2 10 2.499610812412893e-06
3 10 1.63300244281252e-05
4 10 2.8929721013520234e-05
5 10 5.027599177337164e-05
6 10 0.00011572994606663171
7 10 0.0003708404562655143
8 10 0.00048187015585595723
9 10 0.0008865267790402382
10 10 0.00019064539082732667
11 10 0.00014199499605565755
12 10 5.351163916952298e-05
13 10 4.274472037534217e-05
14 10 1.2414617019070159e-05
15 10 9.307542058046123e-06
16 10 1.107816854088811e-05
17 10 3.19767898517132e-06
18 10 1.9526999134893885e-06
19 10 2.4400008402592175e-07
20 10 1.7516349811695844e-07
21 10 2.5465346927639654e-07
22 10 8.338047532756511e-08
23 10 1.1634787824586588e-07
24 10 8.43582386811669e-08
25 10 1.599178361456723e-08
26 10 2.096131007485075e-08
27 10 6.432203121844247e-09
28 10 0.0
29 10 0.0
30 10 0.0
31 10 0.0
32 10 9.713255262438447e-10
33 10 0.0
34 10 0.0
35 10 0.0
36 10 0.0
37 10 0.0
38 10 0.0
39 10 0.0
40 10 0.0
41 10 0.0
42 10 0.0
43 10 0.0
44 10 0.0
45 10 0.0
46 10 0.0
47 10 0.0
48 10 0.0
49 10 0.0

0 11 0.0
1 11 0.0
2 11 7.772453067381193e-07
3 11 1.2638542796107001e-05
4 11 1.6294779846787885e-05
5 11 5.205076076969893e-05
6 11 0.00011993127706211949
7 11 0.0003818530286303546
8 11 0.00036713113137201806
9 11 0.000365427366060723
10 11 0.00019440674090924313
11 11 0.00013523554451003937
12 11 4.444654715875835e-05
13 11 2.3981753050887953e-05
14 11 1.1334579816890293e-05
15 11 8.268016754055606e-06
16 11 5.767657182087088e-06
17 11 1.7294391815423756e-06
18 11 5.887558213150066e-07
19 11 8.881400426504469e-07
20 11 4.982247323719269e-07
21 11 9.92992994479779e-09
22 11 7.053262971453722e-09
23 11 1.1026757074540799e-08
24 11 3.6631730897403806e-08
25 11 6.210042216909572e-09
26 11 0.0
27 11 1.159685657542231e-09
28 11 0.0
29 11 0.0
30 11 3.5616867300402645e-08
31 11 0.0
32 11 0.0
33 11 0.0
34 11 0.0
35 11 0.0
36 11 0.0
37 11 0.0
38 11 0.0
39 11 0.0
40 11 0.0
41 11 0.0
42 11 0.0
43 11 0.0
44 11 0.0
45 11 0.0
46 11 0.0
47 11 0.0
48 11 0.0
49 11 0.0

0 12 0.0
1 12 0.0
2 12 2.871201352135744e-10
3 12 6.609255608035279e-06
4 12 2.069591512686424e-05
5 12 3.171361772461912e-05
6 12 0.0001945871958047161
7 12 0.00033029096547899337
8 12 0.00038706069423764274
9 12 0.0003570013820031073
10 12 0.00013298004021349022
11 12 0.00014185666907169076
12 12 2.6904671589945604e-05
13 12 1.7738196845732296e-05
14 12 1.3071918324176836e-05
15 12 1.3474477588138379e-05
16 12 4.467937254197008e-06
17 12 1.3037674247257667e-06
18 12 1.040655994339877e-06
19 12 2.192419568318691e-07
20 12 4.3765692710777934e-08
21 12 6.131634685171365e-09
22 12 4.370132327128024e-08
23 12 0.0
24 12 6.336939038597206e-09
25 12 0.0
26 12 0.0
27 12 0.0
28 12 0.0
29 12 0.0
30 12 1.402247427120034e-09
31 12 0.0
32 12 0.0
33 12 0.0
34 12 0.0
35 12 0.0
36 12 0.0
37 12 0.0
38 12 0.0
39 12 0.0
40 12 0.0
41 12 0.0
42 12 0.0
43 12 0.0
44 12 0.0
45 12 0.0
46 12 0.0
47 12 0.0
48 12 0.0
49 12 0.0

0 13 0.0
1 13 0.0
2 13 3.550399568314633e-11
3 13 4.717923623336385e-06
4 13 1.3962227389304461e-05
5 13 2.8340256212389886e-05
6 13 0.00012505831693744666
7 13 0.0003038281488782995
8 13 0.00038873826647113364
9 13 0.0001975274978020244
10 13 0.00013284816926832678
11 13 7.600932880563566e-05
12 13 2.7260580262892023e-05
13 13 1.598973495354042e-05
14 13 7.618803084449525e-06
15 13 7.055602342951732e-06
16 13 2.393473321367387e-06
17 13 8.900546870314062e-07
18 13 9.516947909591675e-07
19 13 8.647175227690773e-08
20 13 2.9553924749682336e-08
21 13 2.8383687562431386e-08
22 13 1.3031251661203767e-09
23 13 8.09346886503711e-08
24 13 0.0
25 13 0.0
26 13 0.0
27 13 1.3347674983998011e-08
28 13 0.0
29 13 0.0
30 13 0.0
31 13 0.0
32 13 0.0
33 13 3.438737518712108e-10
34 13 0.0
35 13 0.0
36 13 0.0
37 13 0.0
38 13 0.0
39 13 0.0
40 13 0.0
41 13 0.0
42 13 0.0
43 13 0.0
44 13 0.0
45 13 0.0
46 13 0.0
47 13 0.0
48 13 0.0
49 13 0.0

0 14 0.0
1 14 0.0
2 14 0.0
3 14 5.030644745446667e-07
4 14 7.478606669810088e-06
5 14 2.137983315021211e-05
6 14 0.00010043455736419216
7 14 0.00034919619636028434
8 14 0.0004249270354704404
9 14 0.00015961722299956326
10 14 0.00012432615294473724
11 14 7.597030996232276e-05
12 14 2.434674183592325e-05
13 14 1.1225606211635091e-05
14 14 8.213168384267554e-06
15 14 3.134844551539121e-06
16 14 1.3045526878256775e-06
17 14 1.2332252652256584e-06
18 14 5.696307636261461e-08
19 14 1.8979177573720024e-07
20 14 8.350795042539705e-08
21 14 6.15572029008973e-08
22 14 4.124461421567637e-08
23 14 0.0
24 14 0.0
25 14 0.0
26 14 0.0
27 14 0.0
28 14 0.0
29 14 0.0
30 14 0.0
31 14 0.0
32 14 0.0
33 14 0.0
34 14 0.0
35 14 0.0
36 14 0.0
37 14 0.0
38 14 0.0
39 14 0.0
40 14 0.0
41 14 0.0
42 14 0.0
43 14 0.0
44 14 0.0
45 14 0.0
46 14 0.0
47 14 0.0
48 14 0.0
49 14 0.0

0 15 0.0
1 15 0.0
2 15 0.0
3 15 3.6122036878107556e-07
4 15 1.520488788886672e-05
5 15 2.090738604509433e-05
6 15 0.00010761662991267413
7 15 0.00030205970333899797
8 15 0.0004204892626000172
9 15 0.00014318852813563886
10 15 0.00010132195162550511
11 15 4.006237796023085e-05
12 15 1.560451277628104e-05
13 15 1.4389195682783786e-05
14 15 6.01614932029753e-06
15 15 1.421237405111763e-06
16 15 4.2947881315403976e-07
17 15 1.2565959750081996e-06
18 15 2.7616737861898974e-07
19 15 4.44536107950144e-08
20 15 3.20253503698248e-08
21 15 1.1719015225362985e-09
22 15 5.885959615084607e-10
23 15 0.0
24 15 0.0
25 15 0.0
26 15 4.1847758973871305e-09
27 15 0.0
28 15 0.0
29 15 0.0
30 15 0.0
31 15 0.0
32 15 0.0
33 15 0.0
34 15 0.0
35 15 0.0
36 15 0.0
37 15 0.0
38 15 0.0
39 15 0.0
40 15 0.0
41 15 0.0
42 15 0.0
43 15 0.0
44 15 0.0
45 15 0.0
46 15 0.0
47 15 0.0
48 15 0.0
49 15 0.0

0 16 0.0
1 16 0.0
2 16 0.0
3 16 2.8016298566355276e-07
4 16 8.132396841292786e-06
5 16 1.1137585358055784e-05
6 16 0.00011905576526642102
7 16 0.0003695053269758798
8 16 0.00036218599164617387
9 16 8.999266920271336e-05
10 16 4.455656574446138e-05
11 16 2.29084532143927e-05
12 16 1.7952738796627083e-05
13 16 5.375145750426674e-06
14 16 4.390784901887327e-06
15 16 1.8963907102525153e-06
16 16 2.954710392820416e-07
17 16 5.954751133944895e-07
18 16 2.9414967706059356e-09
19 16 8.60493383235567e-09
20 16 5.5576111540935774e-08
21 16 0.0
22 16 0.0
23 16 0.0
24 16 9.376492879162664e-10
25 16 0.0
26 16 0.0
27 16 0.0
28 16 0.0
29 16 0.0
30 16 0.0
31 16 0.0
32 16 0.0
33 16 0.0
34 16 0.0
35 16 0.0
36 16 0.0
37 16 0.0
38 16 0.0
39 16 0.0
40 16 0.0
41 16 0.0
42 16 0.0
43 16 0.0
44 16 0.0
45 16 0.0
46 16 0.0
47 16 0.0
48 16 0.0
49 16 0.0

0 17 0.0
1 17 0.0
2 17 0.0
3 17 1.3990378872962046e-08
4 17 4.84298889423116e-06
5 17 1.1676047211034977e-05
6 17 0.00026747346199587385
7 17 0.0005201910457556617
8 17 0.00023126639935592316
9 17 9.915679930562696e-05
10 17 3.518692605061904e-05
11 17 1.818501765650836e-05
12 17 8.635249578541686e-06
13 17 2.823876483065164e-06
14 17 9.352749839278798e-07
15 17 3.60139976063924e-07
16 17 9.630185081081445e-08
17 17 2.384173358479294e-07
18 17 7.015468955319439e-08
19 17 3.621355185293705e-08
20 17 2.7751276043713322e-08
21 17 0.0
22 17 0.0
23 17 2.1305180063236164e-08
24 17 3.5635857876322967e-10
25 17 0.0
26 17 0.0
27 17 0.0
28 17 0.0
29 17 0.0
30 17 0.0
31 17 0.0
32 17 0.0
33 17 0.0
34 17 0.0
35 17 0.0
36 17 0.0
37 17 0.0
38 17 0.0
39 17 0.0
40 17 0.0
41 17 0.0
42 17 0.0
43 17 0.0
44 17 0.0
45 17 0.0
46 17 0.0
47 17 0.0
48 17 0.0
49 17 0.0

0 18 0.0
1 18 0.0
2 18 0.0
3 18 2.6327826156529735e-07
4 18 6.606273328067004e-06
5 18 7.468426024813981e-06
6 18 0.00020494245303265268
7 18 0.0005508325813419378
8 18 0.0002129907413149133
9 18 8.19137717379535e-05
10 18 2.1947436041267114e-05
11 18 1.7844970675554804e-05
12 18 8.367777439424174e-06
13 18 3.226945306144769e-06
14 18 1.1434125061486917e-06
15 18 4.705315516754996e-07
16 18 1.4767616096305193e-07
17 18 3.7820373422599806e-07
18 18 9.35446721961181e-08
19 18 1.1607609795917812e-07
20 18 9.089990304915436e-11
21 18 1.146867606279278e-09
22 18 3.70811252454696e-10
23 18 0.0
24 18 0.0
25 18 0.0
26 18 0.0
27 18 0.0
28 18 0.0
29 18 0.0
30 18 0.0
31 18 0.0
32 18 0.0
33 18 0.0
34 18 0.0
35 18 0.0
36 18 0.0
37 18 0.0
38 18 0.0
39 18 0.0
40 18 0.0
41 18 0.0
42 18 0.0
43 18 0.0
44 18 0.0
45 18 0.0
46 18 0.0
47 18 0.0
48 18 0.0
49 18 0.0

0 19 0.0
1 19 0.0
2 19 0.0
3 19 4.227499206587996e-09
4 19 3.1861342161219197e-06
5 19 6.1740904245347885e-06
6 19 0.00011804357991762291
7 19 0.00045844078746046316
8 19 0.00013961192281665964
9 19 4.25679131768507e-05
10 19 1.4427714102653943e-05
11 19 1.3206960952785764e-05
12 19 5.065360020480742e-06
13 19 2.1975575518973567e-06
14 19 2.8209402327005135e-07
15 19 5.342659450939991e-07
16 19 1.4541399606359443e-07
17 19 1.6555468616070822e-07
18 19 9.805650767862128e-11
19 19 3.5458326178280064e-08
20 19 1.7656393742013045e-09
21 19 0.0
22 19 0.0
23 19 2.1477241634618746e-09
24 19 0.0
25 19 0.0
26 19 0.0
27 19 0.0
28 19 0.0
29 19 0.0
30 19 0.0
31 19 0.0
32 19 0.0
33 19 0.0
34 19 0.0
35 19 0.0
36 19 0.0
37 19 0.0
38 19 0.0
39 19 0.0
40 19 0.0
41 19 0.0
42 19 0.0
43 19 0.0
44 19 0.0
45 19 0.0
46 19 0.0
47 19 0.0
48 19 0.0
49 19 0.0

0 20 0.0
1 20 0.0
2 20 0.0
3 20 4.850519416420749e-08
4 20 3.0054864553247884e-06
5 20 7.331689970562917e-06
6 20 0.00015362118425287218
7 20 0.0005374581276945786
8 20 8.018407092255357e-05
9 20 3.842627754774046e-05
10 20 1.4187656882706727e-05
11 20 1.0995781101224622e-05
12 20 4.652724951170901e-06
13 20 2.699168436039093e-06
14 20 6.298664049965937e-07
15 20 7.202790645040827e-07
16 20 3.2830112950602054e-08
17 20 1.1118317125559639e-10
18 20 1.4821334378706665e-08
19 20 1.2419044938900958e-09
20 20 3.497113719451734e-11
21 20 5.892890107525599e-10
22 20 3.5278297764897463e-10
23 20 0.0
24 20 0.0
25 20 0.0
26 20 0.0
27 20 0.0
28 20 0.0
29 20 0.0
30 20 0.0
31 20 0.0
32 20 0.0
33 20 0.0
34 20 0.0
35 20 0.0
36 20 0.0
37 20 0.0
38 20 0.0
39 20 0.0
40 20 0.0
41 20 0.0
42 20 0.0
43 20 0.0
44 20 0.0
45 20 0.0
46 20 0.0
47 20 0.0
48 20 0.0
49 20 0.0

0 21 0.0
1 21 0.0
2 21 0.0
3 21 8.150436893663937e-11
4 21 1.0163890783530642e-06
5 21 6.560638126633973e-06
6 21 0.0001902473184933407
7 21 0.0005472271446760016
8 21 7.342792748946244e-05
9 21 1.987331458508095e-05
10 21 1.2813215414670514e-05
11 21 3.909526771072476e-06
12 21 1.5536541732234049e-06
13 21 6.884641804728079e-07
14 21 7.274439372842261e-07
15 21 3.211222997453467e-07
16 21 2.976183679443864e-07
17 21 3.2962125801918405e-07
18 21 1.954528309457658e-10
19 21 0.0
20 21 0.0
21 21 0.0
22 21 0.0
23 21 0.0
24 21 0.0
25 21 0.0
26 21 0.0
27 21 0.0
28 21 0.0
29 21 0.0
30 21 0.0
31 21 0.0
32 21 0.0
33 21 0.0
34 21 0.0
35 21 0.0
36 21 0.0
37 21 0.0
38 21 0.0
39 21 0.0
40 21 0.0
41 21 0.0
42 21 0.0
43 21 0.0
44 21 0.0
45 21 0.0
46 21 0.0
47 21 0.0
48 21 0.0
49 21 0.0

0 22 0.0
1 22 0.0
2 22 0.0
3 22 4.732466601903518e-09
4 22 1.0526656016210826e-06
5 22 5.886264594670809e-06
6 22 9.682610940259142e-05
7 22 0.00012088976712435173
8 22 6.166521852141003e-05
9 22 2.7543038804582994e-05
10 22 6.771596301998213e-06
11 22 4.031330947049104e-06
12 22 2.230885589534697e-06
13 22 1.3134180952055218e-06
14 22 1.101818844093273e-07
15 22 1.0722972905813393e-07
16 22 3.0680567707957067e-07
17 22 0.0
18 22 4.95521118435435e-09
19 22 0.0
20 22 0.0
21 22 0.0
22 22 0.0
23 22 0.0
24 22 0.0
25 22 0.0
26 22 0.0
27 22 0.0
28 22 0.0
29 22 0.0
30 22 0.0
31 22 0.0
32 22 0.0
33 22 0.0
34 22 0.0
35 22 0.0
36 22 0.0
37 22 0.0
38 22 0.0
39 22 0.0
40 22 0.0
41 22 0.0
42 22 0.0
43 22 0.0
44 22 0.0
45 22 0.0
46 22 0.0
47 22 0.0
48 22 0.0
49 22 0.0

0 23 0.0
1 23 0.0
2 23 0.0
3 23 0.0
4 23 2.069619534817139e-06
5 23 9.02561467499825e-06
6 23 7.483413392570695e-05
7 23 0.0001354293648482738
8 23 2.7898471323440766e-05
9 23 1.1607115907502547e-05
10 23 4.834171832296318e-06
11 23 6.372193428475775e-06
12 23 6.281514331932142e-07
13 23 1.8580209216272104e-08
14 23 6.973998819759212e-08
15 23 1.2163309178855489e-08
16 23 3.3328833143838724e-08
17 23 5.571882374190803e-08
18 23 0.0
19 23 0.0
20 23 0.0
21 23 0.0
22 23 0.0
23 23 0.0
24 23 0.0
25 23 0.0
26 23 0.0
27 23 0.0
28 23 0.0
29 23 0.0
30 23 0.0
31 23 0.0
32 23 0.0
33 23 0.0
34 23 0.0
35 23 0.0
36 23 0.0
37 23 0.0
38 23 0.0
39 23 0.0
40 23 0.0
41 23 0.0
42 23 0.0
43 23 0.0
44 23 0.0
45 23 0.0
46 23 0.0
47 23 0.0
48 23 0.0
49 23 0.0

0 24 0.0
1 24 0.0
2 24 0.0
3 24 0.0
4 24 2.1814550088717867e-06
5 24 4.486863324027928e-06
6 24 0.0003029534009812098
7 24 0.00013490768509835506
8 24 2.705444990109057e-05
9 24 8.483493052076094e-06
10 24 6.528253841710904e-06
11 24 3.290099756620413e-06
12 24 1.7257757796100666e-06
13 24 8.848804076489496e-07
14 24 3.075723028725157e-07
15 24 0.0
16 24 8.670265801880611e-08
17 24 0.0
18 24 0.0
19 24 0.0
20 24 0.0
21 24 0.0
22 24 0.0
23 24 0.0
24 24 0.0
25 24 0.0
26 24 0.0
27 24 0.0
28 24 0.0
29 24 0.0
30 24 0.0
31 24 0.0
32 24 0.0
33 24 0.0
34 24 0.0
35 24 0.0
36 24 0.0
37 24 0.0
38 24 0.0
39 24 0.0
40 24 0.0
41 24 0.0
42 24 0.0
43 24 0.0
44 24 0.0
45 24 0.0
46 24 0.0
47 24 0.0
48 24 0.0
49 24 0.0

0 25 0.0
1 25 0.0
2 25 0.0
3 25 0.0
4 25 1.253315580344025e-06
5 25 5.490054075088589e-06
6 25 0.0002061235773717817
7 25 7.16303938598844e-05
8 25 1.8271391799697244e-05
9 25 8.44454044943848e-06
10 25 4.2813546648329935e-06
11 25 4.416214247737214e-06
12 25 8.618939822515232e-07
13 25 3.1744485174939444e-07
14 25 2.675705136213038e-08
15 25 1.7953364060805884e-08
16 25 9.819120858361141e-09
17 25 0.0
18 25 0.0
19 25 0.0
20 25 0.0
21 25 0.0
22 25 0.0
23 25 0.0
24 25 0.0
25 25 0.0
26 25 0.0
27 25 0.0
28 25 0.0
29 25 0.0
30 25 0.0
31 25 0.0
32 25 0.0
33 25 0.0
34 25 0.0
35 25 0.0
36 25 0.0
37 25 0.0
38 25 0.0
39 25 0.0
40 25 0.0
41 25 0.0
42 25 0.0
43 25 0.0
44 25 0.0
45 25 0.0
46 25 0.0
47 25 0.0
48 25 0.0
49 25 0.0

0 26 0.0
1 26 0.0
2 26 0.0
3 26 0.0
4 26 2.208595837754711e-07
5 26 9.472499922487052e-06
6 26 0.00012912072733570074
7 26 6.725254228822562e-05
8 26 1.8577755296536674e-05
9 26 4.158216005396288e-06
10 26 2.643149985198654e-06
11 26 4.0553559698475115e-06
12 26 4.3852450036515104e-07
13 26 3.979342096392652e-07
14 26 3.750952725028489e-07
15 26 2.183909357766268e-09
16 26 9.370703226166121e-09
17 26 5.564658369045159e-10
18 26 0.0
19 26 0.0
20 26 0.0
21 26 0.0
22 26 0.0
23 26 0.0
24 26 0.0
25 26 0.0
26 26 0.0
27 26 0.0
28 26 0.0
29 26 0.0
30 26 0.0
31 26 0.0
32 26 0.0
33 26 0.0
34 26 0.0
35 26 0.0
36 26 0.0
37 26 0.0
38 26 0.0
39 26 0.0
40 26 0.0
41 26 0.0
42 26 0.0
43 26 0.0
44 26 0.0
45 26 0.0
46 26 0.0
47 26 0.0
48 26 0.0
49 26 0.0

0 27 0.0
1 27 0.0
2 27 0.0
3 27 0.0
4 27 1.1652723153115214e-07
5 27 1.376507535650057e-05
6 27 0.00010201369250939057
7 27 8.853616434279677e-05
8 27 1.74253875045421e-05
9 27 3.2735444221239977e-06
10 27 2.65637672015632e-06
11 27 9.273162645069714e-07
12 27 5.848817314662801e-07
13 27 1.896582299340586e-08
14 27 2.1196383585361967e-08
15 27 1.8446354926043382e-08
16 27 0.0
17 27 0.0
18 27 0.0
19 27 0.0
20 27 0.0
21 27 0.0
22 27 0.0
23 27 0.0
24 27 0.0
25 27 0.0
26 27 0.0
27 27 0.0
28 27 0.0
29 27 0.0
30 27 0.0
31 27 0.0
32 27 0.0
33 27 0.0
34 27 0.0
35 27 0.0
36 27 0.0
37 27 0.0
38 27 0.0
39 27 0.0
40 27 0.0
41 27 0.0
42 27 0.0
43 27 0.0
44 27 0.0
45 27 0.0
46 27 0.0
47 27 0.0
48 27 0.0
49 27 0.0

0 28 0.0
1 28 0.0
2 28 0.0
3 28 0.0
4 28 1.4575776725234846e-07
5 28 5.915166447056579e-06
6 28 0.0001056799707321224
7 28 3.1807755713908195e-05
8 28 1.282104369155595e-05
9 28 2.222296565348326e-06
10 28 2.8959697205797036e-06
11 28 6.788377631154354e-07
12 28 8.50649031244431e-07
13 28 2.0071114426031197e-08
14 28 3.356722685271533e-10
15 28 0.0
16 28 3.3497656640688064e-10
17 28 2.6496189318608995e-10
18 28 0.0
19 28 0.0
20 28 0.0
21 28 0.0
22 28 0.0
23 28 0.0
24 28 0.0
25 28 0.0
26 28 0.0
27 28 0.0
28 28 0.0
29 28 0.0
30 28 0.0
31 28 0.0
32 28 0.0
33 28 0.0
34 28 0.0
35 28 0.0
36 28 0.0
37 28 0.0
38 28 0.0
39 28 0.0
40 28 0.0
41 28 0.0
42 28 0.0
43 28 0.0
44 28 0.0
45 28 0.0
46 28 0.0
47 28 0.0
48 28 0.0
49 28 0.0

0 29 0.0
1 29 0.0
2 29 0.0
3 29 0.0
4 29 4.699119132903371e-08
5 29 6.19591475451174e-06
6 29 7.04763032720073e-05
7 29 4.357107320356744e-05
8 29 1.5025196559559445e-05
9 29 4.5382526857769355e-06
10 29 5.787812623573398e-07
11 29 6.711625103533059e-07
12 29 1.8906798966379195e-07
13 29 5.51137215808552e-10
14 29 6.863195984852616e-09
15 29 2.39586491823925e-08
16 29 6.928602163248599e-09
17 29 0.0
18 29 0.0
19 29 0.0
20 29 0.0
21 29 0.0
22 29 0.0
23 29 0.0
24 29 0.0
25 29 0.0
26 29 0.0
27 29 0.0
28 29 0.0
29 29 0.0
30 29 0.0
31 29 0.0
32 29 0.0
33 29 0.0
34 29 0.0
35 29 0.0
36 29 0.0
37 29 0.0
38 29 0.0
39 29 0.0
40 29 0.0
41 29 0.0
42 29 0.0
43 29 0.0
44 29 0.0
45 29 0.0
46 29 0.0
47 29 0.0
48 29 0.0
49 29 0.0

0 30 0.0
1 30 0.0
2 30 0.0
3 30 3.93455991880195e-11
4 30 3.586947701394522e-07
5 30 3.5941609240255956e-06
6 30 5.897465790199133e-05
7 30 7.880406940133849e-05
8 30 9.792469109891664e-06
9 30 1.2301911641273544e-06
10 30 3.2341684190124643e-06
11 30 3.4351518668199506e-06
12 30 4.788932878413036e-07
13 30 2.4009186946369672e-08
14 30 5.437878629983454e-09
15 30 2.8717533087130044e-09
16 30 0.0
17 30 0.0
18 30 2.4846272133613704e-08
19 30 0.0
20 30 0.0
21 30 0.0
22 30 0.0
23 30 0.0
24 30 0.0
25 30 0.0
26 30 0.0
27 30 0.0
28 30 0.0
29 30 0.0
30 30 0.0
31 30 0.0
32 30 0.0
33 30 0.0
34 30 0.0
35 30 0.0
36 30 0.0
37 30 0.0
38 30 0.0
39 30 0.0
40 30 0.0
41 30 0.0
42 30 0.0
43 30 0.0
44 30 0.0
45 30 0.0
46 30 0.0
47 30 0.0
48 30 0.0
49 30 0.0

0 31 0.0
1 31 0.0
2 31 0.0
3 31 0.0
4 31 9.6278665583396e-08
5 31 2.3344016907681967e-06
6 31 2.5310454022666756e-05
7 31 3.58151098322997e-05
8 31 8.168329573955582e-06
9 31 3.3454005714946285e-06
10 31 8.643587016829927e-07
11 31 1.0090574773128737e-06
12 31 5.649829136951387e-08
13 31 3.6000438540193104e-08
14 31 2.348389097035528e-09
15 31 0.0
16 31 1.9196427197716944e-11
17 31 0.0
18 31 0.0
19 31 0.0
20 31 0.0
21 31 0.0
22 31 0.0
23 31 0.0
24 31 0.0
25 31 0.0
26 31 0.0
27 31 0.0
28 31 0.0
29 31 0.0
30 31 0.0
31 31 0.0
32 31 0.0
33 31 0.0
34 31 0.0
35 31 0.0
36 31 0.0
37 31 0.0
38 31 0.0
39 31 0.0
40 31 0.0
41 31 0.0
42 31 0.0
43 31 0.0
44 31 0.0
45 31 0.0
46 31 0.0
47 31 0.0
48 31 0.0
49 31 0.0

0 32 0.0
1 32 0.0
2 32 0.0
3 32 8.56235349127407e-11
4 32 5.6079125009752475e-09
5 32 4.181136822331732e-06
6 32 3.207593771585851e-05
7 32 1.7710488956826577e-05
8 32 2.3357736560274183e-06
9 32 1.2416882228504524e-06
10 32 7.162466381129193e-07
11 32 4.815239736031075e-08
12 32 1.557771486279694e-08
13 32 7.86522641758335e-10
14 32 0.0
15 32 0.0
16 32 1.7791112666529485e-08
17 32 0.0
18 32 0.0
19 32 0.0
20 32 0.0
21 32 0.0
22 32 0.0
23 32 0.0
24 32 0.0
25 32 0.0
26 32 0.0
27 32 0.0
28 32 0.0
29 32 0.0
30 32 0.0
31 32 0.0
32 32 0.0
33 32 0.0
34 32 0.0
35 32 0.0
36 32 0.0
37 32 0.0
38 32 0.0
39 32 0.0
40 32 0.0
41 32 0.0
42 32 0.0
43 32 0.0
44 32 0.0
45 32 0.0
46 32 0.0
47 32 0.0
48 32 0.0
49 32 0.0

0 33 0.0
1 33 0.0
2 33 0.0
3 33 0.0
4 33 1.7281507533023344e-10
5 33 1.044254613937559e-06
6 33 2.2742269894577218e-05
7 33 2.6283185865415092e-05
8 33 2.6503282736673652e-06
9 33 1.371985619032555e-06
10 33 4.6610290559898986e-07
11 33 4.971840552567083e-07
12 33 9.248010909394765e-09
13 33 8.059478410381117e-09
14 33 1.334475069541498e-10
15 33 0.0
16 33 0.0
17 33 0.0
18 33 0.0
19 33 0.0
20 33 0.0
21 33 0.0
22 33 0.0
23 33 0.0
24 33 0.0
25 33 0.0
26 33 0.0
27 33 0.0
28 33 0.0
29 33 0.0
30 33 0.0
31 33 0.0
32 33 0.0
33 33 0.0
34 33 0.0
35 33 0.0
36 33 0.0
37 33 0.0
38 33 0.0
39 33 0.0
40 33 0.0
41 33 0.0
42 33 0.0
43 33 0.0
44 33 0.0
45 33 0.0
46 33 0.0
47 33 0.0
48 33 0.0
49 33 0.0

0 34 0.0
1 34 0.0
2 34 0.0
3 34 0.0
4 34 2.5025355571802715e-08
5 34 1.3693412378109529e-06
6 34 9.495768661564784e-06
7 34 6.054034957044708e-06
8 34 2.732283155767458e-06
9 34 1.8907240817979624e-06
10 34 7.447779261376648e-07
11 34 2.409403105651995e-08
12 34 1.2020381691337135e-08
13 34 9.148214593535643e-10
14 34 0.0
15 34 0.0
16 34 0.0
17 34 0.0
18 34 0.0
19 34 0.0
20 34 0.0
21 34 0.0
22 34 0.0
23 34 0.0
24 34 0.0
25 34 0.0
26 34 0.0
27 34 0.0
28 34 0.0
29 34 0.0
30 34 0.0
31 34 0.0
32 34 0.0
33 34 0.0
34 34 0.0
35 34 0.0
36 34 0.0
37 34 0.0
38 34 0.0
39 34 0.0
40 34 0.0
41 34 0.0
42 34 0.0
43 34 0.0
44 34 0.0
45 34 0.0
46 34 0.0
47 34 0.0
48 34 0.0
49 34 0.0

0 35 0.0
1 35 0.0
2 35 0.0
3 35 0.0
4 35 3.6215865684914217e-10
5 35 1.416293676031419e-06
6 35 2.029124598869637e-06
7 35 5.465612120734392e-06
8 35 3.6847126168298717e-06
9 35 1.8908903301150083e-06
10 35 3.502730715648227e-07
11 35 3.4791017710722e-08
12 35 1.712702169668052e-07
13 35 1.4454586376270347e-08
14 35 1.0885685884309512e-08
15 35 1.625499025823333e-10
16 35 0.0
17 35 7.561870694184487e-10
18 35 0.0
19 35 0.0
20 35 0.0
21 35 0.0
22 35 0.0
23 35 0.0
24 35 0.0
25 35 0.0
26 35 0.0
27 35 0.0
28 35 0.0
29 35 0.0
30 35 0.0
31 35 0.0
32 35 0.0
33 35 0.0
34 35 0.0
35 35 0.0
36 35 0.0
37 35 0.0
38 35 0.0
39 35 0.0
40 35 0.0
41 35 0.0
42 35 0.0
43 35 0.0
44 35 0.0
45 35 0.0
46 35 0.0
47 35 0.0
48 35 0.0
49 35 0.0

0 36 0.0
1 36 0.0
2 36 0.0
3 36 0.0
4 36 1.0117409204060039e-07
5 36 7.561687769477617e-07
6 36 3.7617424074102914e-06
7 36 2.7394617587288695e-06
8 36 7.64096054685663e-07
9 36 2.6035371263140117e-07
10 36 1.7874114214868862e-07
11 36 6.570333838044537e-09
12 36 9.594304970059514e-09
13 36 0.0
14 36 0.0
15 36 0.0
16 36 8.665439075805313e-10
17 36 0.0
18 36 0.0
19 36 0.0
20 36 0.0
21 36 0.0
22 36 0.0
23 36 0.0
24 36 0.0
25 36 0.0
26 36 0.0
27 36 0.0
28 36 0.0
29 36 0.0
30 36 0.0
31 36 0.0
32 36 0.0
33 36 0.0
34 36 0.0
35 36 0.0
36 36 0.0
37 36 0.0
38 36 0.0
39 36 0.0
40 36 0.0
41 36 0.0
42 36 0.0
43 36 0.0
44 36 0.0
45 36 0.0
46 36 0.0
47 36 0.0
48 36 0.0
49 36 0.0

0 37 0.0
1 37 0.0
2 37 0.0
3 37 0.0
4 37 1.5080112633339395e-09
5 37 1.895860012220704e-08
6 37 3.3530154084700957e-07
7 37 6.277021848527762e-07
8 37 6.235323729910179e-07
9 37 1.1616509656388414e-07
10 37 6.956879952752994e-09
11 37 6.210183249852317e-08
12 37 8.447441237997707e-09
13 37 0.0
14 37 5.5839639309567065e-09
15 37 0.0
16 37 0.0
17 37 0.0
18 37 0.0
19 37 0.0
20 37 0.0
21 37 0.0
22 37 0.0
23 37 0.0
24 37 0.0
25 37 0.0
26 37 0.0
27 37 0.0
28 37 0.0
29 37 0.0
30 37 0.0
31 37 0.0
32 37 0.0
33 37 0.0
34 37 0.0
35 37 0.0
36 37 0.0
37 37 0.0
38 37 0.0
39 37 0.0
40 37 0.0
41 37 0.0
42 37 0.0
43 37 0.0
44 37 0.0
45 37 0.0
46 37 0.0
47 37 0.0
48 37 0.0
49 37 0.0

0 38 0.0
1 38 0.0
2 38 0.0
3 38 0.0
4 38 0.0
5 38 2.4052757921896425e-08
6 38 2.3475451651843113e-08
7 38 1.2807177023980332e-06
8 38 1.1054537114970255e-06
9 38 3.630863267248762e-07
10 38 9.121434437141318e-07
11 38 6.121957278219956e-08
12 38 2.286978931571463e-09
13 38 1.7928882178154256e-08
14 38 0.0
15 38 2.5015737089284967e-10
16 38 1.0116061891327195e-09
17 38 0.0
18 38 0.0
19 38 0.0
20 38 0.0
21 38 0.0
22 38 0.0
23 38 0.0
24 38 0.0
25 38 0.0
26 38 0.0
27 38 0.0
28 38 0.0
29 38 0.0
30 38 0.0
31 38 0.0
32 38 0.0
33 38 0.0
34 38 0.0
35 38 0.0
36 38 0.0
37 38 0.0
38 38 0.0
39 38 0.0
40 38 0.0
41 38 0.0
42 38 0.0
43 38 0.0
44 38 0.0
45 38 0.0
46 38 0.0
47 38 0.0
48 38 0.0
49 38 0.0

0 39 0.0
1 39 0.0
2 39 0.0
3 39 0.0
4 39 0.0
5 39 8.34178159811092e-07
6 39 2.4598730391126068e-06
7 39 8.076305371637387e-07
8 39 2.1736768936476884e-07
9 39 7.465945054448e-08
10 39 4.835760867807428e-08
11 39 0.0
12 39 6.586583071182567e-09
13 39 0.0
14 39 0.0
15 39 7.15124877654214e-10
16 39 0.0
17 39 0.0
18 39 0.0
19 39 0.0
20 39 0.0
21 39 0.0
22 39 0.0
23 39 0.0
24 39 0.0
25 39 0.0
26 39 0.0
27 39 0.0
28 39 0.0
29 39 0.0
30 39 0.0
31 39 0.0
32 39 0.0
33 39 0.0
34 39 0.0
35 39 0.0
36 39 0.0
37 39 0.0
38 39 0.0
39 39 0.0
40 39 0.0
41 39 0.0
42 39 0.0
43 39 0.0
44 39 0.0
45 39 0.0
46 39 0.0
47 39 0.0
48 39 0.0
49 39 0.0

0 40 0.0
1 40 0.0
2 40 0.0
3 40 0.0
4 40 0.0
5 40 1.0437812285605638e-07
6 40 3.039645074406041e-08
7 40 6.176051398900305e-07
8 40 1.8464774040641784e-06
9 40 6.782739220246863e-07
10 40 4.239589366625897e-07
11 40 8.766183597866891e-10
12 40 2.868753891296083e-09
13 40 0.0
14 40 3.5953964030617514e-10
15 40 0.0
16 40 0.0
17 40 0.0
18 40 0.0
19 40 0.0
20 40 0.0
21 40 0.0
22 40 0.0
23 40 0.0
24 40 0.0
25 40 0.0
26 40 0.0
27 40 0.0
28 40 0.0
29 40 0.0
30 40 0.0
31 40 0.0
32 40 0.0
33 40 0.0
34 40 0.0
35 40 0.0
36 40 0.0
37 40 0.0
38 40 0.0
39 40 0.0
40 40 0.0
41 40 0.0
42 40 0.0
43 40 0.0
44 40 0.0
45 40 0.0
46 40 0.0
47 40 0.0
48 40 0.0
49 40 0.0

0 41 0.0
1 41 0.0
2 41 0.0
3 41 0.0
4 41 0.0
5 41 0.0
6 41 0.0
7 41 1.5198941233320473e-08
8 41 1.5980783446950804e-08
9 41 7.5519506562768e-07
10 41 1.0125379161619316e-08
11 41 8.398906859208361e-08
12 41 0.0
13 41 1.47388530429898e-09
14 41 0.0
15 41 1.0231590649257517e-08
16 41 1.1193670417820286e-09
17 41 0.0
18 41 0.0
19 41 0.0
20 41 0.0
21 41 0.0
22 41 0.0
23 41 0.0
24 41 0.0
25 41 0.0
26 41 0.0
27 41 0.0
28 41 0.0
29 41 0.0
30 41 0.0
31 41 0.0
32 41 0.0
33 41 0.0
34 41 0.0
35 41 0.0
36 41 0.0
37 41 0.0
38 41 0.0
39 41 0.0
40 41 0.0
41 41 0.0
42 41 0.0
43 41 0.0
44 41 0.0
45 41 0.0
46 41 0.0
47 41 0.0
48 41 0.0
49 41 0.0

0 42 0.0
1 42 0.0
2 42 0.0
3 42 0.0
4 42 0.0
5 42 0.0
6 42 0.0
7 42 3.6570239702004386e-08
8 42 1.2248910860932328e-08
9 42 4.792619358633614e-07
10 42 5.47471176728235e-08
11 42 1.7395184334357979e-07
12 42 5.886636693049746e-10
13 42 7.563112287705765e-08
14 42 0.0
15 42 4.593503592641246e-10
16 42 4.3702604898434186e-10
17 42 0.0
18 42 0.0
19 42 0.0
20 42 0.0
21 42 0.0
22 42 0.0
23 42 0.0
24 42 0.0
25 42 0.0
26 42 0.0
27 42 0.0
28 42 0.0
29 42 0.0
30 42 0.0
31 42 0.0
32 42 0.0
33 42 0.0
34 42 0.0
35 42 0.0
36 42 0.0
37 42 0.0
38 42 0.0
39 42 0.0
40 42 0.0
41 42 0.0
42 42 0.0
43 42 0.0
44 42 0.0
45 42 0.0
46 42 0.0
47 42 0.0
48 42 0.0
49 42 0.0

0 43 0.0
1 43 0.0
2 43 0.0
3 43 0.0
4 43 0.0
5 43 0.0
6 43 5.609625011685125e-09
7 43 3.482021282777253e-07
8 43 2.4112426227361932e-09
9 43 0.0
10 43 6.830340331249006e-08
11 43 6.596231142161634e-08
12 43 9.039183271454939e-08
13 43 5.975259511795376e-10
14 43 8.025908442492716e-10
15 43 0.0
16 43 0.0
17 43 0.0
18 43 0.0
19 43 0.0
20 43 0.0
21 43 0.0
22 43 0.0
23 43 0.0
24 43 0.0
25 43 0.0
26 43 0.0
27 43 0.0
28 43 0.0
29 43 0.0
30 43 0.0
31 43 0.0
32 43 0.0
33 43 0.0
34 43 0.0
35 43 0.0
36 43 0.0
37 43 0.0
38 43 0.0
39 43 0.0
40 43 0.0
41 43 0.0
42 43 0.0
43 43 0.0
44 43 0.0
45 43 0.0
46 43 0.0
47 43 0.0
48 43 0.0
49 43 0.0

0 44 0.0
1 44 0.0
2 44 0.0
3 44 0.0
4 44 0.0
5 44 8.456538408356746e-08
6 44 1.262780067431442e-07
7 44 1.9625676540173997e-07
8 44 7.078827350738255e-08
9 44 6.393572519786101e-09
10 44 1.0523586796425371e-10
11 44 2.8037779559772223e-08
12 44 2.147928990174988e-08
13 44 0.0
14 44 0.0
15 44 5.851880530920834e-08
16 44 0.0
17 44 0.0
18 44 0.0
19 44 0.0
20 44 0.0
21 44 0.0
22 44 0.0
23 44 0.0
24 44 0.0
25 44 0.0
26 44 0.0
27 44 0.0
28 44 0.0
29 44 0.0
30 44 0.0
31 44 0.0
32 44 0.0
33 44 0.0
34 44 0.0
35 44 0.0
36 44 0.0
37 44 0.0
38 44 0.0
39 44 0.0
40 44 0.0
41 44 0.0
42 44 0.0
43 44 0.0
44 44 0.0
45 44 0.0
46 44 0.0
47 44 0.0
48 44 0.0
49 44 0.0

0 45 0.0
1 45 0.0
2 45 0.0
3 45 0.0
4 45 0.0
5 45 0.0
6 45 0.0
7 45 2.013653381367815e-08
8 45 0.0
9 45 8.847219017510674e-08
10 45 0.0
11 45 2.644907977224627e-08
12 45 1.605985119938437e-08
13 45 0.0
14 45 0.0
15 45 5.503051997468014e-10
16 45 0.0
17 45 0.0
18 45 0.0
19 45 0.0
20 45 0.0
21 45 0.0
22 45 0.0
23 45 0.0
24 45 0.0
25 45 0.0
26 45 0.0
27 45 0.0
28 45 0.0
29 45 0.0
30 45 0.0
31 45 0.0
32 45 0.0
33 45 0.0
34 45 0.0
35 45 0.0
36 45 0.0
37 45 0.0
38 45 0.0
39 45 0.0
40 45 0.0
41 45 0.0
42 45 0.0
43 45 0.0
44 45 0.0
45 45 0.0
46 45 0.0
47 45 0.0
48 45 0.0
49 45 0.0

0 46 0.0
1 46 0.0
2 46 0.0
3 46 0.0
4 46 0.0
5 46 0.0
6 46 0.0
7 46 2.2825973278346438e-08
8 46 1.7372469970582715e-07
9 46 0.0
10 46 0.0
11 46 1.8001074804543166e-09
12 46 0.0
13 46 2.038052806277206e-11
14 46 1.0733708199876843e-10
15 46 2.877194546724023e-10
16 46 0.0
17 46 0.0
18 46 0.0
19 46 0.0
20 46 0.0
21 46 0.0
22 46 0.0
23 46 0.0
24 46 0.0
25 46 0.0
26 46 0.0
27 46 0.0
28 46 0.0
29 46 0.0
30 46 0.0
31 46 0.0
32 46 0.0
33 46 0.0
34 46 0.0
35 46 0.0
36 46 0.0
37 46 0.0
38 46 0.0
39 46 0.0
40 46 0.0
41 46 0.0
42 46 0.0
43 46 0.0
44 46 0.0
45 46 0.0
46 46 0.0
47 46 0.0
48 46 0.0
49 46 0.0

0 47 0.0
1 47 0.0
2 47 0.0
3 47 0.0
4 47 0.0
5 47 0.0
6 47 4.931611094631249e-09
7 47 0.0
8 47 0.0
9 47 0.0
10 47 0.0
11 47 0.0
12 47 0.0
13 47 2.0799909716298205e-10
14 47 2.365948160538875e-10
15 47 0.0
16 47 0.0
17 47 0.0
18 47 0.0
19 47 0.0
20 47 0.0
21 47 0.0
22 47 0.0
23 47 0.0
24 47 0.0
25 47 0.0
26 47 0.0
27 47 0.0
28 47 0.0
29 47 0.0
30 47 0.0
31 47 0.0
32 47 0.0
33 47 0.0
34 47 0.0
35 47 0.0
36 47 0.0
37 47 0.0
38 47 0.0
39 47 0.0
40 47 0.0
41 47 0.0
42 47 0.0
43 47 0.0
44 47 0.0
45 47 0.0
46 47 0.0
47 47 0.0
48 47 0.0
49 47 0.0

0 48 0.0
1 48 0.0
2 48 0.0
3 48 0.0
4 48 0.0
5 48 0.0
6 48 0.0
7 48 0.0
8 48 0.0
9 48 4.445326635750502e-08
10 48 4.078765067429372e-10
11 48 0.0
12 48 0.0
13 48 1.565080086938978e-10
14 48 1.3057744128130035e-08
15 48 0.0
16 48 0.0
17 48 0.0
18 48 0.0
19 48 0.0
20 48 0.0
21 48 0.0
22 48 0.0
23 48 0.0
24 48 0.0
25 48 0.0
26 48 0.0
27 48 0.0
28 48 0.0
29 48 0.0
30 48 0.0
31 48 0.0
32 48 0.0
33 48 0.0
34 48 0.0
35 48 0.0
36 48 0.0
37 48 0.0
38 48 0.0
39 48 0.0
40 48 0.0
41 48 0.0
42 48 0.0
43 48 0.0
44 48 0.0
45 48 0.0
46 48 0.0
47 48 0.0
48 48 0.0
49 48 0.0

0 49 0.0
1 49 0.0
2 49 0.0
3 49 0.0
4 49 0.0
5 49 0.0
6 49 0.0
7 49 0.0
8 49 0.0
9 49 0.0
10 49 9.242159925931267e-11
11 49 0.0
12 49 1.5496585392407214e-10
13 49 0.0
14 49 0.0
15 49 0.0
16 49 0.0
17 49 0.0
18 49 0.0
19 49 0.0
20 49 0.0
21 49 0.0
22 49 0.0
23 49 0.0
24 49 0.0
25 49 0.0
26 49 0.0
27 49 0.0
28 49 0.0
29 49 0.0
30 49 0.0
31 49 0.0
32 49 0.0
33 49 0.0
34 49 0.0
35 49 0.0
36 49 0.0
37 49 0.0
38 49 0.0
39 49 0.0
40 49 0.0
41 49 0.0
42 49 0.0
43 49 0.0
44 49 0.0
45 49 0.0
46 49 0.0
47 49 0.0
48 49 0.0
49 49 0.0



==> data/2d-feature-importance-5.8.txt <==
0 0 0.0
1 0 6.008763840991085e-06
2 0 6.0213787796908126e-05
3 0 6.776007661064846e-05
4 0 0.00010900973913571395
5 0 0.00011633719050008033
6 0 0.00017369585528170459
7 0 0.0005019085938348727
8 0 0.0004776594804936335
9 0 0.0012755084810451452
10 0 0.00029533993877882425
11 0 0.0008927000247245681
12 0 0.000557695930617438
13 0 0.00013017878943429848
14 0 4.454160893828192e-05
15 0 2.9033525960528946e-05
16 0 5.0086755280069736e-05
17 0 1.2479132875389772e-05
18 0 6.08613094757301e-06
19 0 1.3227517262594319e-06
20 0 2.503829129167345e-06
21 0 2.9542777146445426e-06
22 0 1.3369067143170549e-06
23 0 4.872406740472896e-07
24 0 2.6225865195257293e-07
25 0 1.3500513373963724e-08
26 0 8.912632501661333e-08
27 0 0.0
28 0 1.9782918244907486e-08
29 0 9.737248444161526e-10
30 0 0.0
31 0 2.5445402605122997e-09
32 0 0.0
33 0 0.0
34 0 0.0
35 0 0.0
36 0 0.0
37 0 0.0
38 0 0.0
39 0 0.0
40 0 0.0
41 0 0.0
42 0 0.0
43 0 0.0
44 0 0.0
45 0 0.0
46 0 0.0
47 0 0.0
48 0 0.0
49 0 0.0

0 1 0.0
1 1 8.154050551377439e-06
2 1 5.67803480508492e-05
3 1 6.56524132536283e-05
4 1 7.172811763272156e-05
5 1 0.0001020806530685933
6 1 0.00016873502981386472
7 1 0.0005100540411078097
8 1 0.0004290279107382084
9 1 0.026159420187887306
10 1 0.0002164910709468432
11 1 0.001061380758886739
12 1 0.0008150783267996067
13 1 0.00012455233487645477
14 1 5.3557337699717097e-05
15 1 3.4822488014608616e-05
16 1 5.927396956993381e-05
17 1 1.328906856338741e-05
18 1 4.342713365874264e-06
19 1 1.4926810068950955e-06
20 1 4.103403136312081e-06
21 1 3.2572585217940272e-06
22 1 1.4488180940298297e-06
23 1 9.50818922467316e-07
24 1 3.6916808451365656e-07
25 1 1.631916586618328e-07
26 1 1.5445006430441112e-07
27 1 1.6709940406242094e-09
28 1 3.96515764132121e-11
29 1 0.0
30 1 0.0
31 1 0.0
32 1 0.0
33 1 0.0
34 1 0.0
35 1 0.0
36 1 0.0
37 1 0.0
38 1 0.0
39 1 0.0
40 1 0.0
41 1 0.0
42 1 0.0
43 1 0.0
44 1 0.0
45 1 0.0
46 1 0.0
47 1 0.0
48 1 0.0
49 1 0.0

0 2 0.0
1 2 5.495909369998349e-06
2 2 5.990059584683375e-05
3 2 5.743905482912716e-05
4 2 8.164045751905123e-05
5 2 0.00011874854032964249
6 2 0.00022609442163887717
7 2 0.0008475314952926269
8 2 0.0022777945982258843
9 2 0.04209198327720741
10 2 0.0002711795890316985
11 2 0.0019666840605576962
12 2 0.0012431766821919103
13 2 0.00014132101809385345
14 2 5.051829881934333e-05
15 2 2.6174572434135253e-05
16 2 2.49858921336417e-05
17 2 9.539272864068135e-06
18 2 4.301240966112817e-06
19 2 7.570254480271862e-07
20 2 1.3800764794665928e-06
21 2 3.5699212974661975e-07
22 2 1.0782111430009508e-06
23 2 1.545749077783184e-07
24 2 4.812716207316209e-07
25 2 1.1611788646706489e-07
26 2 2.869832381844133e-08
27 2 3.8585177533605066e-09
28 2 0.0
29 2 5.139223643709262e-10
30 2 1.3676519050501464e-08
31 2 0.0
32 2 0.0
33 2 0.0
34 2 0.0
35 2 0.0
36 2 0.0
37 2 0.0
38 2 0.0
39 2 0.0
40 2 0.0
41 2 0.0
42 2 0.0
43 2 0.0
44 2 0.0
45 2 0.0
46 2 0.0
47 2 0.0
48 2 0.0
49 2 0.0

0 3 0.0
1 3 1.2009842943332448e-06
2 3 6.621102699454411e-05
3 3 6.535898908046356e-05
4 3 0.00010292146619006883
5 3 0.00013675169376935322
6 3 0.0002822354162587061
7 3 0.0014908845885195506
8 3 0.02301819444907164
9 3 0.0009469016298998606
10 3 0.00030135231489316646
11 3 0.006566640531295009
12 3 0.000832190159211487
13 3 0.00016352849797187798
14 3 6.883333994191093e-05
15 3 2.355000529444683e-05
16 3 4.262529243408553e-05
17 3 1.0808813168316427e-05
18 3 2.853488542685028e-06
19 3 3.0193275218957715e-06
20 3 1.9248505436051032e-06
21 3 3.0884590806966795e-06
22 3 8.820418897469734e-08
23 3 1.0028531219957519e-06
24 3 6.754078262669181e-07
25 3 1.4773161135899375e-08
26 3 9.279326128806153e-08
27 3 9.872316581179014e-08
28 3 0.0
29 3 1.400712005723387e-07
30 3 0.0
31 3 1.2019004991168722e-07
32 3 0.0
33 3 0.0
34 3 0.0
35 3 0.0
36 3 0.0
37 3 0.0
38 3 0.0
39 3 0.0
40 3 0.0
41 3 0.0
42 3 0.0
43 3 0.0
44 3 0.0
45 3 0.0
46 3 0.0
47 3 0.0
48 3 0.0
49 3 0.0

0 4 0.0
1 4 5.239478630686363e-07
2 4 8.656199873530729e-05
3 4 8.1650655692113e-05
4 4 0.00010593294390988327
5 4 0.0001352242176366608
6 4 0.0001736273488544556
7 4 0.00054428190336024
8 4 0.002281297242282029
9 4 0.000473526069212871
10 4 0.0020119568755790906
11 4 0.0050175337721341485
12 4 0.000840818255211249
13 4 0.00023268650710613152
14 4 4.140038944360701e-05
15 4 4.834751486292533e-05
16 4 2.6585386290370826e-05
17 4 2.1974654172107743e-05
18 4 5.310292457790306e-06
19 4 4.434533359434876e-07
20 4 2.019402531251367e-06
21 4 2.817267577925232e-06
22 4 1.3060339390466576e-06
23 4 3.394729258393195e-07
24 4 8.168272674674744e-07
25 4 1.2797011461511683e-07
26 4 1.635295508643307e-07
27 4 0.0
28 4 1.7994824077754875e-08
29 4 0.0
30 4 1.0582323027677323e-08
31 4 0.0
32 4 3.176111787348648e-09
33 4 0.0
34 4 0.0
35 4 0.0
36 4 0.0
37 4 0.0
38 4 0.0
39 4 0.0
40 4 0.0
41 4 0.0
42 4 0.0
43 4 0.0
44 4 0.0
45 4 0.0
46 4 0.0
47 4 0.0
48 4 0.0
49 4 0.0

0 5 0.0
1 5 1.535228223736816e-08
2 5 7.321734618115083e-05
3 5 7.303070442919344e-05
4 5 7.61171508930639e-05
5 5 0.0001251160093601071
6 5 0.00022257010717542802
7 5 0.0006731169642332911
8 5 0.0008456627144776716
9 5 0.001651178198740853
10 5 0.013246289570919272
11 5 0.0025111495855310324
12 5 0.00042470286386413154
13 5 0.00030542631850352924
14 5 4.519482924573723e-05
15 5 9.5288713936998e-05
16 5 1.8551987695577963e-05
17 5 1.7690297700315044e-05
18 5 3.7620067785716303e-06
19 5 1.785101873879207e-06
20 5 2.1478056786049192e-06
21 5 1.1278219294058699e-06
22 5 1.4579313131447976e-07
23 5 2.6843703411162595e-07
24 5 3.270092058694218e-07
25 5 4.361835372069763e-08
26 5 5.245145687557617e-08
27 5 7.272797482193746e-08
28 5 4.808581259066187e-08
29 5 0.0
30 5 0.0
31 5 0.0
32 5 0.0
33 5 0.0
34 5 0.0
35 5 0.0
36 5 0.0
37 5 0.0
38 5 0.0
39 5 0.0
40 5 0.0
41 5 0.0
42 5 0.0
43 5 0.0
44 5 0.0
45 5 0.0
46 5 0.0
47 5 0.0
48 5 0.0
49 5 0.0

0 6 0.0
1 6 0.0
2 6 5.98345298815599e-05
3 6 7.094830138096759e-05
4 6 6.50360026230955e-05
5 6 0.00013909092187679658
6 6 0.0002614198440776745
7 6 0.0008037812892358558
8 6 0.0006300758704282205
9 6 0.09489630292823327
10 6 0.00934309512655881
11 6 0.0005347785424734983
12 6 0.0008514622059208368
13 6 8.490179238058087e-05
14 6 7.74251636318896e-05
15 6 7.174759964061393e-05
16 6 3.7686162224603926e-05
17 6 2.870550178839312e-05
18 6 4.232543860686477e-06
19 6 2.0958221120136047e-06
20 6 2.44931904265242e-06
21 6 1.201090803932199e-06
22 6 9.481622961655046e-07
23 6 4.2445793946580556e-07
24 6 4.3954717389828337e-07
25 6 2.9976348120635587e-07
26 6 7.523341242285426e-08
27 6 3.1231851138418434e-09
28 6 0.0
29 6 3.347426130231613e-08
30 6 0.0
31 6 0.0
32 6 0.0
33 6 6.432703971177672e-10
34 6 0.0
35 6 0.0
36 6 0.0
37 6 0.0
38 6 0.0
39 6 0.0
40 6 0.0
41 6 0.0
42 6 0.0
43 6 0.0
44 6 0.0
45 6 0.0
46 6 0.0
47 6 0.0
48 6 0.0
49 6 0.0

0 7 0.0
1 7 0.0
2 7 2.242740455179589e-05
3 7 7.93789453934275e-05
4 7 9.611723113808114e-05
5 7 0.00015892350577502264
6 7 0.00013514441054088592
7 7 0.002282479918996287
8 7 0.0005815758473792475
9 7 0.02354413742733999
10 7 0.015055840518370204
11 7 0.002934603174979207
12 7 0.0013130187584138057
13 7 6.369400387617373e-05
14 7 8.509219810786099e-05
15 7 9.226246009449479e-05
16 7 5.564119226459202e-05
17 7 2.7960992050302227e-05
18 7 7.800782008397294e-06
19 7 4.036932336899542e-06
20 7 6.237267279287045e-07
21 7 4.161906440761884e-06
22 7 3.001953069509203e-07
23 7 4.828255547667267e-07
24 7 3.051780214337382e-08
25 7 2.0153250747316147e-07
26 7 3.4845547855260704e-09
27 7 0.0
28 7 0.0
29 7 0.0
30 7 1.0113836352305876e-08
31 7 0.0
32 7 0.0
33 7 0.0
34 7 0.0
35 7 0.0
36 7 0.0
37 7 0.0
38 7 0.0
39 7 0.0
40 7 0.0
41 7 0.0
42 7 0.0
43 7 0.0
44 7 0.0
45 7 0.0
46 7 0.0
47 7 0.0
48 7 0.0
49 7 0.0

0 8 0.0
1 8 0.0
2 8 5.737928857721713e-06
3 8 5.5204231689224686e-05
4 8 7.569187283609302e-05
5 8 9.160777294729855e-05
6 8 0.00013414460588317148
7 8 0.004537033621380707
8 8 0.000498236600333874
9 8 0.011192010362260581
10 8 0.0030603518672881105
11 8 0.3263397358574087
12 8 0.005537676507156016
13 8 6.146464580243325e-05
14 8 0.00012528221863472182
15 8 0.00013335218271061033
16 8 4.159727791337231e-05
17 8 1.650782851314433e-05
18 8 2.786258312504848e-06
19 8 3.210088719072855e-06
20 8 2.765790253167993e-06
21 8 7.71605395216227e-06
22 8 1.852134993029042e-06
23 8 6.661820022231065e-07
24 8 0.0
25 8 0.0
26 8 0.0
27 8 0.0
28 8 2.3505185253141807e-07
29 8 0.0
30 8 0.0
31 8 0.0
32 8 0.0
33 8 0.0
34 8 0.0
35 8 0.0
36 8 0.0
37 8 0.0
38 8 0.0
39 8 0.0
40 8 0.0
41 8 0.0
42 8 0.0
43 8 0.0
44 8 0.0
45 8 0.0
46 8 0.0
47 8 0.0
48 8 0.0
49 8 0.0

0 9 0.0
1 9 0.0
2 9 3.596450828617919e-06
3 9 2.9712088211041552e-05
4 9 5.52222050698268e-05
5 9 6.76333397311342e-05
6 9 0.00011600498883537005
7 9 0.0040028655474051485
8 9 0.0005251346089213577
9 9 0.0054330227060134266
10 9 0.0006413997265485805
11 9 0.0007773735318710386
12 9 0.00012462414016052833
13 9 4.3657878732367726e-05
14 9 0.00012103228245646362
15 9 4.424497657533661e-05
16 9 3.330230723304441e-05
17 9 2.464506554386001e-06
18 9 1.3922892123636192e-06
19 9 8.241199406227871e-07
20 9 4.320709003792045e-07
21 9 1.2664827234313795e-06
22 9 3.236482830261947e-08
23 9 1.7981754286008822e-07
24 9 4.526316732145369e-08
25 9 1.259021280802471e-08
26 9 0.0
27 9 1.1525491909643322e-07
28 9 0.0
29 9 0.0
30 9 0.0
31 9 0.0
32 9 0.0
33 9 3.041879079839672e-08
34 9 0.0
35 9 0.0
36 9 0.0
37 9 0.0
38 9 0.0
39 9 0.0
40 9 0.0
41 9 0.0
42 9 0.0
43 9 0.0
44 9 0.0
45 9 0.0
46 9 0.0
47 9 0.0
48 9 0.0
49 9 0.0

0 10 0.0
1 10 0.0
2 10 3.0279671292491058e-06
3 10 2.154189302801465e-05
4 10 3.6001219142548546e-05
5 10 6.13208382352023e-05
6 10 0.00016402659969057818
7 10 0.0019371106159307638
8 10 0.0004218712490243865
9 10 0.0015111987611887588
10 10 0.0003020130852351914
11 10 0.0004227174385704844
12 10 5.9791941429011364e-05
13 10 2.267170899359335e-05
14 10 1.185366128346298e-05
15 10 9.190310384031077e-06
16 10 4.85102336967775e-06
17 10 2.0506620212206075e-06
18 10 6.854914787795427e-07
19 10 1.006769173874232e-06
20 10 1.0888759862191602e-06
21 10 3.0578584605285433e-07
22 10 6.488908994820506e-09
23 10 7.853612461172744e-08
24 10 4.463611632863463e-09
25 10 0.0
26 10 0.0
27 10 4.198151051751114e-08
28 10 0.0
29 10 0.0
30 10 0.0
31 10 0.0
32 10 0.0
33 10 0.0
34 10 0.0
35 10 0.0
36 10 0.0
37 10 0.0
38 10 0.0
39 10 0.0
40 10 0.0
41 10 0.0
42 10 0.0
43 10 0.0
44 10 0.0
45 10 0.0
46 10 0.0
47 10 0.0
48 10 0.0
49 10 0.0

0 11 0.0
1 11 0.0
2 11 4.347225567872413e-07
3 11 1.561807779386873e-05
4 11 2.8959875920932857e-05
5 11 5.4768692720755325e-05
6 11 0.00022388096685276623
7 11 0.0007585610288903657
8 11 0.00039336768741353055
9 11 0.0006079750215564347
10 11 0.0002301324499874289
11 11 0.0006779378702760537
12 11 2.72908391894112e-05
13 11 7.649277465950556e-06
14 11 3.7548654296132617e-06
15 11 3.372865120361012e-06
16 11 3.3191369703518932e-06
17 11 2.0516251937826802e-06
18 11 6.077279261879342e-07
19 11 1.3565406533137033e-07
20 11 2.411744984596059e-07
21 11 3.929861093941651e-09
22 11 1.134891964163627e-09
23 11 4.208404895121891e-10
24 11 0.0
25 11 6.583051068058606e-08
26 11 9.327765120568035e-08
27 11 0.0
28 11 0.0
29 11 0.0
30 11 0.0
31 11 0.0
32 11 0.0
33 11 0.0
34 11 0.0
35 11 0.0
36 11 0.0
37 11 0.0
38 11 0.0
39 11 0.0
40 11 0.0
41 11 0.0
42 11 0.0
43 11 0.0
44 11 0.0
45 11 0.0
46 11 0.0
47 11 0.0
48 11 0.0
49 11 0.0

0 12 0.0
1 12 0.0
2 12 1.0820363218266251e-08
3 12 7.675192886586755e-06
4 12 2.1935928548724634e-05
5 12 6.468116839131826e-05
6 12 0.00017288016124125552
7 12 0.00031067338710535214
8 12 0.0002835413611407902
9 12 0.00030590862841633673
10 12 0.00015598093554458427
11 12 0.0002500715809184907
12 12 1.6159266685101535e-05
13 12 7.498829812433882e-06
14 12 2.9480101681841263e-06
15 12 3.6853811486095703e-06
16 12 5.631114515269605e-06
17 12 3.103892949207848e-07
18 12 1.533991301892803e-07
19 12 9.871833522722987e-07
20 12 3.279133393728259e-08
21 12 0.0
22 12 0.0
23 12 1.7512573198464232e-08
24 12 0.0
25 12 0.0
26 12 0.0
27 12 0.0
28 12 0.0
29 12 0.0
30 12 0.0
31 12 0.0
32 12 0.0
33 12 0.0
34 12 0.0
35 12 0.0
36 12 0.0
37 12 0.0
38 12 0.0
39 12 0.0
40 12 0.0
41 12 0.0
42 12 0.0
43 12 0.0
44 12 0.0
45 12 0.0
46 12 0.0
47 12 0.0
48 12 0.0
49 12 0.0

0 13 0.0
1 13 0.0
2 13 1.9247107406989767e-07
3 13 4.764183499402175e-06
4 13 2.409664594951693e-05
5 13 5.0927971017455965e-05
6 13 9.850815776409566e-05
7 13 0.000362023834739752
8 13 0.00024846122485285205
9 13 0.0001997253658736302
10 13 0.00014718538630097025
11 13 0.00013660638375249224
12 13 1.4825401816412164e-05
13 13 2.3957315471213146e-06
14 13 3.1254837843995243e-06
15 13 7.776348310845593e-07
16 13 1.7436801808370441e-06
17 13 1.2861459064789725e-06
18 13 8.290702663107599e-07
19 13 1.2277116522647753e-06
20 13 5.44824200569332e-07
21 13 1.6858333083510736e-07
22 13 0.0
23 13 1.876762304652757e-07
24 13 0.0
25 13 3.843800942873166e-08
26 13 0.0
27 13 0.0
28 13 0.0
29 13 0.0
30 13 0.0
31 13 0.0
32 13 0.0
33 13 0.0
34 13 0.0
35 13 0.0
36 13 0.0
37 13 0.0
38 13 0.0
39 13 0.0
40 13 0.0
41 13 0.0
42 13 0.0
43 13 0.0
44 13 0.0
45 13 0.0
46 13 0.0
47 13 0.0
48 13 0.0
49 13 0.0

0 14 0.0
1 14 0.0
2 14 0.0
3 14 9.002551990846978e-07
4 14 1.379024046654733e-05
5 14 2.048309510076568e-05
6 14 0.00018171079730989228
7 14 0.0006060324297240245
8 14 0.00022284526763924846
9 14 0.00016406618749018523
10 14 0.00010095364483967231
11 14 0.00010058649292974451
12 14 8.950587407550524e-06
13 14 1.4255058670079748e-06
14 14 4.080345915864428e-06
15 14 1.4504407620225025e-06
16 14 1.636472368739965e-06
17 14 3.723385225680414e-07
18 14 1.9000378318618318e-07
19 14 2.9014539358380995e-07
20 14 1.670033405392801e-08
21 14 1.830278423810783e-08
22 14 0.0
23 14 0.0
24 14 0.0
25 14 0.0
26 14 0.0
27 14 0.0
28 14 0.0
29 14 0.0
30 14 0.0
31 14 0.0
32 14 0.0
33 14 0.0
34 14 0.0
35 14 0.0
36 14 0.0
37 14 0.0
38 14 0.0
39 14 0.0
40 14 0.0
41 14 0.0
42 14 0.0
43 14 0.0
44 14 0.0
45 14 0.0
46 14 0.0
47 14 0.0
48 14 0.0
49 14 0.0

0 15 0.0
1 15 0.0
2 15 0.0
3 15 4.747853774567728e-07
4 15 5.32563767010995e-06
5 15 8.869497395090402e-06
6 15 0.003668034955688027
7 15 0.000316511340609586
8 15 0.0001383446603147957
9 15 0.00010096839817536476
10 15 7.175049109125414e-05
11 15 6.394637725594305e-05
12 15 8.154552382965791e-06
13 15 9.067148767448077e-07
14 15 3.344404590840738e-06
15 15 2.576245662854973e-07
16 15 1.7344196074923211e-06
17 15 3.575864598347162e-07
18 15 7.065692114238152e-07
19 15 3.3957221335453856e-10
20 15 1.0432556080322243e-07
21 15 0.0
22 15 0.0
23 15 0.0
24 15 0.0
25 15 0.0
26 15 0.0
27 15 0.0
28 15 0.0
29 15 0.0
30 15 0.0
31 15 0.0
32 15 0.0
33 15 0.0
34 15 0.0
35 15 0.0
36 15 0.0
37 15 0.0
38 15 0.0
39 15 0.0
40 15 0.0
41 15 0.0
42 15 0.0
43 15 0.0
44 15 0.0
45 15 0.0
46 15 0.0
47 15 0.0
48 15 0.0
49 15 0.0

0 16 0.0
1 16 0.0
2 16 0.0
3 16 3.3827088343417025e-08
4 16 3.597978458513804e-06
5 16 1.1377376479856375e-05
6 16 0.0012424754998802438
7 16 0.00019610494130456671
8 16 0.00010426348400093972
9 16 7.329549227093499e-05
10 16 7.222066694925308e-05
11 16 7.420650676211112e-05
12 16 5.290558338366848e-06
13 16 1.7301578206008897e-06
14 16 2.1785477631330078e-07
15 16 6.199102619976518e-08
16 16 7.712225649612486e-07
17 16 9.913549986209526e-07
18 16 0.0
19 16 1.0552733658893468e-10
20 16 4.0612299742081045e-11
21 16 7.798756557853389e-09
22 16 0.0
23 16 0.0
24 16 0.0
25 16 0.0
26 16 0.0
27 16 0.0
28 16 0.0
29 16 0.0
30 16 0.0
31 16 0.0
32 16 0.0
33 16 0.0
34 16 0.0
35 16 0.0
36 16 0.0
37 16 0.0
38 16 0.0
39 16 0.0
40 16 0.0
41 16 0.0
42 16 0.0
43 16 0.0
44 16 0.0
45 16 0.0
46 16 0.0
47 16 0.0
48 16 0.0
49 16 0.0

0 17 0.0
1 17 0.0
2 17 0.0
3 17 4.871839157335056e-08
4 17 2.3583480963505276e-06
5 17 9.645301324816542e-06
6 17 0.0009812746513783372
7 17 0.00021076872591524335
8 17 8.67547787160895e-05
9 17 5.492271321780154e-05
10 17 4.494971698788447e-05
11 17 0.00012377291124467392
12 17 4.229196017422486e-06
13 17 2.6770331442881063e-06
14 17 2.880961517934756e-07
15 17 1.1540120601249021e-07
16 17 3.549232518551758e-07
17 17 3.1074567072697936e-08
18 17 2.771783792362147e-08
19 17 6.008428087155696e-09
20 17 5.6621310522545115e-09
21 17 0.0
22 17 0.0
23 17 0.0
24 17 0.0
25 17 0.0
26 17 0.0
27 17 0.0
28 17 0.0
29 17 0.0
30 17 0.0
31 17 0.0
32 17 0.0
33 17 0.0
34 17 0.0
35 17 0.0
36 17 0.0
37 17 0.0
38 17 0.0
39 17 0.0
40 17 0.0
41 17 0.0
42 17 0.0
43 17 0.0
44 17 0.0
45 17 0.0
46 17 0.0
47 17 0.0
48 17 0.0
49 17 0.0

0 18 0.0
1 18 0.0
2 18 0.0
3 18 6.123963119581464e-08
4 18 2.876842263820822e-06
5 18 5.577035653121226e-06
6 18 0.00019050483048889988
7 18 0.00014560984707210375
8 18 6.506063243937182e-05
9 18 4.0748373519197285e-05
10 18 3.9697840712398836e-05
11 18 6.0113786673739366e-05
12 18 7.559753950438229e-06
13 18 6.356854229829806e-07
14 18 1.3468224852597695e-07
15 18 3.080475598664752e-07
16 18 6.850426923614225e-07
17 18 1.2118294090292368e-07
18 18 0.0
19 18 0.0
20 18 1.9317621677386412e-07
21 18 0.0
22 18 0.0
23 18 0.0
24 18 0.0
25 18 0.0
26 18 0.0
27 18 0.0
28 18 0.0
29 18 0.0
30 18 0.0
31 18 0.0
32 18 0.0
33 18 0.0
34 18 0.0
35 18 0.0
36 18 0.0
37 18 0.0
38 18 0.0
39 18 0.0
40 18 0.0
41 18 0.0
42 18 0.0
43 18 0.0
44 18 0.0
45 18 0.0
46 18 0.0
47 18 0.0
48 18 0.0
49 18 0.0

0 19 0.0
1 19 0.0
2 19 0.0
3 19 3.6425770289002847e-10
4 19 5.606667851729267e-07
5 19 3.1820621060178364e-06
6 19 0.0001799910954558228
7 19 0.0001146801358032175
8 19 3.07724331715915e-05
9 19 1.92170459925571e-05
10 19 2.4899316257487958e-05
11 19 5.823675637444584e-05
12 19 7.2474825698765845e-06
13 19 2.012408158098189e-06
14 19 8.315214376060527e-07
15 19 5.795915876571347e-07
16 19 1.2625755019473682e-07
17 19 5.399610136525855e-09
18 19 0.0
19 19 0.0
20 19 0.0
21 19 0.0
22 19 0.0
23 19 0.0
24 19 0.0
25 19 0.0
26 19 0.0
27 19 0.0
28 19 0.0
29 19 0.0
30 19 0.0
31 19 0.0
32 19 0.0
33 19 0.0
34 19 0.0
35 19 0.0
36 19 0.0
37 19 0.0
38 19 0.0
39 19 0.0
40 19 0.0
41 19 0.0
42 19 0.0
43 19 0.0
44 19 0.0
45 19 0.0
46 19 0.0
47 19 0.0
48 19 0.0
49 19 0.0

0 20 0.0
1 20 0.0
2 20 0.0
3 20 0.0
4 20 2.0946491324705246e-07
5 20 5.598845592474801e-06
6 20 0.0003693955175631423
7 20 9.424912347292653e-05
8 20 4.6020904318116006e-05
9 20 2.754802331320336e-05
10 20 2.3442764213702072e-05
11 20 0.0003079269324280372
12 20 3.1237571474768712e-06
13 20 1.2881900606677831e-06
14 20 5.861919870103971e-07
15 20 9.286703242819188e-09
16 20 1.2352255133399173e-07
17 20 0.0
18 20 0.0
19 20 0.0
20 20 0.0
21 20 0.0
22 20 0.0
23 20 0.0
24 20 0.0
25 20 0.0
26 20 0.0
27 20 0.0
28 20 0.0
29 20 0.0
30 20 0.0
31 20 0.0
32 20 0.0
33 20 0.0
34 20 0.0
35 20 0.0
36 20 0.0
37 20 0.0
38 20 0.0
39 20 0.0
40 20 0.0
41 20 0.0
42 20 0.0
43 20 0.0
44 20 0.0
45 20 0.0
46 20 0.0
47 20 0.0
48 20 0.0
49 20 0.0

0 21 0.0
1 21 0.0
2 21 0.0
3 21 0.0
4 21 1.0921477527975735e-07
5 21 3.0567512478848754e-06
6 21 0.000127205519820926
7 21 2.1038614136362452e-05
8 21 3.6605697795265295e-05
9 21 1.2231143682053977e-05
10 21 1.5950840917153905e-05
11 21 0.00015904574682790875
12 21 1.2308216907413745e-06
13 21 5.091354727115181e-07
14 21 7.027443160277167e-07
15 21 2.99011594603462e-08
16 21 0.0
17 21 7.400608009980201e-09
18 21 0.0
19 21 0.0
20 21 0.0
21 21 0.0
22 21 0.0
23 21 0.0
24 21 0.0
25 21 0.0
26 21 0.0
27 21 0.0
28 21 0.0
29 21 0.0
30 21 0.0
31 21 0.0
32 21 0.0
33 21 0.0
34 21 0.0
35 21 0.0
36 21 0.0
37 21 0.0
38 21 0.0
39 21 0.0
40 21 0.0
41 21 0.0
42 21 0.0
43 21 0.0
44 21 0.0
45 21 0.0
46 21 0.0
47 21 0.0
48 21 0.0
49 21 0.0

0 22 0.0
1 22 0.0
2 22 0.0
3 22 0.0
4 22 8.568879526821035e-07
5 22 1.069814767980453e-06
6 22 1.686868397228451e-05
7 22 3.713670955419361e-05
8 22 1.6188370173718882e-05
9 22 1.4933447455766086e-05
10 22 1.9918487653002893e-05
11 22 2.8533452237832926e-05
12 22 2.0928963416810624e-06
13 22 1.744200628676607e-08
14 22 1.124921246902209e-06
15 22 4.045839640964256e-08
16 22 1.71693986700963e-10
17 22 0.0
18 22 0.0
19 22 0.0
20 22 0.0
21 22 0.0
22 22 0.0
23 22 0.0
24 22 0.0
25 22 0.0
26 22 0.0
27 22 0.0
28 22 0.0
29 22 0.0
30 22 0.0
31 22 0.0
32 22 0.0
33 22 0.0
34 22 0.0
35 22 0.0
36 22 0.0
37 22 0.0
38 22 0.0
39 22 0.0
40 22 0.0
41 22 0.0
42 22 0.0
43 22 0.0
44 22 0.0
45 22 0.0
46 22 0.0
47 22 0.0
48 22 0.0
49 22 0.0

0 23 0.0
1 23 0.0
2 23 0.0
3 23 1.0669336110113049e-07
4 23 8.144766749973776e-07
5 23 2.6967267269986626e-06
6 23 1.6574306650948464e-05
7 23 1.578507437858755e-05
8 23 7.2085892772370115e-06
9 23 9.0721696667444e-06
10 23 0.00013106334421791033
11 23 7.562077650313165e-05
12 23 6.286298178113915e-07
13 23 2.843110034720551e-07
14 23 2.965641764325183e-07
15 23 4.698944939212282e-08
16 23 0.0
17 23 5.982173871064864e-10
18 23 0.0
19 23 1.0318531902943601e-08
20 23 0.0
21 23 0.0
22 23 0.0
23 23 0.0
24 23 0.0
25 23 0.0
26 23 0.0
27 23 0.0
28 23 0.0
29 23 0.0
30 23 0.0
31 23 0.0
32 23 0.0
33 23 0.0
34 23 0.0
35 23 0.0
36 23 0.0
37 23 0.0
38 23 0.0
39 23 0.0
40 23 0.0
41 23 0.0
42 23 0.0
43 23 0.0
44 23 0.0
45 23 0.0
46 23 0.0
47 23 0.0
48 23 0.0
49 23 0.0

0 24 0.0
1 24 0.0
2 24 0.0
3 24 0.0
4 24 1.296377151969767e-07
5 24 1.2954843728248311e-06
6 24 1.1070511469070383e-05
7 24 5.289260741121199e-06
8 24 6.418070570887327e-06
9 24 6.669812262856144e-06
10 24 0.0005185790775900582
11 24 4.8337741785312694e-05
12 24 3.590808988372915e-07
13 24 3.0073445560784935e-07
14 24 7.576050353427819e-08
15 24 1.9618919363513387e-09
16 24 0.0
17 24 0.0
18 24 0.0
19 24 0.0
20 24 0.0
21 24 0.0
22 24 0.0
23 24 0.0
24 24 0.0
25 24 0.0
26 24 0.0
27 24 0.0
28 24 0.0
29 24 0.0
30 24 0.0
31 24 0.0
32 24 0.0
33 24 0.0
34 24 0.0
35 24 0.0
36 24 0.0
37 24 0.0
38 24 0.0
39 24 0.0
40 24 0.0
41 24 0.0
42 24 0.0
43 24 0.0
44 24 0.0
45 24 0.0
46 24 0.0
47 24 0.0
48 24 0.0
49 24 0.0

0 25 0.0
1 25 0.0
2 25 0.0
3 25 8.409048009556392e-07
4 25 9.898634473856692e-07
5 25 4.737920208829676e-08
6 25 8.918884407983992e-06
7 25 1.0271513012919176e-05
8 25 4.372197244286201e-06
9 25 5.511088988958095e-06
10 25 2.844765289008595e-05
11 25 7.0572465201975215e-06
12 25 9.747322874660692e-07
13 25 2.5939491811219004e-08
14 25 5.798732740833429e-08
15 25 0.0
16 25 6.86668194954738e-09
17 25 0.0
18 25 0.0
19 25 0.0
20 25 0.0
21 25 0.0
22 25 0.0
23 25 0.0
24 25 0.0
25 25 0.0
26 25 0.0
27 25 0.0
28 25 0.0
29 25 0.0
30 25 0.0
31 25 0.0
32 25 0.0
33 25 0.0
34 25 0.0
35 25 0.0
36 25 0.0
37 25 0.0
38 25 0.0
39 25 0.0
40 25 0.0
41 25 0.0
42 25 0.0
43 25 0.0
44 25 0.0
45 25 0.0
46 25 0.0
47 25 0.0
48 25 0.0
49 25 0.0

0 26 0.0
1 26 0.0
2 26 0.0
3 26 0.0
4 26 0.0
5 26 0.0
6 26 4.392764234374615e-06
7 26 7.502332213201198e-06
8 26 1.971046469058496e-06
9 26 1.128982945959408e-05
10 26 1.5235444250415449e-05
11 26 2.91252832256996e-06
12 26 3.8840299520171737e-07
13 26 1.280078028264901e-07
14 26 7.003582624164555e-08
15 26 8.171890374985184e-10
16 26 5.754617502536795e-09
17 26 0.0
18 26 0.0
19 26 0.0
20 26 0.0
21 26 0.0
22 26 0.0
23 26 0.0
24 26 0.0
25 26 0.0
26 26 0.0
27 26 0.0
28 26 0.0
29 26 0.0
30 26 0.0
31 26 0.0
32 26 0.0
33 26 0.0
34 26 0.0
35 26 0.0
36 26 0.0
37 26 0.0
38 26 0.0
39 26 0.0
40 26 0.0
41 26 0.0
42 26 0.0
43 26 0.0
44 26 0.0
45 26 0.0
46 26 0.0
47 26 0.0
48 26 0.0
49 26 0.0

0 27 0.0
1 27 0.0
2 27 0.0
3 27 0.0
4 27 0.0
5 27 1.0294971690237614e-06
6 27 5.199362485898056e-07
7 27 6.371816635194555e-06
8 27 3.4421797472679383e-06
9 27 3.5650900771183935e-06
10 27 3.397539180838001e-05
11 27 2.6426144658474765e-06
12 27 1.251659434323792e-08
13 27 2.5216744645636787e-07
14 27 1.73975625485366e-07
15 27 1.9143862706681994e-07
16 27 0.0
17 27 0.0
18 27 0.0
19 27 0.0
20 27 0.0
21 27 0.0
22 27 0.0
23 27 0.0
24 27 0.0
25 27 0.0
26 27 0.0
27 27 0.0
28 27 0.0
29 27 0.0
30 27 0.0
31 27 0.0
32 27 0.0
33 27 0.0
34 27 0.0
35 27 0.0
36 27 0.0
37 27 0.0
38 27 0.0
39 27 0.0
40 27 0.0
41 27 0.0
42 27 0.0
43 27 0.0
44 27 0.0
45 27 0.0
46 27 0.0
47 27 0.0
48 27 0.0
49 27 0.0

0 28 0.0
1 28 0.0
2 28 0.0
3 28 0.0
4 28 0.0
5 28 1.228596513418896e-06
6 28 1.4708161741437552e-05
7 28 8.672305631230349e-06
8 28 1.0951895597398558e-06
9 28 5.558050352472674e-06
10 28 1.1366621802077468e-05
11 28 4.566370916705863e-07
12 28 8.69800775460483e-08
13 28 4.9958143929559525e-08
14 28 1.3829140155261097e-08
15 28 0.0
16 28 0.0
17 28 0.0
18 28 0.0
19 28 0.0
20 28 0.0
21 28 0.0
22 28 0.0
23 28 0.0
24 28 0.0
25 28 0.0
26 28 0.0
27 28 0.0
28 28 0.0
29 28 0.0
30 28 0.0
31 28 0.0
32 28 0.0
33 28 0.0
34 28 0.0
35 28 0.0
36 28 0.0
37 28 0.0
38 28 0.0
39 28 0.0
40 28 0.0
41 28 0.0
42 28 0.0
43 28 0.0
44 28 0.0
45 28 0.0
46 28 0.0
47 28 0.0
48 28 0.0
49 28 0.0

0 29 0.0
1 29 0.0
2 29 0.0
3 29 0.0
4 29 0.0
5 29 5.278344229740557e-07
6 29 7.573269973253499e-06
7 29 2.393088575547313e-06
8 29 1.144424766631337e-06
9 29 4.409605624130635e-06
10 29 1.0663804194988532e-05
11 29 4.75939322650135e-06
12 29 1.6778156739697965e-07
13 29 6.071689816712474e-08
14 29 0.0
15 29 0.0
16 29 0.0
17 29 0.0
18 29 0.0
19 29 0.0
20 29 0.0
21 29 0.0
22 29 0.0
23 29 0.0
24 29 0.0
25 29 0.0
26 29 0.0
27 29 0.0
28 29 0.0
29 29 0.0
30 29 0.0
31 29 0.0
32 29 0.0
33 29 0.0
34 29 0.0
35 29 0.0
36 29 0.0
37 29 0.0
38 29 0.0
39 29 0.0
40 29 0.0
41 29 0.0
42 29 0.0
43 29 0.0
44 29 0.0
45 29 0.0
46 29 0.0
47 29 0.0
48 29 0.0
49 29 0.0

0 30 0.0
1 30 0.0
2 30 0.0
3 30 0.0
4 30 0.0
5 30 4.458224529082851e-10
6 30 8.105308466921336e-06
7 30 2.1388683257586126e-06
8 30 1.7614334459310475e-06
9 30 6.38522464506332e-07
10 30 6.425279857412053e-06
11 30 2.5703548608573796e-06
12 30 2.4851636455974673e-08
13 30 1.4590978767851838e-09
14 30 1.725319210305953e-08
15 30 6.338996416970051e-08
16 30 0.0
17 30 0.0
18 30 0.0
19 30 0.0
20 30 0.0
21 30 0.0
22 30 0.0
23 30 0.0
24 30 0.0
25 30 0.0
26 30 0.0
27 30 0.0
28 30 0.0
29 30 0.0
30 30 0.0
31 30 0.0
32 30 0.0
33 30 0.0
34 30 0.0
35 30 0.0
36 30 0.0
37 30 0.0
38 30 0.0
39 30 0.0
40 30 0.0
41 30 0.0
42 30 0.0
43 30 0.0
44 30 0.0
45 30 0.0
46 30 0.0
47 30 0.0
48 30 0.0
49 30 0.0

0 31 0.0
1 31 0.0
2 31 0.0
3 31 0.0
4 31 0.0
5 31 0.0
6 31 1.175893192353222e-06
7 31 1.5471150260775493e-06
8 31 1.9736251652965616e-06
9 31 7.38936409561279e-07
10 31 8.389896029914804e-08
11 31 2.735711847438772e-07
12 31 1.4704798270657844e-07
13 31 0.0
14 31 0.0
15 31 0.0
16 31 0.0
17 31 0.0
18 31 0.0
19 31 0.0
20 31 0.0
21 31 0.0
22 31 0.0
23 31 0.0
24 31 0.0
25 31 0.0
26 31 0.0
27 31 0.0
28 31 0.0
29 31 0.0
30 31 0.0
31 31 0.0
32 31 0.0
33 31 0.0
34 31 0.0
35 31 0.0
36 31 0.0
37 31 0.0
38 31 0.0
39 31 0.0
40 31 0.0
41 31 0.0
42 31 0.0
43 31 0.0
44 31 0.0
45 31 0.0
46 31 0.0
47 31 0.0
48 31 0.0
49 31 0.0

0 32 0.0
1 32 0.0
2 32 0.0
3 32 0.0
4 32 5.825253808369589e-09
5 32 3.235537110108958e-08
6 32 5.6287308976008426e-06
7 32 4.774698989107758e-07
8 32 3.532128252993373e-07
9 32 2.022013141794669e-06
10 32 3.184833892212801e-07
11 32 8.282452490847243e-07
12 32 3.672508916813191e-08
13 32 4.8460335990220204e-08
14 32 0.0
15 32 0.0
16 32 0.0
17 32 0.0
18 32 0.0
19 32 0.0
20 32 0.0
21 32 0.0
22 32 0.0
23 32 0.0
24 32 0.0
25 32 0.0
26 32 0.0
27 32 0.0
28 32 0.0
29 32 0.0
30 32 0.0
31 32 0.0
32 32 0.0
33 32 0.0
34 32 0.0
35 32 0.0
36 32 0.0
37 32 0.0
38 32 0.0
39 32 0.0
40 32 0.0
41 32 0.0
42 32 0.0
43 32 0.0
44 32 0.0
45 32 0.0
46 32 0.0
47 32 0.0
48 32 0.0
49 32 0.0

0 33 0.0
1 33 0.0
2 33 0.0
3 33 0.0
4 33 0.0
5 33 0.0
6 33 2.49938041369199e-06
7 33 2.0476331588696236e-06
8 33 8.985848565077445e-07
9 33 1.6133795226666934e-07
10 33 2.121616532928874e-07
11 33 9.296474289416165e-07
12 33 1.4621745668775394e-09
13 33 3.247293533791268e-08
14 33 0.0
15 33 3.575437834111425e-09
16 33 0.0
17 33 0.0
18 33 0.0
19 33 0.0
20 33 0.0
21 33 0.0
22 33 0.0
23 33 0.0
24 33 0.0
25 33 0.0
26 33 0.0
27 33 0.0
28 33 0.0
29 33 0.0
30 33 0.0
31 33 0.0
32 33 0.0
33 33 0.0
34 33 0.0
35 33 0.0
36 33 0.0
37 33 0.0
38 33 0.0
39 33 0.0
40 33 0.0
41 33 0.0
42 33 0.0
43 33 0.0
44 33 0.0
45 33 0.0
46 33 0.0
47 33 0.0
48 33 0.0
49 33 0.0

0 34 0.0
1 34 0.0
2 34 0.0
3 34 0.0
4 34 0.0
5 34 7.039163377336642e-07
6 34 7.000572949596495e-07
7 34 6.247119814125616e-07
8 34 1.8214681842377273e-08
9 34 8.268109072960465e-07
10 34 3.9047355855269854e-07
11 34 1.6773207795332335e-07
12 34 3.327726763726851e-08
13 34 2.2645445082253305e-10
14 34 0.0
15 34 0.0
16 34 0.0
17 34 0.0
18 34 0.0
19 34 0.0
20 34 0.0
21 34 0.0
22 34 0.0
23 34 0.0
24 34 0.0
25 34 0.0
26 34 0.0
27 34 0.0
28 34 0.0
29 34 0.0
30 34 0.0
31 34 0.0
32 34 0.0
33 34 0.0
34 34 0.0
35 34 0.0
36 34 0.0
37 34 0.0
38 34 0.0
39 34 0.0
40 34 0.0
41 34 0.0
42 34 0.0
43 34 0.0
44 34 0.0
45 34 0.0
46 34 0.0
47 34 0.0
48 34 0.0
49 34 0.0

0 35 0.0
1 35 0.0
2 35 0.0
3 35 0.0
4 35 1.757365364325679e-08
5 35 0.0
6 35 0.0
7 35 3.95274385561997e-07
8 35 2.550929744525228e-07
9 35 9.485523067408635e-07
10 35 1.1821903088388182e-07
11 35 4.301044891770769e-07
12 35 6.8662805588580135e-09
13 35 9.132801034294312e-09
14 35 0.0
15 35 0.0
16 35 0.0
17 35 0.0
18 35 0.0
19 35 0.0
20 35 0.0
21 35 0.0
22 35 0.0
23 35 0.0
24 35 0.0
25 35 0.0
26 35 0.0
27 35 0.0
28 35 0.0
29 35 0.0
30 35 0.0
31 35 0.0
32 35 0.0
33 35 0.0
34 35 0.0
35 35 0.0
36 35 0.0
37 35 0.0
38 35 0.0
39 35 0.0
40 35 0.0
41 35 0.0
42 35 0.0
43 35 0.0
44 35 0.0
45 35 0.0
46 35 0.0
47 35 0.0
48 35 0.0
49 35 0.0

0 36 0.0
1 36 0.0
2 36 0.0
3 36 0.0
4 36 0.0
5 36 0.0
6 36 1.9312362760008684e-07
7 36 3.975455130407503e-07
8 36 0.0
9 36 1.5402975470011414e-06
10 36 2.4405802807642898e-08
11 36 0.0
12 36 0.0
13 36 0.0
14 36 0.0
15 36 0.0
16 36 0.0
17 36 0.0
18 36 0.0
19 36 0.0
20 36 0.0
21 36 0.0
22 36 0.0
23 36 0.0
24 36 0.0
25 36 0.0
26 36 0.0
27 36 0.0
28 36 0.0
29 36 0.0
30 36 0.0
31 36 0.0
32 36 0.0
33 36 0.0
34 36 0.0
35 36 0.0
36 36 0.0
37 36 0.0
38 36 0.0
39 36 0.0
40 36 0.0
41 36 0.0
42 36 0.0
43 36 0.0
44 36 0.0
45 36 0.0
46 36 0.0
47 36 0.0
48 36 0.0
49 36 0.0

0 37 0.0
1 37 0.0
2 37 0.0
3 37 0.0
4 37 0.0
5 37 0.0
6 37 0.0
7 37 4.5393581563347753e-07
8 37 8.092502380228049e-07
9 37 1.0657782793380526e-07
10 37 6.636235416717668e-07
11 37 5.57503939327428e-07
12 37 3.798362661866838e-08
13 37 0.0
14 37 4.143937153866138e-11
15 37 0.0
16 37 0.0
17 37 0.0
18 37 0.0
19 37 0.0
20 37 0.0
21 37 0.0
22 37 0.0
23 37 0.0
24 37 0.0
25 37 0.0
26 37 0.0
27 37 0.0
28 37 0.0
29 37 0.0
30 37 0.0
31 37 0.0
32 37 0.0
33 37 0.0
34 37 0.0
35 37 0.0
36 37 0.0
37 37 0.0
38 37 0.0
39 37 0.0
40 37 0.0
41 37 0.0
42 37 0.0
43 37 0.0
44 37 0.0
45 37 0.0
46 37 0.0
47 37 0.0
48 37 0.0
49 37 0.0

0 38 0.0
1 38 0.0
2 38 0.0
3 38 0.0
4 38 0.0
5 38 0.0
6 38 0.0
7 38 0.0
8 38 6.42216875279316e-07
9 38 3.4922528124786174e-07
10 38 7.939761971230059e-07
11 38 1.138144782273499e-08
12 38 0.0
13 38 0.0
14 38 0.0
15 38 0.0
16 38 0.0
17 38 0.0
18 38 0.0
19 38 0.0
20 38 0.0
21 38 0.0
22 38 0.0
23 38 0.0
24 38 0.0
25 38 0.0
26 38 0.0
27 38 0.0
28 38 0.0
29 38 0.0
30 38 0.0
31 38 0.0
32 38 0.0
33 38 0.0
34 38 0.0
35 38 0.0
36 38 0.0
37 38 0.0
38 38 0.0
39 38 0.0
40 38 0.0
41 38 0.0
42 38 0.0
43 38 0.0
44 38 0.0
45 38 0.0
46 38 0.0
47 38 0.0
48 38 0.0
49 38 0.0

0 39 0.0
1 39 0.0
2 39 0.0
3 39 0.0
4 39 0.0
5 39 0.0
6 39 1.8383809235080213e-07
7 39 1.703547802836823e-08
8 39 6.575299207049251e-07
9 39 1.5839106235386227e-07
10 39 4.0341414406362465e-07
11 39 1.1766808282843504e-09
12 39 0.0
13 39 0.0
14 39 0.0
15 39 0.0
16 39 0.0
17 39 0.0
18 39 0.0
19 39 0.0
20 39 0.0
21 39 0.0
22 39 0.0
23 39 0.0
24 39 0.0
25 39 0.0
26 39 0.0
27 39 0.0
28 39 0.0
29 39 0.0
30 39 0.0
31 39 0.0
32 39 0.0
33 39 0.0
34 39 0.0
35 39 0.0
36 39 0.0
37 39 0.0
38 39 0.0
39 39 0.0
40 39 0.0
41 39 0.0
42 39 0.0
43 39 0.0
44 39 0.0
45 39 0.0
46 39 0.0
47 39 0.0
48 39 0.0
49 39 0.0

0 40 0.0
1 40 0.0
2 40 0.0
3 40 0.0
4 40 0.0
5 40 4.520672787053535e-08
6 40 0.0
7 40 0.0
8 40 3.255756792036342e-07
9 40 1.7331640846822356e-09
10 40 0.0
11 40 1.6402574254959946e-08
12 40 0.0
13 40 0.0
14 40 0.0
15 40 0.0
16 40 0.0
17 40 0.0
18 40 0.0
19 40 0.0
20 40 0.0
21 40 0.0
22 40 0.0
23 40 0.0
24 40 0.0
25 40 0.0
26 40 0.0
27 40 0.0
28 40 0.0
29 40 0.0
30 40 0.0
31 40 0.0
32 40 0.0
33 40 0.0
34 40 0.0
35 40 0.0
36 40 0.0
37 40 0.0
38 40 0.0
39 40 0.0
40 40 0.0
41 40 0.0
42 40 0.0
43 40 0.0
44 40 0.0
45 40 0.0
46 40 0.0
47 40 0.0
48 40 0.0
49 40 0.0

0 41 0.0
1 41 0.0
2 41 0.0
3 41 0.0
4 41 0.0
5 41 0.0
6 41 0.0
7 41 4.8367585119215894e-08
8 41 0.0
9 41 8.86211777708431e-08
10 41 7.805960672178757e-07
11 41 0.0
12 41 0.0
13 41 0.0
14 41 0.0
15 41 0.0
16 41 0.0
17 41 0.0
18 41 0.0
19 41 0.0
20 41 0.0
21 41 0.0
22 41 0.0
23 41 0.0
24 41 0.0
25 41 0.0
26 41 0.0
27 41 0.0
28 41 0.0
29 41 0.0
30 41 0.0
31 41 0.0
32 41 0.0
33 41 0.0
34 41 0.0
35 41 0.0
36 41 0.0
37 41 0.0
38 41 0.0
39 41 0.0
40 41 0.0
41 41 0.0
42 41 0.0
43 41 0.0
44 41 0.0
45 41 0.0
46 41 0.0
47 41 0.0
48 41 0.0
49 41 0.0

0 42 0.0
1 42 0.0
2 42 0.0
3 42 0.0
4 42 0.0
5 42 0.0
6 42 0.0
7 42 0.0
8 42 5.418706369537394e-09
9 42 0.0
10 42 0.0
11 42 0.0
12 42 0.0
13 42 0.0
14 42 0.0
15 42 0.0
16 42 0.0
17 42 0.0
18 42 0.0
19 42 0.0
20 42 0.0
21 42 0.0
22 42 0.0
23 42 0.0
24 42 0.0
25 42 0.0
26 42 0.0
27 42 0.0
28 42 0.0
29 42 0.0
30 42 0.0
31 42 0.0
32 42 0.0
33 42 0.0
34 42 0.0
35 42 0.0
36 42 0.0
37 42 0.0
38 42 0.0
39 42 0.0
40 42 0.0
41 42 0.0
42 42 0.0
43 42 0.0
44 42 0.0
45 42 0.0
46 42 0.0
47 42 0.0
48 42 0.0
49 42 0.0

0 43 0.0
1 43 0.0
2 43 0.0
3 43 0.0
4 43 0.0
5 43 0.0
6 43 0.0
7 43 0.0
8 43 0.0
9 43 2.0952208544199344e-10
10 43 0.0
11 43 0.0
12 43 0.0
13 43 0.0
14 43 0.0
15 43 0.0
16 43 0.0
17 43 0.0
18 43 0.0
19 43 0.0
20 43 0.0
21 43 0.0
22 43 0.0
23 43 0.0
24 43 0.0
25 43 0.0
26 43 0.0
27 43 0.0
28 43 0.0
29 43 0.0
30 43 0.0
31 43 0.0
32 43 0.0
33 43 0.0
34 43 0.0
35 43 0.0
36 43 0.0
37 43 0.0
38 43 0.0
39 43 0.0
40 43 0.0
41 43 0.0
42 43 0.0
43 43 0.0
44 43 0.0
45 43 0.0
46 43 0.0
47 43 0.0
48 43 0.0
49 43 0.0

0 44 0.0
1 44 0.0
2 44 0.0
3 44 0.0
4 44 0.0
5 44 0.0
6 44 0.0
7 44 0.0
8 44 0.0
9 44 0.0
10 44 0.0
11 44 0.0
12 44 0.0
13 44 0.0
14 44 0.0
15 44 0.0
16 44 0.0
17 44 0.0
18 44 0.0
19 44 0.0
20 44 0.0
21 44 0.0
22 44 0.0
23 44 0.0
24 44 0.0
25 44 0.0
26 44 0.0
27 44 0.0
28 44 0.0
29 44 0.0
30 44 0.0
31 44 0.0
32 44 0.0
33 44 0.0
34 44 0.0
35 44 0.0
36 44 0.0
37 44 0.0
38 44 0.0
39 44 0.0
40 44 0.0
41 44 0.0
42 44 0.0
43 44 0.0
44 44 0.0
45 44 0.0
46 44 0.0
47 44 0.0
48 44 0.0
49 44 0.0

0 45 0.0
1 45 0.0
2 45 0.0
3 45 0.0
4 45 0.0
5 45 0.0
6 45 0.0
7 45 0.0
8 45 0.0
9 45 0.0
10 45 0.0
11 45 0.0
12 45 0.0
13 45 0.0
14 45 0.0
15 45 0.0
16 45 0.0
17 45 0.0
18 45 0.0
19 45 0.0
20 45 0.0
21 45 0.0
22 45 0.0
23 45 0.0
24 45 0.0
25 45 0.0
26 45 0.0
27 45 0.0
28 45 0.0
29 45 0.0
30 45 0.0
31 45 0.0
32 45 0.0
33 45 0.0
34 45 0.0
35 45 0.0
36 45 0.0
37 45 0.0
38 45 0.0
39 45 0.0
40 45 0.0
41 45 0.0
42 45 0.0
43 45 0.0
44 45 0.0
45 45 0.0
46 45 0.0
47 45 0.0
48 45 0.0
49 45 0.0

0 46 0.0
1 46 0.0
2 46 0.0
3 46 0.0
4 46 0.0
5 46 0.0
6 46 0.0
7 46 0.0
8 46 0.0
9 46 4.402491997140784e-09
10 46 0.0
11 46 0.0
12 46 0.0
13 46 0.0
14 46 0.0
15 46 0.0
16 46 0.0
17 46 0.0
18 46 0.0
19 46 0.0
20 46 0.0
21 46 0.0
22 46 0.0
23 46 0.0
24 46 0.0
25 46 0.0
26 46 0.0
27 46 0.0
28 46 0.0
29 46 0.0
30 46 0.0
31 46 0.0
32 46 0.0
33 46 0.0
34 46 0.0
35 46 0.0
36 46 0.0
37 46 0.0
38 46 0.0
39 46 0.0
40 46 0.0
41 46 0.0
42 46 0.0
43 46 0.0
44 46 0.0
45 46 0.0
46 46 0.0
47 46 0.0
48 46 0.0
49 46 0.0

0 47 0.0
1 47 0.0
2 47 0.0
3 47 0.0
4 47 0.0
5 47 0.0
6 47 0.0
7 47 0.0
8 47 0.0
9 47 0.0
10 47 0.0
11 47 0.0
12 47 0.0
13 47 0.0
14 47 0.0
15 47 0.0
16 47 0.0
17 47 0.0
18 47 0.0
19 47 0.0
20 47 0.0
21 47 0.0
22 47 0.0
23 47 0.0
24 47 0.0
25 47 0.0
26 47 0.0
27 47 0.0
28 47 0.0
29 47 0.0
30 47 0.0
31 47 0.0
32 47 0.0
33 47 0.0
34 47 0.0
35 47 0.0
36 47 0.0
37 47 0.0
38 47 0.0
39 47 0.0
40 47 0.0
41 47 0.0
42 47 0.0
43 47 0.0
44 47 0.0
45 47 0.0
46 47 0.0
47 47 0.0
48 47 0.0
49 47 0.0

0 48 0.0
1 48 0.0
2 48 0.0
3 48 0.0
4 48 0.0
5 48 0.0
6 48 0.0
7 48 0.0
8 48 0.0
9 48 0.0
10 48 0.0
11 48 0.0
12 48 0.0
13 48 6.703259919130235e-08
14 48 0.0
15 48 0.0
16 48 0.0
17 48 0.0
18 48 0.0
19 48 0.0
20 48 0.0
21 48 0.0
22 48 0.0
23 48 0.0
24 48 0.0
25 48 0.0
26 48 0.0
27 48 0.0
28 48 0.0
29 48 0.0
30 48 0.0
31 48 0.0
32 48 0.0
33 48 0.0
34 48 0.0
35 48 0.0
36 48 0.0
37 48 0.0
38 48 0.0
39 48 0.0
40 48 0.0
41 48 0.0
42 48 0.0
43 48 0.0
44 48 0.0
45 48 0.0
46 48 0.0
47 48 0.0
48 48 0.0
49 48 0.0

0 49 0.0
1 49 0.0
2 49 0.0
3 49 0.0
4 49 0.0
5 49 0.0
6 49 0.0
7 49 0.0
8 49 0.0
9 49 0.0
10 49 0.0
11 49 2.5768777691146517e-13
12 49 0.0
13 49 0.0
14 49 0.0
15 49 0.0
16 49 0.0
17 49 0.0
18 49 0.0
19 49 0.0
20 49 0.0
21 49 0.0
22 49 0.0
23 49 0.0
24 49 0.0
25 49 0.0
26 49 0.0
27 49 0.0
28 49 0.0
29 49 0.0
30 49 0.0
31 49 0.0
32 49 0.0
33 49 0.0
34 49 0.0
35 49 0.0
36 49 0.0
37 49 0.0
38 49 0.0
39 49 0.0
40 49 0.0
41 49 0.0
42 49 0.0
43 49 0.0
44 49 0.0
45 49 0.0
46 49 0.0
47 49 0.0
48 49 0.0
49 49 0.0



==> data/baseline-feature-importance-100.txt <==
0 0 0.001751085456807809
0 1 0.010418481159343273
0 2 0.0007954362136546386
0 3 0.5440135241595957
0 4 0.04948584210980204
0 5 0

1 0 0.001751085456807809
1 1 0.010418481159343273
1 2 0.0007954362136546386
1 3 0.5440135241595957
1 4 0.04948584210980204
1 5 0



==> data/baseline-feature-importance-40.txt <==
0 0 0.06035230405022017
0 1 0.01487522755408612
0 2 0.00034378848132552114
0 3 0.42804751692686877
0 4 0.008840384668107552
0 5 0

1 0 0.06035230405022017
1 1 0.01487522755408612
1 2 0.00034378848132552114
1 3 0.42804751692686877
1 4 0.008840384668107552
1 5 0



==> data/baseline-feature-importance-5.8.txt <==
0 0 0.10090934849673043
0 1 0.012508171255600333
0 2 0.003174988469363501
0 3 0.021960944035058518
0 4 0.006449072272039179
0 5 0

1 0 0.10090934849673043
1 1 0.012508171255600333
1 2 0.003174988469363501
1 3 0.021960944035058518
1 4 0.006449072272039179
1 5 0



==> data/feature_summations.txt <==
pressure 1d-topology 2d-topology baseline
1.0-bar 0.24327806517093842 0.6826073595002944 0.07411457532876717
5.8-bar 0.1619289879063101 0.6930684875648977 0.14500252452879195
10.0-bar 0.21089978546427895 0.39195613635231336 0.3971440781834076
15.0-bar 0.1694819774496745 0.39082971304717157 0.4396883095031541
20.0-bar 0.11781884202449602 0.41022128753433423 0.47195987044116977
25.0-bar 0.10417200816305769 0.44435056506821446 0.4514774267687278
30.0-bar 0.07568622997376191 0.45384629476418453 0.47046747526205346
35.0-bar 0.07444018978159972 0.458177093544017 0.4673827166743833
40.0-bar 0.06871109576571932 0.41882968255367253 0.5124592216806081
45.0-bar 0.061851073124550494 0.41085523165842097 0.5272936952170283
50.0-bar 0.055412356177678736 0.40403222441879516 0.5405554194035261
65.0-bar 0.04838695448171913 0.38524025658178224 0.5663727889364987
100.0-bar 0.0444864348292522 0.3490491960715444 0.6064643690992034
200.0-bar 0.04232992565278054 0.30127146156704737 0.6563986127801722


==> data/fracerror_vs_data_100.0_bar.txt <==
x_array_fraction fraction-error-baseline fraction-error-combined fraction-error-topology fraction-error-1d-topology fraction-error-2d-topology
0.0 0.0 0.0 0.0 0.0 0.0
0.001 0.006904069767441861 0.008539244186046511 0.004723837209302325 0.003997093023255814 0.0049055232558139535
0.002 0.012354651162790697 0.015988372093023256 0.007994186046511628 0.006540697674418605 0.0078125
0.003 0.017805232558139535 0.022892441860465115 0.012718023255813954 0.009629360465116279 0.011082848837209303
0.004 0.02252906976744186 0.02852470930232558 0.017078488372093022 0.013626453488372093 0.014534883720930232
0.005 0.028706395348837208 0.03470203488372093 0.0201671511627907 0.017623546511627907 0.01835029069767442
0.006 0.03561046511627907 0.04269622093023256 0.023619186046511628 0.021984011627906978 0.021984011627906978
0.007 0.041061046511627904 0.0501453488372093 0.028161337209302327 0.024709302325581394 0.023619186046511628
0.008 0.0481468023255814 0.056322674418604654 0.03197674418604651 0.02961482558139535 0.026526162790697673
0.009000000000000001 0.05396075581395349 0.06431686046511628 0.03651889534883721 0.034156976744186045 0.030159883720930234
0.01 0.06031976744186047 0.0703125 0.039607558139534885 0.037063953488372096 0.035065406976744186
0.011 0.0650436046511628 0.0755813953488372 0.04469476744186047 0.040515988372093026 0.0377906976744186
0.012 0.07049418604651163 0.08157703488372094 0.04941860465116279 0.042877906976744186 0.040515988372093026
0.013000000000000001 0.0755813953488372 0.08811773255813954 0.053052325581395346 0.04614825581395349 0.043968023255813955
0.014 0.07957848837209303 0.09702034883720931 0.05704941860465116 0.04941860465116279 0.04941860465116279
0.015 0.08484738372093023 0.10537790697674419 0.0612281976744186 0.05359738372093023 0.05359738372093023
0.016 0.09011627906976744 0.11082848837209303 0.06577034883720931 0.05686773255813953 0.05832122093023256
0.017 0.0950218023255814 0.11700581395348837 0.07049418604651163 0.06140988372093023 0.060501453488372096
0.018000000000000002 0.0990188953488372 0.12409156976744186 0.07485465116279069 0.06540697674418605 0.06286337209302326
0.019 0.10392441860465117 0.12972383720930233 0.07903343023255814 0.06958575581395349 0.06704215116279069
0.02 0.11010174418604651 0.13680959302325582 0.08448401162790697 0.07340116279069768 0.07122093023255814
0.021 0.11700581395348837 0.14444040697674418 0.08993459302325581 0.07539970930232558 0.07430959302325581
0.022 0.12136627906976744 0.1509811046511628 0.09702034883720931 0.07921511627906977 0.07794331395348837
0.023 0.12609011627906977 0.15479651162790697 0.10192587209302326 0.08194040697674419 0.08212209302325581
0.024 0.13063226744186046 0.16260901162790697 0.10592296511627906 0.08448401162790697 0.08630087209302326
0.025 0.1348110465116279 0.16878633720930233 0.10992005813953488 0.08757267441860465 0.08938953488372094
0.026000000000000002 0.1378997093023256 0.17405523255813954 0.11555232558139535 0.09102470930232558 0.09375
0.027 0.1426235465116279 0.18059593023255813 0.12027616279069768 0.0962936046511628 0.09847383720930232
0.028 0.14789244186046513 0.18695494186046513 0.12409156976744186 0.10047238372093023 0.10247093023255814
0.029 0.1529796511627907 0.1920421511627907 0.1282703488372093 0.10392441860465117 0.10664970930232558
0.03 0.15933866279069767 0.19876453488372092 0.13299418604651161 0.10610465116279069 0.10955668604651163
0.031 0.16351744186046513 0.20548691860465115 0.1386264534883721 0.10955668604651163 0.1146438953488372
0.032 0.16842296511627908 0.21220930232558138 0.1431686046511628 0.11337209302325581 0.11900436046511628
0.033 0.17278343023255813 0.21875 0.14734738372093023 0.1171875 0.12300145348837209
0.034 0.17659883720930233 0.22292877906976744 0.1509811046511628 0.12063953488372094 0.1277252906976744
0.035 0.18095930232558138 0.22874273255813954 0.15515988372093023 0.12390988372093023 0.13135901162790697
0.036000000000000004 0.18513808139534885 0.2336482558139535 0.15970203488372092 0.12790697674418605 0.13462936046511628
0.037 0.19167877906976744 0.23873546511627908 0.16369912790697674 0.13172238372093023 0.1378997093023256
0.038 0.19640261627906977 0.24600290697674418 0.16769622093023256 0.13408430232558138 0.14080668604651161
0.039 0.20203488372093023 0.25109011627906974 0.17423691860465115 0.13699127906976744 0.14444040697674418
0.04 0.20857558139534885 0.256359011627907 0.1804142441860465 0.14044331395348839 0.1477107558139535
0.041 0.21402616279069767 0.2610828488372093 0.1847747093023256 0.14353197674418605 0.15025436046511628
0.042 0.21875 0.26744186046511625 0.1900436046511628 0.14789244186046513 0.1529796511627907
0.043000000000000003 0.22492732558139536 0.27307412790697677 0.19385901162790697 0.1511627906976744 0.15588662790697674
0.044 0.22874273255813954 0.2785247093023256 0.19767441860465115 0.15443313953488372 0.16061046511627908
0.045 0.23219476744186046 0.2819767441860465 0.20148982558139536 0.15661337209302326 0.16424418604651161
0.046 0.2376453488372093 0.28724563953488375 0.20621366279069767 0.15933866279069767 0.16624273255813954
0.047 0.24309593023255813 0.29324127906976744 0.2116642441860465 0.16279069767441862 0.16969476744186046
0.048 0.24854651162790697 0.29851017441860467 0.21457122093023256 0.16497093023255813 0.17314680232558138
0.049 0.25254360465116277 0.30414244186046513 0.21875 0.16824127906976744 0.17623546511627908
0.05 0.25835755813953487 0.3079578488372093 0.22256540697674418 0.17205668604651161 0.1804142441860465
0.051000000000000004 0.26617005813953487 0.3132267441860465 0.22747093023255813 0.17478197674418605 0.18350290697674418
0.052000000000000005 0.27053052325581395 0.3168604651162791 0.2318313953488372 0.17841569767441862 0.18640988372093023
0.053 0.27561773255813954 0.32122093023255816 0.23655523255813954 0.18186773255813954 0.18986191860465115
0.054 0.28215843023255816 0.3246729651162791 0.24073401162790697 0.1847747093023256 0.19422238372093023
0.055 0.2870639534883721 0.32976017441860467 0.24382267441860464 0.18786337209302326 0.20003633720930233
0.056 0.29160610465116277 0.33611918604651164 0.2472747093023256 0.19149709302325582 0.203125
0.057 0.295421511627907 0.34011627906976744 0.2523619186046512 0.19385901162790697 0.20748546511627908
0.058 0.2996002906976744 0.3468386627906977 0.2558139534883721 0.19749273255813954 0.21002906976744187
0.059000000000000004 0.30450581395348836 0.35065406976744184 0.25872093023255816 0.20130813953488372 0.21329941860465115
0.06 0.31068313953488375 0.3553779069767442 0.2623546511627907 0.2056686046511628 0.21638808139534885
0.061 0.31540697674418605 0.3601017441860465 0.26653343023255816 0.2076671511627907 0.2194767441860465
0.062 0.31976744186046513 0.3644622093023256 0.2687136627906977 0.21075581395348839 0.2220203488372093
0.063 0.3253997093023256 0.36900436046511625 0.2710755813953488 0.21311773255813954 0.2258357558139535
0.064 0.32830668604651164 0.37281976744186046 0.2754360465116279 0.21820494186046513 0.22874273255813954
0.065 0.33175872093023256 0.3762718023255814 0.2772529069767442 0.22165697674418605 0.23273982558139536
0.066 0.33575581395348836 0.38117732558139533 0.28088662790697677 0.22529069767441862 0.23746366279069767
0.067 0.3404796511627907 0.3851744186046512 0.28379360465116277 0.22801598837209303 0.24109738372093023
0.068 0.34484011627906974 0.3893531976744186 0.28851744186046513 0.23019622093023256 0.2447311046511628
0.069 0.3484738372093023 0.39589389534883723 0.29196947674418605 0.23455668604651161 0.24890988372093023
0.07 0.35247093023255816 0.4018895348837209 0.29505813953488375 0.23728197674418605 0.25218023255813954
0.07100000000000001 0.35519622093023256 0.40643168604651164 0.2988735465116279 0.24055232558139536 0.25599563953488375
0.07200000000000001 0.35901162790697677 0.41042877906976744 0.3019622093023256 0.2429142441860465 0.25962936046511625
0.073 0.3613735465116279 0.41497093023255816 0.30486918604651164 0.24600290697674418 0.2648982558139535
0.074 0.3640988372093023 0.41896802325581395 0.3074127906976744 0.24945494186046513 0.2687136627906977
0.075 0.3679142441860465 0.4226017441860465 0.31231831395348836 0.2532703488372093 0.2714389534883721
0.076 0.37209302325581395 0.4264171511627907 0.3155886627906977 0.25599563953488375 0.27398255813953487
0.077 0.375 0.43023255813953487 0.318859011627907 0.25872093023255816 0.2772529069767442
0.078 0.37754360465116277 0.43459302325581395 0.3230377906976744 0.2618095930232558 0.28070494186046513
0.079 0.38172238372093026 0.43931686046511625 0.32776162790697677 0.26471656976744184 0.2836119186046512
0.08 0.3855377906976744 0.4420421511627907 0.3324854651162791 0.26853197674418605 0.28742732558139533
0.081 0.3886264534883721 0.44549418604651164 0.33648255813953487 0.271984011627907 0.2903343023255814
0.082 0.3926235465116279 0.44894622093023256 0.3392078488372093 0.274890988372093 0.2934229651162791
0.083 0.3977107558139535 0.4523982558139535 0.34393168604651164 0.2788880813953488 0.29578488372093026
0.084 0.4011627906976744 0.4558502906976744 0.3482921511627907 0.282703488372093 0.2996002906976744
0.085 0.40534156976744184 0.4609375 0.350109011627907 0.28488372093023256 0.3026889534883721
0.08600000000000001 0.40915697674418605 0.4649345930232558 0.35337936046511625 0.28742732558139533 0.30723110465116277
0.08700000000000001 0.41242732558139533 0.46875 0.35755813953488375 0.28960755813953487 0.31159156976744184
0.088 0.4164244186046512 0.4727470930232558 0.3621002906976744 0.2934229651162791 0.31540697674418605
0.089 0.4191497093023256 0.47674418604651164 0.3648255813953488 0.296875 0.31976744186046513
0.09 0.42296511627906974 0.48146802325581395 0.36773255813953487 0.2992369186046512 0.3235828488372093
0.091 0.4256904069767442 0.48546511627906974 0.3695494186046512 0.30305232558139533 0.32703488372093026
0.092 0.4284156976744186 0.49000726744186046 0.37336482558139533 0.30686773255813954 0.3293968023255814
0.093 0.43259447674418605 0.49400436046511625 0.37536337209302323 0.3097747093023256 0.33175872093023256
0.094 0.43459302325581395 0.49890988372093026 0.37863372093023256 0.3137718023255814 0.3359375
0.095 0.43713662790697677 0.5027252906976745 0.38226744186046513 0.3172238372093023 0.3386627906976744
0.096 0.44040697674418605 0.5050872093023255 0.384265988372093 0.3203125 0.34265988372093026
0.097 0.44367732558139533 0.5096293604651163 0.3871729651162791 0.32449127906976744 0.3444767441860465
0.098 0.44640261627906974 0.5138081395348837 0.39044331395348836 0.32757994186046513 0.3475654069767442
0.099 0.44894622093023256 0.5172601744186046 0.3946220930232558 0.3324854651162791 0.35065406976744184
0.1 0.4507630813953488 0.5203488372093024 0.39734738372093026 0.33648255813953487 0.35337936046511625
0.101 0.45294331395348836 0.5245276162790697 0.40007267441860467 0.3402979651162791 0.35574127906976744
0.10200000000000001 0.4576671511627907 0.5272529069767442 0.4042514534883721 0.34211482558139533 0.35846656976744184
0.10300000000000001 0.45930232558139533 0.5310683139534884 0.40679505813953487 0.34665697674418605 0.36028343023255816
0.10400000000000001 0.4629360465116279 0.5345203488372093 0.4102470930232558 0.3482921511627907 0.3639171511627907
0.105 0.46656976744186046 0.5370639534883721 0.4127906976744186 0.3508357558139535 0.36609738372093026
0.106 0.46856831395348836 0.5410610465116279 0.41497093023255816 0.35446947674418605 0.3704578488372093
0.107 0.47093023255813954 0.5459665697674418 0.4178779069767442 0.35719476744186046 0.3726380813953488
0.108 0.47492732558139533 0.5486918604651163 0.42078488372093026 0.35973837209302323 0.3762718023255814
0.109 0.4785610465116279 0.5514171511627907 0.42351017441860467 0.3626453488372093 0.37863372093023256
0.11 0.4812863372093023 0.5546875 0.4264171511627907 0.36555232558139533 0.3820857558139535
0.111 0.48401162790697677 0.559593023255814 0.42932412790697677 0.3684593023255814 0.3840843023255814
0.112 0.48728197674418605 0.5632267441860465 0.4324127906976744 0.3711845930232558 0.38644622093023256
0.113 0.4894622093023256 0.5663154069767442 0.43568313953488375 0.37463662790697677 0.38971656976744184
0.114 0.49255087209302323 0.5684956395348837 0.43768168604651164 0.3773619186046512 0.39316860465116277
0.115 0.4949127906976744 0.5712209302325582 0.43931686046511625 0.38117732558139533 0.3953488372093023
0.116 0.4972747093023256 0.5750363372093024 0.44167877906976744 0.38462936046511625 0.39861918604651164
0.117 0.5001816860465116 0.5763081395348837 0.44494912790697677 0.3868095930232558 0.4007994186046512
0.11800000000000001 0.5021802325581395 0.5793968023255814 0.4473110465116279 0.38971656976744184 0.40334302325581395
0.11900000000000001 0.5043604651162791 0.5823037790697675 0.4518531976744186 0.39226017441860467 0.40570494186046513
0.12 0.5069040697674418 0.5841206395348837 0.45348837209302323 0.3949854651162791 0.40843023255813954
0.121 0.5101744186046512 0.5868459302325582 0.45730377906976744 0.39789244186046513 0.4120639534883721
0.122 0.5132630813953488 0.590843023255814 0.46111918604651164 0.4022529069767442 0.4153343023255814
0.123 0.5159883720930233 0.5926598837209303 0.46311773255813954 0.40534156976744184 0.4180595930232558
0.124 0.5179869186046512 0.5948401162790697 0.4663880813953488 0.40788517441860467 0.42205668604651164
0.125 0.5199854651162791 0.5970203488372093 0.46875 0.41042877906976744 0.4253270348837209
0.126 0.521984011627907 0.6013808139534884 0.4707485465116279 0.41388081395348836 0.42877906976744184
0.127 0.5245276162790697 0.6042877906976745 0.4734738372093023 0.41769622093023256 0.431140988372093
0.128 0.5272529069767442 0.6062863372093024 0.47692587209302323 0.42005813953488375 0.4327761627906977
0.129 0.5301598837209303 0.609375 0.47946947674418605 0.4231468023255814 0.4362281976744186
0.13 0.5330668604651163 0.6115552325581395 0.48255813953488375 0.42750726744186046 0.438953488372093
0.131 0.5352470930232558 0.614280523255814 0.48655523255813954 0.42986918604651164 0.4420421511627907
0.132 0.5390625 0.6159156976744186 0.4901889534883721 0.431140988372093 0.44622093023255816
0.133 0.5410610465116279 0.618640988372093 0.49236918604651164 0.4329578488372093 0.4496729651162791
0.134 0.5423328488372093 0.6213662790697675 0.4949127906976744 0.43495639534883723 0.45276162790697677
0.135 0.5441497093023255 0.6242732558139535 0.49709302325581395 0.43786337209302323 0.4551235465116279
0.136 0.5457848837209303 0.6268168604651163 0.49909156976744184 0.4398619186046512 0.4569404069767442
0.137 0.5479651162790697 0.6297238372093024 0.5019985465116279 0.4418604651162791 0.46057412790697677
0.138 0.5506904069767442 0.6335392441860465 0.504905523255814 0.443859011627907 0.46348110465116277
0.139 0.5525072674418605 0.6371729651162791 0.5089026162790697 0.4460392441860465 0.4649345930232558
0.14 0.5543241279069767 0.6402616279069767 0.5116279069767442 0.4484011627906977 0.46656976744186046
0.14100000000000001 0.556140988372093 0.6418968023255814 0.5158066860465116 0.45094476744186046 0.46875
0.14200000000000002 0.5590479651162791 0.6440770348837209 0.5190770348837209 0.45294331395348836 0.4720203488372093
0.14300000000000002 0.5601380813953488 0.6475290697674418 0.5216206395348837 0.45530523255813954 0.47601744186046513
0.14400000000000002 0.5614098837209303 0.6497093023255814 0.5238008720930233 0.4574854651162791 0.47819767441860467
0.145 0.5637718023255814 0.6527979651162791 0.5281613372093024 0.459484011627907 0.4812863372093023
0.146 0.5661337209302325 0.65625 0.5308866279069767 0.46148255813953487 0.48455668604651164
0.147 0.5690406976744186 0.6584302325581395 0.5332485465116279 0.4636627906976744 0.48691860465116277
0.148 0.5712209302325582 0.6617005813953488 0.5356104651162791 0.4652979651162791 0.48964389534883723
0.149 0.5744912790697675 0.6647892441860465 0.5377906976744186 0.4674781976744186 0.49236918604651164
0.15 0.576671511627907 0.6684229651162791 0.541969476744186 0.4694767441860465 0.4945494186046512
0.151 0.5786700581395349 0.6707848837209303 0.5448764534883721 0.4720203488372093 0.49636627906976744
0.152 0.5813953488372093 0.6729651162790697 0.5466933139534884 0.4738372093023256 0.49781976744186046
0.153 0.5835755813953488 0.6744186046511628 0.5492369186046512 0.47565406976744184 0.5009084302325582
0.154 0.5859375 0.6775072674418605 0.5512354651162791 0.47819767441860467 0.5021802325581395
0.155 0.5882994186046512 0.6793241279069767 0.5541424418604651 0.48183139534883723 0.5043604651162791
0.156 0.5899345930232558 0.6820494186046512 0.5563226744186046 0.48492005813953487 0.5059956395348837
0.157 0.5926598837209303 0.6840479651162791 0.5592296511627907 0.48691860465116277 0.5090843023255814
0.158 0.5941133720930233 0.6855014534883721 0.5623183139534884 0.4881904069767442 0.5114462209302325
0.159 0.596656976744186 0.6871366279069767 0.5641351744186046 0.49255087209302323 0.5134447674418605
0.16 0.5992005813953488 0.6884084302325582 0.5672238372093024 0.4941860465116279 0.5154433139534884
0.161 0.6013808139534884 0.6898619186046512 0.5701308139534884 0.4965479651162791 0.5198037790697675
0.162 0.6042877906976745 0.692405523255814 0.5723110465116279 0.49836482558139533 0.5221656976744186
0.163 0.6053779069767442 0.6940406976744186 0.5748546511627907 0.5001816860465116 0.5252543604651163
0.164 0.606468023255814 0.696765988372093 0.5779433139534884 0.5019985465116279 0.5276162790697675
0.165 0.6075581395348837 0.6987645348837209 0.5801235465116279 0.5047238372093024 0.5303415697674418
0.166 0.6088299418604651 0.7013081395348837 0.5835755813953488 0.5078125 0.5323401162790697
0.167 0.6106468023255814 0.7025799418604651 0.5852107558139535 0.5103561046511628 0.5345203488372093
0.168 0.612281976744186 0.7049418604651163 0.5877543604651163 0.512718023255814 0.5365188953488372
0.169 0.6131904069767442 0.7069404069767442 0.5910247093023255 0.5138081395348837 0.5388808139534884
0.17 0.6146438953488372 0.7089389534883721 0.5939316860465116 0.5154433139534884 0.5403343023255814
0.171 0.6173691860465116 0.7111191860465116 0.5959302325581395 0.5172601744186046 0.5417877906976745
0.17200000000000001 0.618640988372093 0.7132994186046512 0.5984738372093024 0.5203488372093024 0.5432412790697675
0.17300000000000001 0.6197311046511628 0.7151162790697675 0.6010174418604651 0.5221656976744186 0.5461482558139535
0.17400000000000002 0.6217296511627907 0.7171148255813954 0.6039244186046512 0.5252543604651163 0.5492369186046512
0.17500000000000002 0.6233648255813954 0.7183866279069767 0.6062863372093024 0.528343023255814 0.5512354651162791
0.176 0.6257267441860465 0.7200218023255814 0.607921511627907 0.5303415697674418 0.5541424418604651
0.177 0.6280886627906976 0.721656976744186 0.6101017441860465 0.5316133720930233 0.5568677325581395
0.178 0.6300872093023255 0.7232921511627907 0.612281976744186 0.5339752906976745 0.559593023255814
0.179 0.6320857558139535 0.7254723837209303 0.6139171511627907 0.5359738372093024 0.5614098837209303
0.18 0.6331758720930233 0.7267441860465116 0.615734011627907 0.5381540697674418 0.5626816860465116
0.181 0.634265988372093 0.7283793604651163 0.618640988372093 0.5403343023255814 0.5637718023255814
0.182 0.6371729651162791 0.7303779069767442 0.620094476744186 0.5416061046511628 0.5655886627906976
0.183 0.6388081395348837 0.7321947674418605 0.6228197674418605 0.5434229651162791 0.5679505813953488
0.184 0.6409883720930233 0.7340116279069767 0.6246366279069767 0.5456031976744186 0.5701308139534884
0.185 0.6429869186046512 0.7369186046511628 0.6266351744186046 0.5472383720930233 0.5734011627906976
0.186 0.6446220930232558 0.7385537790697675 0.6284520348837209 0.5499636627906976 0.5748546511627907
0.187 0.6460755813953488 0.7409156976744186 0.6306322674418605 0.5512354651162791 0.5773982558139535
0.188 0.6478924418604651 0.7421875 0.6326308139534884 0.5530523255813954 0.5792151162790697
0.189 0.6488008720930233 0.743640988372093 0.6346293604651163 0.5550508720930233 0.5804869186046512
0.19 0.6506177325581395 0.7456395348837209 0.6364462209302325 0.5565043604651163 0.5819404069767442
0.191 0.6526162790697675 0.7472747093023255 0.6382630813953488 0.5585029069767442 0.5839389534883721
0.192 0.6542514534883721 0.7498183139534884 0.6413517441860465 0.5597747093023255 0.5861191860465116
0.193 0.6560683139534884 0.7509084302325582 0.6428052325581395 0.561046511627907 0.5882994186046512
0.194 0.6569767441860465 0.7521802325581395 0.6449854651162791 0.5632267441860465 0.5902979651162791
0.195 0.659156976744186 0.7536337209302325 0.646984011627907 0.5659520348837209 0.5921148255813954
0.196 0.6602470930232558 0.754905523255814 0.6497093023255814 0.5679505813953488 0.5941133720930233
0.197 0.6617005813953488 0.7554505813953488 0.6524345930232558 0.5697674418604651 0.5953851744186046
0.198 0.6638808139534884 0.7570857558139535 0.6546148255813954 0.5714026162790697 0.5973837209302325
0.199 0.6662427325581395 0.7587209302325582 0.6558866279069767 0.5741279069767442 0.5984738372093024
0.2 0.6667877906976745 0.7601744186046512 0.657703488372093 0.5768531976744186 0.6021075581395349
0.201 0.6671511627906976 0.760719476744186 0.6598837209302325 0.5784883720930233 0.604469476744186
0.202 0.6684229651162791 0.7618095930232558 0.6615188953488372 0.5799418604651163 0.6073764534883721
0.203 0.6700581395348837 0.7628997093023255 0.6624273255813954 0.5819404069767442 0.6090116279069767
0.20400000000000001 0.6713299418604651 0.7648982558139535 0.6649709302325582 0.5839389534883721 0.6110101744186046
0.20500000000000002 0.6724200581395349 0.7659883720930233 0.6667877906976745 0.5861191860465116 0.6128270348837209
0.20600000000000002 0.6740552325581395 0.7674418604651163 0.6684229651162791 0.5879360465116279 0.6146438953488372
0.20700000000000002 0.6760537790697675 0.7690770348837209 0.670421511627907 0.5893895348837209 0.6160973837209303
0.20800000000000002 0.6775072674418605 0.7703488372093024 0.6726017441860465 0.5904796511627907 0.618640988372093
0.209 0.6793241279069767 0.7714389534883721 0.674781976744186 0.5928415697674418 0.6215479651162791
0.21 0.6809593023255814 0.7732558139534884 0.6773255813953488 0.5944767441860465 0.6239098837209303
0.211 0.6820494186046512 0.7747093023255814 0.6800508720930233 0.5955668604651163 0.6260901162790697
0.212 0.6835029069767442 0.7765261627906976 0.6822311046511628 0.5975654069767442 0.6282703488372093
0.213 0.6853197674418605 0.7779796511627907 0.6838662790697675 0.5984738372093024 0.6293604651162791
0.214 0.686046511627907 0.779796511627907 0.6853197674418605 0.6004723837209303 0.6317223837209303
0.215 0.6882267441860465 0.7819767441860465 0.686046511627907 0.6021075581395349 0.6333575581395349
0.216 0.6900436046511628 0.7828851744186046 0.6875 0.6039244186046512 0.6355377906976745
0.217 0.6913154069767442 0.7843386627906976 0.6898619186046512 0.6048328488372093 0.637718023255814
0.218 0.6925872093023255 0.7863372093023255 0.6911337209302325 0.6070130813953488 0.6397165697674418
0.219 0.6929505813953488 0.7870639534883721 0.6929505813953488 0.6086482558139535 0.6417151162790697
0.22 0.6947674418604651 0.7881540697674418 0.6947674418604651 0.6106468023255814 0.6438953488372093
0.221 0.6954941860465116 0.7888808139534884 0.6956758720930233 0.6121002906976745 0.646984011627907
0.222 0.6969476744186046 0.7899709302325582 0.6971293604651163 0.6146438953488372 0.6480741279069767
0.223 0.6980377906976745 0.791969476744186 0.7003997093023255 0.6164607558139535 0.6495276162790697
0.224 0.7009447674418605 0.7925145348837209 0.7023982558139535 0.6184593023255814 0.6506177325581395
0.225 0.7025799418604651 0.7937863372093024 0.7043968023255814 0.6204578488372093 0.6517078488372093
0.226 0.7038517441860465 0.795421511627907 0.7069404069767442 0.6219113372093024 0.6529796511627907
0.227 0.7043968023255814 0.7963299418604651 0.7087572674418605 0.6244549418604651 0.6551598837209303
0.228 0.706031976744186 0.7974200581395349 0.7100290697674418 0.6262718023255814 0.6557049418604651
0.229 0.7071220930232558 0.798328488372093 0.7111191860465116 0.627906976744186 0.6582485465116279
0.23 0.7085755813953488 0.7996002906976745 0.7136627906976745 0.6297238372093024 0.6593386627906976
0.231 0.7105741279069767 0.8005087209302325 0.7156613372093024 0.6304505813953488 0.6613372093023255
0.232 0.7118459302325582 0.8019622093023255 0.7176598837209303 0.6319040697674418 0.6633357558139535
0.233 0.7127543604651163 0.8035973837209303 0.7185683139534884 0.6337209302325582 0.6638808139534884
0.234 0.7143895348837209 0.8043241279069767 0.7207485465116279 0.6351744186046512 0.6656976744186046
0.23500000000000001 0.7154796511627907 0.806140988372093 0.7234738372093024 0.6373546511627907 0.6675145348837209
0.23600000000000002 0.7167514534883721 0.8081395348837209 0.7249273255813954 0.639171511627907 0.6696947674418605
0.23700000000000002 0.7182049418604651 0.8097747093023255 0.7267441860465116 0.6404433139534884 0.671875
0.23800000000000002 0.7198401162790697 0.8106831395348837 0.729469476744186 0.6429869186046512 0.6736918604651163
0.23900000000000002 0.7223837209302325 0.8115915697674418 0.7316497093023255 0.6438953488372093 0.6751453488372093
0.24 0.7240188953488372 0.8126816860465116 0.7334665697674418 0.6458938953488372 0.676780523255814
0.241 0.7252906976744186 0.813953488372093 0.734375 0.6482558139534884 0.6784156976744186
0.242 0.7269258720930233 0.8146802325581395 0.7354651162790697 0.6497093023255814 0.6804142441860465
0.243 0.7272892441860465 0.8163154069767442 0.7367369186046512 0.651344476744186 0.682594476744186
0.244 0.7287427325581395 0.8177688953488372 0.7380087209302325 0.6531613372093024 0.6853197674418605
0.245 0.7300145348837209 0.8186773255813954 0.7394622093023255 0.6546148255813954 0.6858648255813954
0.246 0.7311046511627907 0.8195857558139535 0.7403706395348837 0.65625 0.6871366279069767
0.247 0.7323764534883721 0.8201308139534884 0.7414607558139535 0.6587936046511628 0.6884084302325582
0.248 0.7340116279069767 0.8204941860465116 0.7421875 0.6609738372093024 0.6898619186046512
0.249 0.7352834302325582 0.821765988372093 0.7434593023255814 0.6629723837209303 0.6909520348837209
0.25 0.735828488372093 0.8223110465116279 0.7456395348837209 0.6651526162790697 0.6922238372093024
0.251 0.7369186046511628 0.8234011627906976 0.7469113372093024 0.6671511627906976 0.6936773255813954
0.252 0.739280523255814 0.8239462209302325 0.7478197674418605 0.668968023255814 0.6949491279069767
0.253 0.7400072674418605 0.825218023255814 0.7490915697674418 0.6700581395348837 0.6962209302325582
0.254 0.7405523255813954 0.8261264534883721 0.75 0.6715116279069767 0.6976744186046512
0.255 0.7416424418604651 0.8268531976744186 0.7518168604651163 0.6727834302325582 0.6985828488372093
0.256 0.7432776162790697 0.8272165697674418 0.752906976744186 0.6738735465116279 0.6993095930232558
0.257 0.7458212209302325 0.8284883720930233 0.7538154069767442 0.6749636627906976 0.7009447674418605
0.258 0.7465479651162791 0.8297601744186046 0.7556322674418605 0.6765988372093024 0.7022165697674418
0.259 0.7480014534883721 0.8299418604651163 0.7576308139534884 0.6787790697674418 0.7033066860465116
0.26 0.7496366279069767 0.8301235465116279 0.7581758720930233 0.6798691860465116 0.7053052325581395
0.261 0.7510901162790697 0.831031976744186 0.759265988372093 0.6816860465116279 0.7063953488372093
0.262 0.7519985465116279 0.8323037790697675 0.7609011627906976 0.6829578488372093 0.708030523255814
0.263 0.7543604651162791 0.8332122093023255 0.7618095930232558 0.6844113372093024 0.7089389534883721
0.264 0.7561773255813954 0.8341206395348837 0.7623546511627907 0.6855014534883721 0.7111191860465116
0.265 0.7581758720930233 0.8348473837209303 0.7636264534883721 0.6876816860465116 0.7127543604651163
0.266 0.759265988372093 0.8361191860465116 0.7650799418604651 0.6893168604651163 0.7143895348837209
0.267 0.760719476744186 0.8368459302325582 0.7661700581395349 0.6907703488372093 0.7171148255813954
0.268 0.7621729651162791 0.8381177325581395 0.767078488372093 0.6922238372093024 0.7191133720930233
0.269 0.762718023255814 0.8390261627906976 0.768531976744186 0.6933139534883721 0.7207485465116279
0.27 0.764171511627907 0.8401162790697675 0.7699854651162791 0.6944040697674418 0.7220203488372093
0.271 0.7650799418604651 0.8412063953488372 0.7712572674418605 0.6960392441860465 0.7232921511627907
0.272 0.765625 0.842296511627907 0.7725290697674418 0.6971293604651163 0.7249273255813954
0.273 0.7674418604651163 0.842296511627907 0.7738008720930233 0.698219476744186 0.7265625
0.274 0.7694404069767442 0.8426598837209303 0.7750726744186046 0.6989462209302325 0.7281976744186046
0.275 0.770530523255814 0.8433866279069767 0.7757994186046512 0.700218023255814 0.729469476744186
0.276 0.7710755813953488 0.84375 0.7765261627906976 0.7014898255813954 0.731468023255814
0.277 0.7723473837209303 0.8450218023255814 0.7781613372093024 0.7020348837209303 0.7327398255813954
0.278 0.7728924418604651 0.8450218023255814 0.7787063953488372 0.7038517441860465 0.7338299418604651
0.279 0.7734375 0.8459302325581395 0.779796511627907 0.7058502906976745 0.7352834302325582
0.28 0.7745276162790697 0.8472020348837209 0.7807049418604651 0.708030523255814 0.7361918604651163
0.281 0.7752543604651163 0.8481104651162791 0.7817950581395349 0.709484011627907 0.7371002906976745
0.28200000000000003 0.7772529069767442 0.8484738372093024 0.7825218023255814 0.7103924418604651 0.7383720930232558
0.28300000000000003 0.7777979651162791 0.8499273255813954 0.7830668604651163 0.7113008720930233 0.7400072674418605
0.28400000000000003 0.7792514534883721 0.8508357558139535 0.7845203488372093 0.7120276162790697 0.7410973837209303
0.28500000000000003 0.7808866279069767 0.8515625 0.7865188953488372 0.7131177325581395 0.7421875
0.28600000000000003 0.7817950581395349 0.8521075581395349 0.7883357558139535 0.7152979651162791 0.7434593023255814
0.28700000000000003 0.7832485465116279 0.8531976744186046 0.7890625 0.7156613372093024 0.7452761627906976
0.28800000000000003 0.7836119186046512 0.8539244186046512 0.7901526162790697 0.7178415697674418 0.7463662790697675
0.289 0.7847020348837209 0.8550145348837209 0.7906976744186046 0.7191133720930233 0.748546511627907
0.29 0.7859738372093024 0.8562863372093024 0.7916061046511628 0.7198401162790697 0.7498183139534884
0.291 0.7870639534883721 0.8575581395348837 0.7921511627906976 0.7203851744186046 0.7501816860465116
0.292 0.7885174418604651 0.8581031976744186 0.7934229651162791 0.7218386627906976 0.751453488372093
0.293 0.7897892441860465 0.8588299418604651 0.7941497093023255 0.7222020348837209 0.7523619186046512
0.294 0.790515988372093 0.8602834302325582 0.7948764534883721 0.7232921511627907 0.7543604651162791
0.295 0.7916061046511628 0.8615552325581395 0.7961482558139535 0.7243822674418605 0.7559956395348837
0.296 0.7926962209302325 0.8624636627906976 0.7974200581395349 0.7260174418604651 0.7569040697674418
0.297 0.7928779069767442 0.8630087209302325 0.798328488372093 0.7271075581395349 0.7578125
0.298 0.7937863372093024 0.8635537790697675 0.7996002906976745 0.7285610465116279 0.7585392441860465
0.299 0.7946947674418605 0.8648255813953488 0.8005087209302325 0.7292877906976745 0.7590843023255814
0.3 0.7950581395348837 0.8653706395348837 0.8012354651162791 0.7303779069767442 0.7603561046511628
0.301 0.7957848837209303 0.8666424418604651 0.8025072674418605 0.7312863372093024 0.7616279069767442
0.302 0.7974200581395349 0.8666424418604651 0.8037790697674418 0.732921511627907 0.7623546511627907
0.303 0.7977834302325582 0.8668241279069767 0.8050508720930233 0.7340116279069767 0.7628997093023255
0.304 0.7985101744186046 0.8679142441860465 0.806140988372093 0.7356468023255814 0.7636264534883721
0.305 0.7992369186046512 0.8688226744186046 0.8066860465116279 0.7380087209302325 0.7645348837209303
0.306 0.8006904069767442 0.8695494186046512 0.8072311046511628 0.7389171511627907 0.7654433139534884
0.307 0.8010537790697675 0.8699127906976745 0.8085029069767442 0.7398255813953488 0.7663517441860465
0.308 0.8019622093023255 0.8713662790697675 0.8090479651162791 0.7412790697674418 0.7678052325581395
0.309 0.8026889534883721 0.8719113372093024 0.8099563953488372 0.7421875 0.7687136627906976
0.31 0.8039607558139535 0.8731831395348837 0.8105014534883721 0.7434593023255814 0.7699854651162791
0.311 0.8046875 0.8742732558139535 0.8106831395348837 0.7452761627906976 0.7710755813953488
0.312 0.8054142441860465 0.8748183139534884 0.8119549418604651 0.7463662790697675 0.7725290697674418
0.313 0.8059593023255814 0.8757267441860465 0.8125 0.7483648255813954 0.7736191860465116
0.314 0.806140988372093 0.876453488372093 0.8126816860465116 0.7492732558139535 0.7747093023255814
0.315 0.8065043604651163 0.8775436046511628 0.8130450581395349 0.7501816860465116 0.7754360465116279
0.316 0.8068677325581395 0.877906976744186 0.8134084302325582 0.7512718023255814 0.7770712209302325
0.317 0.8077761627906976 0.8784520348837209 0.8144985465116279 0.7525436046511628 0.7781613372093024
0.318 0.8083212209302325 0.8795421511627907 0.8157703488372093 0.754905523255814 0.7790697674418605
0.319 0.8088662790697675 0.8804505813953488 0.8170421511627907 0.7558139534883721 0.7801598837209303
0.32 0.8103197674418605 0.8808139534883721 0.8172238372093024 0.7574491279069767 0.7808866279069767
0.321 0.8108648255813954 0.8815406976744186 0.818859011627907 0.7583575581395349 0.7816133720930233
0.322 0.8112281976744186 0.8817223837209303 0.8199491279069767 0.7598110465116279 0.7823401162790697
0.323 0.8114098837209303 0.8819040697674418 0.8206758720930233 0.7603561046511628 0.7834302325581395
0.324 0.8114098837209303 0.8820857558139535 0.8214026162790697 0.7614462209302325 0.7847020348837209
0.325 0.8123183139534884 0.8824491279069767 0.8224927325581395 0.7619912790697675 0.7854287790697675
0.326 0.8130450581395349 0.8824491279069767 0.823219476744186 0.7630813953488372 0.7865188953488372
0.327 0.8137718023255814 0.8831758720930233 0.8237645348837209 0.7648982558139535 0.787609011627907
0.328 0.8146802325581395 0.8833575581395349 0.8244912790697675 0.7654433139534884 0.7885174418604651
0.329 0.8164970930232558 0.884265988372093 0.8253997093023255 0.7667151162790697 0.7892441860465116
0.33 0.8172238372093024 0.8844476744186046 0.8261264534883721 0.7676235465116279 0.7901526162790697
0.331 0.8179505813953488 0.8851744186046512 0.8270348837209303 0.7687136627906976 0.7914244186046512
0.332 0.8184956395348837 0.8859011627906976 0.8275799418604651 0.7699854651162791 0.7926962209302325
0.333 0.8192223837209303 0.8866279069767442 0.828125 0.770530523255814 0.7936046511627907
0.334 0.8197674418604651 0.8875363372093024 0.8286700581395349 0.7710755813953488 0.7941497093023255
0.335 0.8206758720930233 0.8888081395348837 0.8292151162790697 0.7721656976744186 0.7959665697674418
0.336 0.821765988372093 0.8893531976744186 0.8301235465116279 0.7741642441860465 0.7977834302325582
0.337 0.8223110465116279 0.8897165697674418 0.8312136627906976 0.7747093023255814 0.7986918604651163
0.338 0.8226744186046512 0.8898982558139535 0.8323037790697675 0.7754360465116279 0.799781976744186
0.339 0.823219476744186 0.8904433139534884 0.833030523255814 0.7759811046511628 0.8003270348837209
0.34 0.8234011627906976 0.8904433139534884 0.8337572674418605 0.7770712209302325 0.8012354651162791
0.341 0.8241279069767442 0.8908066860465116 0.834484011627907 0.7774345930232558 0.8023255813953488
0.342 0.8246729651162791 0.8915334302325582 0.8346656976744186 0.7787063953488372 0.8028706395348837
0.343 0.8248546511627907 0.8918968023255814 0.8353924418604651 0.7792514534883721 0.8035973837209303
0.34400000000000003 0.8255813953488372 0.8928052325581395 0.8361191860465116 0.7801598837209303 0.8052325581395349
0.34500000000000003 0.8263081395348837 0.8928052325581395 0.8368459302325582 0.7807049418604651 0.806140988372093
0.34600000000000003 0.8273982558139535 0.8929869186046512 0.8375726744186046 0.7816133720930233 0.8065043604651163
0.34700000000000003 0.8284883720930233 0.8933502906976745 0.8379360465116279 0.7816133720930233 0.8074127906976745
0.34800000000000003 0.8288517441860465 0.8938953488372093 0.8382994186046512 0.7823401162790697 0.8088662790697675
0.34900000000000003 0.8293968023255814 0.8942587209302325 0.8390261627906976 0.7832485465116279 0.8097747093023255
0.35000000000000003 0.8293968023255814 0.8944404069767442 0.8399345930232558 0.7837936046511628 0.8112281976744186
0.35100000000000003 0.829578488372093 0.8946220930232558 0.8402979651162791 0.784156976744186 0.8117732558139535
0.352 0.8304869186046512 0.8951671511627907 0.8415697674418605 0.7850654069767442 0.8125
0.353 0.8308502906976745 0.895530523255814 0.8419331395348837 0.7857921511627907 0.8134084302325582
0.354 0.8313953488372093 0.8958938953488372 0.8428415697674418 0.7859738372093024 0.8150436046511628
0.355 0.8326671511627907 0.8964389534883721 0.8444767441860465 0.7867005813953488 0.8155886627906976
0.356 0.833030523255814 0.8966206395348837 0.8453851744186046 0.787609011627907 0.8163154069767442
0.357 0.8335755813953488 0.8966206395348837 0.8459302325581395 0.7885174418604651 0.817405523255814
0.358 0.8339389534883721 0.896984011627907 0.846656976744186 0.7890625 0.8179505813953488
0.359 0.8346656976744186 0.8977107558139535 0.8470203488372093 0.7899709302325582 0.8186773255813954
0.36 0.8350290697674418 0.8980741279069767 0.8475654069767442 0.790515988372093 0.8199491279069767
0.361 0.8359375 0.8989825581395349 0.8484738372093024 0.7908793604651163 0.8210392441860465
0.362 0.8363008720930233 0.8993459302325582 0.8490188953488372 0.7912427325581395 0.821765988372093
0.363 0.8366642441860465 0.9000726744186046 0.8495639534883721 0.7921511627906976 0.8226744186046512
0.364 0.8370276162790697 0.9006177325581395 0.8499273255813954 0.7936046511627907 0.8237645348837209
0.365 0.8379360465116279 0.901344476744186 0.8504723837209303 0.7945130813953488 0.8246729651162791
0.366 0.8384811046511628 0.9015261627906976 0.8511991279069767 0.7948764534883721 0.8253997093023255
0.367 0.8390261627906976 0.9022529069767442 0.8521075581395349 0.795421511627907 0.8263081395348837
0.368 0.8393895348837209 0.9029796511627907 0.8528343023255814 0.7957848837209303 0.8268531976744186
0.369 0.8401162790697675 0.9035247093023255 0.8531976744186046 0.796875 0.828125
0.37 0.8406613372093024 0.9042514534883721 0.854469476744186 0.7979651162790697 0.8292151162790697
0.371 0.8412063953488372 0.9042514534883721 0.8548328488372093 0.7986918604651163 0.8299418604651163
0.372 0.8413880813953488 0.9046148255813954 0.8551962209302325 0.799781976744186 0.8306686046511628
0.373 0.8419331395348837 0.9046148255813954 0.8557412790697675 0.8003270348837209 0.8313953488372093
0.374 0.8421148255813954 0.9051598837209303 0.8559229651162791 0.8010537790697675 0.8324854651162791
0.375 0.842296511627907 0.9057049418604651 0.8562863372093024 0.8014171511627907 0.8326671511627907
0.376 0.8428415697674418 0.9058866279069767 0.8570130813953488 0.8019622093023255 0.8333938953488372
0.377 0.8432049418604651 0.9064316860465116 0.8573764534883721 0.8028706395348837 0.8348473837209303
0.378 0.8441133720930233 0.9066133720930233 0.8581031976744186 0.803234011627907 0.8355741279069767
0.379 0.8450218023255814 0.9071584302325582 0.8586482558139535 0.8037790697674418 0.8364825581395349
0.38 0.8453851744186046 0.9075218023255814 0.8588299418604651 0.8043241279069767 0.8368459302325582
0.381 0.8462936046511628 0.9080668604651163 0.8597383720930233 0.8052325581395349 0.8375726744186046
0.382 0.8468386627906976 0.9084302325581395 0.8604651162790697 0.8054142441860465 0.8384811046511628
0.383 0.8475654069767442 0.9086119186046512 0.8604651162790697 0.806140988372093 0.8397529069767442
0.384 0.8481104651162791 0.9089752906976745 0.8613735465116279 0.8066860465116279 0.8401162790697675
0.385 0.8481104651162791 0.909156976744186 0.8613735465116279 0.8072311046511628 0.840843023255814
0.386 0.8488372093023255 0.9093386627906976 0.8621002906976745 0.8086845930232558 0.8410247093023255
0.387 0.8488372093023255 0.9095203488372093 0.8628270348837209 0.809593023255814 0.8417514534883721
0.388 0.8492005813953488 0.9100654069767442 0.8635537790697675 0.8097747093023255 0.8424781976744186
0.389 0.8497456395348837 0.9104287790697675 0.8639171511627907 0.8101380813953488 0.8435683139534884
0.39 0.8504723837209303 0.911155523255814 0.8646438953488372 0.8108648255813954 0.8439316860465116
0.391 0.8508357558139535 0.911155523255814 0.8653706395348837 0.8117732558139535 0.8442950581395349
0.392 0.8511991279069767 0.911155523255814 0.865734011627907 0.8125 0.8446584302325582
0.393 0.8513808139534884 0.9113372093023255 0.8662790697674418 0.8130450581395349 0.845203488372093
0.394 0.8519258720930233 0.9117005813953488 0.8662790697674418 0.8132267441860465 0.8459302325581395
0.395 0.8526526162790697 0.9120639534883721 0.8664607558139535 0.8135901162790697 0.8461119186046512
0.396 0.8531976744186046 0.9122456395348837 0.8671875 0.8141351744186046 0.8468386627906976
0.397 0.8535610465116279 0.9129723837209303 0.8675508720930233 0.815406976744186 0.8470203488372093
0.398 0.8541061046511628 0.9133357558139535 0.8677325581395349 0.8159520348837209 0.8475654069767442
0.399 0.854469476744186 0.9140625 0.8684593023255814 0.8166787790697675 0.8475654069767442
0.4 0.8546511627906976 0.9144258720930233 0.8690043604651163 0.8179505813953488 0.8481104651162791
0.401 0.8551962209302325 0.9149709302325582 0.8699127906976745 0.818859011627907 0.848655523255814
0.402 0.8557412790697675 0.9153343023255814 0.8702761627906976 0.8197674418604651 0.8492005813953488
0.403 0.8559229651162791 0.915515988372093 0.8708212209302325 0.8199491279069767 0.8499273255813954
0.404 0.856468023255814 0.915515988372093 0.8708212209302325 0.8208575581395349 0.8506540697674418
0.405 0.8570130813953488 0.9158793604651163 0.8713662790697675 0.8221293604651163 0.8506540697674418
0.406 0.8575581395348837 0.9158793604651163 0.872093023255814 0.8226744186046512 0.8513808139534884
0.40700000000000003 0.857921511627907 0.9164244186046512 0.8726380813953488 0.8234011627906976 0.8521075581395349
0.40800000000000003 0.8586482558139535 0.9167877906976745 0.8731831395348837 0.8235828488372093 0.8524709302325582
0.40900000000000003 0.8595566860465116 0.916969476744186 0.873546511627907 0.8239462209302325 0.8526526162790697
0.41000000000000003 0.8599200581395349 0.9173328488372093 0.8739098837209303 0.8243095930232558 0.8528343023255814
0.41100000000000003 0.8604651162790697 0.9175145348837209 0.8744549418604651 0.8243095930232558 0.8531976744186046
0.41200000000000003 0.8615552325581395 0.9178779069767442 0.875 0.8246729651162791 0.8537427325581395
0.41300000000000003 0.8621002906976745 0.9178779069767442 0.8755450581395349 0.8253997093023255 0.8551962209302325
0.41400000000000003 0.8624636627906976 0.9180595930232558 0.8760901162790697 0.8257630813953488 0.8555595930232558
0.41500000000000004 0.8631904069767442 0.9186046511627907 0.8760901162790697 0.8261264534883721 0.8557412790697675
0.41600000000000004 0.8633720930232558 0.9187863372093024 0.8760901162790697 0.826671511627907 0.8561046511627907
0.417 0.8639171511627907 0.9191497093023255 0.8766351744186046 0.8270348837209303 0.8568313953488372
0.418 0.8644622093023255 0.9195130813953488 0.8773619186046512 0.828125 0.8573764534883721
0.419 0.8650072674418605 0.9200581395348837 0.8777252906976745 0.8292151162790697 0.857921511627907
0.42 0.8659156976744186 0.9202398255813954 0.8784520348837209 0.829578488372093 0.8588299418604651
0.421 0.8660973837209303 0.9207848837209303 0.8791787790697675 0.8303052325581395 0.8591933139534884
0.422 0.8662790697674418 0.9211482558139535 0.8793604651162791 0.8308502906976745 0.8591933139534884
0.423 0.8675508720930233 0.9213299418604651 0.8797238372093024 0.8312136627906976 0.8595566860465116
0.424 0.8679142441860465 0.9213299418604651 0.8809956395348837 0.8323037790697675 0.8599200581395349
0.425 0.8684593023255814 0.9213299418604651 0.8809956395348837 0.8328488372093024 0.8604651162790697
0.426 0.8684593023255814 0.9213299418604651 0.881359011627907 0.8335755813953488 0.8617369186046512
0.427 0.8690043604651163 0.9216933139534884 0.8815406976744186 0.834484011627907 0.8621002906976745
0.428 0.8695494186046512 0.9222383720930233 0.8817223837209303 0.8352107558139535 0.8628270348837209
0.429 0.8697311046511628 0.9227834302325582 0.8828125 0.8357558139534884 0.8630087209302325
0.43 0.8702761627906976 0.9229651162790697 0.8831758720930233 0.8361191860465116 0.8630087209302325
0.431 0.8706395348837209 0.9229651162790697 0.8835392441860465 0.8361191860465116 0.8639171511627907
0.432 0.8710029069767442 0.9235101744186046 0.8839026162790697 0.8364825581395349 0.864280523255814
0.433 0.8710029069767442 0.9240552325581395 0.8844476744186046 0.8368459302325582 0.8646438953488372
0.434 0.8711845930232558 0.9246002906976745 0.8849927325581395 0.8372093023255814 0.8646438953488372
0.435 0.872093023255814 0.924781976744186 0.8849927325581395 0.8375726744186046 0.8651889534883721
0.436 0.8726380813953488 0.924781976744186 0.8851744186046512 0.8381177325581395 0.865734011627907
0.437 0.8730014534883721 0.9255087209302325 0.885719476744186 0.8390261627906976 0.8664607558139535
0.438 0.8731831395348837 0.9260537790697675 0.885719476744186 0.8395712209302325 0.8666424418604651
0.439 0.8733648255813954 0.926780523255814 0.8862645348837209 0.8397529069767442 0.8670058139534884
0.44 0.8740915697674418 0.9271438953488372 0.8864462209302325 0.8404796511627907 0.8675508720930233
0.441 0.8744549418604651 0.9273255813953488 0.8866279069767442 0.8412063953488372 0.8675508720930233
0.442 0.8746366279069767 0.9275072674418605 0.8866279069767442 0.8417514534883721 0.8680959302325582
0.443 0.8748183139534884 0.9275072674418605 0.8869912790697675 0.842296511627907 0.8684593023255814
0.444 0.8751816860465116 0.9275072674418605 0.8875363372093024 0.8428415697674418 0.8690043604651163
0.445 0.8759084302325582 0.9276889534883721 0.887718023255814 0.8428415697674418 0.8691860465116279
0.446 0.8762718023255814 0.9276889534883721 0.887718023255814 0.8432049418604651 0.8693677325581395
0.447 0.876453488372093 0.9280523255813954 0.8884447674418605 0.84375 0.8699127906976745
0.448 0.8766351744186046 0.9280523255813954 0.8889898255813954 0.8441133720930233 0.8702761627906976
0.449 0.8769985465116279 0.9280523255813954 0.8895348837209303 0.845203488372093 0.8708212209302325
0.45 0.8777252906976745 0.9284156976744186 0.8895348837209303 0.845203488372093 0.8711845930232558
0.451 0.8780886627906976 0.9284156976744186 0.8895348837209303 0.8459302325581395 0.8717296511627907
0.452 0.8789970930232558 0.9287790697674418 0.8900799418604651 0.8461119186046512 0.872093023255814
0.453 0.8795421511627907 0.9293241279069767 0.8900799418604651 0.846656976744186 0.8726380813953488
0.454 0.8797238372093024 0.9295058139534884 0.8902616279069767 0.8470203488372093 0.8730014534883721
0.455 0.879905523255814 0.9295058139534884 0.8908066860465116 0.8472020348837209 0.8731831395348837
0.456 0.8804505813953488 0.9296875 0.8908066860465116 0.8479287790697675 0.8739098837209303
0.457 0.8806322674418605 0.9302325581395349 0.8911700581395349 0.8484738372093024 0.8742732558139535
0.458 0.8809956395348837 0.9304142441860465 0.8915334302325582 0.848655523255814 0.875
0.459 0.881359011627907 0.9305959302325582 0.8918968023255814 0.8493822674418605 0.8753633720930233
0.46 0.881359011627907 0.9309593023255814 0.8922601744186046 0.8495639534883721 0.8757267441860465
0.461 0.8815406976744186 0.9313226744186046 0.8928052325581395 0.850109011627907 0.8769985465116279
0.462 0.8817223837209303 0.9315043604651163 0.893531976744186 0.8508357558139535 0.8769985465116279
0.463 0.8819040697674418 0.9318677325581395 0.8938953488372093 0.8521075581395349 0.8777252906976745
0.464 0.8822674418604651 0.9318677325581395 0.8944404069767442 0.8526526162790697 0.8780886627906976
0.465 0.8824491279069767 0.9320494186046512 0.8944404069767442 0.8528343023255814 0.8782703488372093
0.466 0.8826308139534884 0.932594476744186 0.8946220930232558 0.853015988372093 0.8784520348837209
0.467 0.8829941860465116 0.9327761627906976 0.8946220930232558 0.8531976744186046 0.8784520348837209
0.468 0.8833575581395349 0.9327761627906976 0.8949854651162791 0.8535610465116279 0.8786337209302325
0.46900000000000003 0.8837209302325582 0.9329578488372093 0.8951671511627907 0.8539244186046512 0.8788154069767442
0.47000000000000003 0.8837209302325582 0.9331395348837209 0.8953488372093024 0.8542877906976745 0.8791787790697675
0.47100000000000003 0.8840843023255814 0.9336845930232558 0.8957122093023255 0.8548328488372093 0.8795421511627907
0.47200000000000003 0.884265988372093 0.9338662790697675 0.8962572674418605 0.8553779069767442 0.8797238372093024
0.47300000000000003 0.8848110465116279 0.9340479651162791 0.8964389534883721 0.8561046511627907 0.8802688953488372
0.47400000000000003 0.8851744186046512 0.9342296511627907 0.8966206395348837 0.8561046511627907 0.8806322674418605
0.47500000000000003 0.8855377906976745 0.934593023255814 0.8973473837209303 0.8562863372093024 0.8811773255813954
0.47600000000000003 0.885719476744186 0.9349563953488372 0.8975290697674418 0.856468023255814 0.881359011627907
0.47700000000000004 0.8859011627906976 0.9349563953488372 0.8977107558139535 0.8570130813953488 0.8815406976744186
0.47800000000000004 0.8864462209302325 0.9351380813953488 0.8986191860465116 0.8570130813953488 0.8820857558139535
0.47900000000000004 0.8869912790697675 0.9353197674418605 0.8988008720930233 0.8575581395348837 0.8824491279069767
0.48 0.8869912790697675 0.9358648255813954 0.8991642441860465 0.8577398255813954 0.8824491279069767
0.481 0.8873546511627907 0.9358648255813954 0.899890988372093 0.8581031976744186 0.8824491279069767
0.482 0.8878997093023255 0.9364098837209303 0.899890988372093 0.8582848837209303 0.8835392441860465
0.483 0.8880813953488372 0.9364098837209303 0.9000726744186046 0.8584665697674418 0.8837209302325582
0.484 0.8882630813953488 0.9365915697674418 0.9004360465116279 0.8586482558139535 0.884265988372093
0.485 0.8889898255813954 0.9365915697674418 0.9004360465116279 0.8588299418604651 0.8848110465116279
0.486 0.8889898255813954 0.9365915697674418 0.9004360465116279 0.8595566860465116 0.8853561046511628
0.487 0.889171511627907 0.9367732558139535 0.9004360465116279 0.8602834302325582 0.885719476744186
0.488 0.8893531976744186 0.9367732558139535 0.9006177325581395 0.8604651162790697 0.8860828488372093
0.489 0.8895348837209303 0.9369549418604651 0.9007994186046512 0.8610101744186046 0.8866279069767442
0.49 0.8897165697674418 0.9369549418604651 0.9009811046511628 0.8615552325581395 0.8868095930232558
0.491 0.8900799418604651 0.9369549418604651 0.9015261627906976 0.8615552325581395 0.8871729651162791
0.492 0.8908066860465116 0.9369549418604651 0.9015261627906976 0.862281976744186 0.8875363372093024
0.493 0.8911700581395349 0.9371366279069767 0.9017078488372093 0.8624636627906976 0.8875363372093024
0.494 0.8915334302325582 0.9371366279069767 0.9020712209302325 0.8628270348837209 0.8880813953488372
0.495 0.8917151162790697 0.9376816860465116 0.9022529069767442 0.8631904069767442 0.8889898255813954
0.496 0.8922601744186046 0.9378633720930233 0.9027979651162791 0.8637354651162791 0.8895348837209303
0.497 0.8922601744186046 0.9380450581395349 0.9029796511627907 0.8637354651162791 0.8897165697674418
0.498 0.8926235465116279 0.9382267441860465 0.9031613372093024 0.8640988372093024 0.8900799418604651
0.499 0.8926235465116279 0.9382267441860465 0.9035247093023255 0.864280523255814 0.8900799418604651
0.5 0.8928052325581395 0.9384084302325582 0.9035247093023255 0.8646438953488372 0.8904433139534884
0.501 0.8931686046511628 0.9385901162790697 0.9037063953488372 0.8648255813953488 0.8908066860465116
0.502 0.8933502906976745 0.9385901162790697 0.9040697674418605 0.8651889534883721 0.8913517441860465
0.503 0.893531976744186 0.9387718023255814 0.9044331395348837 0.8655523255813954 0.8917151162790697
0.504 0.8940770348837209 0.9387718023255814 0.9044331395348837 0.8659156976744186 0.8922601744186046
0.505 0.8940770348837209 0.938953488372093 0.9046148255813954 0.8662790697674418 0.8924418604651163
0.506 0.8946220930232558 0.938953488372093 0.9046148255813954 0.8666424418604651 0.8924418604651163
0.507 0.8948037790697675 0.938953488372093 0.9049781976744186 0.8671875 0.8926235465116279
0.508 0.8953488372093024 0.938953488372093 0.9053415697674418 0.8679142441860465 0.8928052325581395
0.509 0.8958938953488372 0.938953488372093 0.9055232558139535 0.8691860465116279 0.8928052325581395
0.51 0.8960755813953488 0.9391351744186046 0.9058866279069767 0.8693677325581395 0.8931686046511628
0.511 0.8968023255813954 0.9393168604651163 0.9058866279069767 0.8695494186046512 0.8937136627906976
0.512 0.896984011627907 0.9394985465116279 0.9058866279069767 0.8695494186046512 0.8940770348837209
0.513 0.8971656976744186 0.9396802325581395 0.9058866279069767 0.8695494186046512 0.8942587209302325
0.514 0.8973473837209303 0.9396802325581395 0.90625 0.8699127906976745 0.8944404069767442
0.515 0.8978924418604651 0.9398619186046512 0.9064316860465116 0.8702761627906976 0.8944404069767442
0.516 0.8980741279069767 0.9398619186046512 0.9067950581395349 0.8706395348837209 0.8948037790697675
0.517 0.8980741279069767 0.9400436046511628 0.9067950581395349 0.8710029069767442 0.8951671511627907
0.518 0.8986191860465116 0.9402252906976745 0.9069767441860465 0.8717296511627907 0.895530523255814
0.519 0.8989825581395349 0.9402252906976745 0.9073401162790697 0.8719113372093024 0.8962572674418605
0.52 0.8995276162790697 0.940406976744186 0.907703488372093 0.8719113372093024 0.8964389534883721
0.521 0.8997093023255814 0.9405886627906976 0.9080668604651163 0.8719113372093024 0.8966206395348837
0.522 0.8997093023255814 0.9405886627906976 0.9082485465116279 0.8728197674418605 0.8966206395348837
0.523 0.8997093023255814 0.9407703488372093 0.9087936046511628 0.8728197674418605 0.896984011627907
0.524 0.899890988372093 0.9407703488372093 0.9087936046511628 0.8730014534883721 0.8973473837209303
0.525 0.9000726744186046 0.9407703488372093 0.9087936046511628 0.8733648255813954 0.8973473837209303
0.526 0.9002543604651163 0.9407703488372093 0.9095203488372093 0.8737281976744186 0.8975290697674418
0.527 0.9006177325581395 0.9407703488372093 0.9095203488372093 0.8740915697674418 0.8977107558139535
0.528 0.9009811046511628 0.9411337209302325 0.9097020348837209 0.8748183139534884 0.8978924418604651
0.529 0.9009811046511628 0.9411337209302325 0.9097020348837209 0.8748183139534884 0.8982558139534884
0.53 0.9009811046511628 0.9411337209302325 0.9098837209302325 0.8755450581395349 0.8986191860465116
0.531 0.9009811046511628 0.9413154069767442 0.9104287790697675 0.8759084302325582 0.8991642441860465
0.532 0.9015261627906976 0.9413154069767442 0.9104287790697675 0.8760901162790697 0.8997093023255814
0.533 0.9017078488372093 0.9413154069767442 0.9104287790697675 0.8766351744186046 0.899890988372093
0.534 0.9017078488372093 0.9413154069767442 0.9104287790697675 0.8766351744186046 0.9002543604651163
0.535 0.9018895348837209 0.9413154069767442 0.9106104651162791 0.8768168604651163 0.9002543604651163
0.536 0.9026162790697675 0.9414970930232558 0.9107921511627907 0.8771802325581395 0.9007994186046512
0.537 0.9027979651162791 0.9416787790697675 0.911155523255814 0.8771802325581395 0.9007994186046512
0.538 0.9029796511627907 0.9418604651162791 0.911155523255814 0.8773619186046512 0.9011627906976745
0.539 0.9029796511627907 0.9420421511627907 0.9113372093023255 0.8773619186046512 0.9017078488372093
0.54 0.9029796511627907 0.942405523255814 0.9113372093023255 0.877906976744186 0.9018895348837209
0.541 0.9029796511627907 0.9425872093023255 0.9115188953488372 0.8782703488372093 0.9022529069767442
0.542 0.9029796511627907 0.9429505813953488 0.9117005813953488 0.8784520348837209 0.9022529069767442
0.543 0.9029796511627907 0.9431322674418605 0.9118822674418605 0.8786337209302325 0.9022529069767442
0.544 0.9029796511627907 0.9431322674418605 0.9120639534883721 0.8791787790697675 0.9024345930232558
0.545 0.9031613372093024 0.9433139534883721 0.9122456395348837 0.8793604651162791 0.9026162790697675
0.546 0.9031613372093024 0.9434956395348837 0.9122456395348837 0.8795421511627907 0.9026162790697675
0.547 0.9031613372093024 0.9434956395348837 0.9127906976744186 0.8797238372093024 0.9029796511627907
0.548 0.9038880813953488 0.9434956395348837 0.9127906976744186 0.8800872093023255 0.9029796511627907
0.549 0.9040697674418605 0.9434956395348837 0.9129723837209303 0.8804505813953488 0.903343023255814
0.55 0.9044331395348837 0.9434956395348837 0.9131540697674418 0.8804505813953488 0.903343023255814
0.551 0.9044331395348837 0.9436773255813954 0.9136991279069767 0.8809956395348837 0.9038880813953488
0.552 0.9046148255813954 0.943859011627907 0.9140625 0.8815406976744186 0.9038880813953488
0.553 0.9046148255813954 0.9445857558139535 0.9144258720930233 0.8817223837209303 0.9038880813953488
0.554 0.9046148255813954 0.9449491279069767 0.9146075581395349 0.8819040697674418 0.9038880813953488
0.555 0.9049781976744186 0.9453125 0.9146075581395349 0.8822674418604651 0.9044331395348837
0.556 0.9053415697674418 0.9454941860465116 0.9149709302325582 0.8824491279069767 0.9046148255813954
0.557 0.9057049418604651 0.9456758720930233 0.9151526162790697 0.8824491279069767 0.9046148255813954
0.558 0.9057049418604651 0.9458575581395349 0.9153343023255814 0.8824491279069767 0.904796511627907
0.559 0.9057049418604651 0.9458575581395349 0.9153343023255814 0.8828125 0.9053415697674418
0.56 0.90625 0.9460392441860465 0.9156976744186046 0.8828125 0.9058866279069767
0.561 0.90625 0.9460392441860465 0.9156976744186046 0.8831758720930233 0.9060683139534884
0.562 0.9064316860465116 0.9460392441860465 0.9156976744186046 0.8833575581395349 0.90625
0.5630000000000001 0.9066133720930233 0.9460392441860465 0.9156976744186046 0.8840843023255814 0.9066133720930233
0.5640000000000001 0.9066133720930233 0.9464026162790697 0.9160610465116279 0.884265988372093 0.9067950581395349
0.5650000000000001 0.9067950581395349 0.9465843023255814 0.9160610465116279 0.8848110465116279 0.9067950581395349
0.5660000000000001 0.9069767441860465 0.9465843023255814 0.9166061046511628 0.8853561046511628 0.9067950581395349
0.5670000000000001 0.9071584302325582 0.946765988372093 0.9166061046511628 0.8855377906976745 0.9067950581395349
0.5680000000000001 0.9073401162790697 0.9471293604651163 0.9167877906976745 0.8859011627906976 0.9069767441860465
0.5690000000000001 0.9078851744186046 0.9471293604651163 0.9167877906976745 0.8860828488372093 0.9071584302325582
0.5700000000000001 0.9084302325581395 0.9471293604651163 0.916969476744186 0.8862645348837209 0.9075218023255814
0.5710000000000001 0.9087936046511628 0.9473110465116279 0.9173328488372093 0.8862645348837209 0.9075218023255814
0.5720000000000001 0.9087936046511628 0.9473110465116279 0.9175145348837209 0.8864462209302325 0.907703488372093
0.5730000000000001 0.9087936046511628 0.9474927325581395 0.9176962209302325 0.8866279069767442 0.9078851744186046
0.5740000000000001 0.9087936046511628 0.9474927325581395 0.9176962209302325 0.8869912790697675 0.9084302325581395
0.5750000000000001 0.909156976744186 0.9474927325581395 0.9176962209302325 0.8871729651162791 0.9086119186046512
0.5760000000000001 0.9093386627906976 0.9474927325581395 0.9176962209302325 0.8875363372093024 0.9086119186046512
0.577 0.9093386627906976 0.9474927325581395 0.9176962209302325 0.8875363372093024 0.9086119186046512
0.578 0.9093386627906976 0.9474927325581395 0.9178779069767442 0.8875363372093024 0.9089752906976745
0.579 0.9093386627906976 0.9474927325581395 0.9178779069767442 0.887718023255814 0.909156976744186
0.58 0.9098837209302325 0.9478561046511628 0.9178779069767442 0.887718023255814 0.9095203488372093
0.581 0.9100654069767442 0.9480377906976745 0.9180595930232558 0.8878997093023255 0.9097020348837209
0.582 0.9104287790697675 0.948219476744186 0.9180595930232558 0.8880813953488372 0.9100654069767442
0.583 0.9106104651162791 0.948219476744186 0.9184229651162791 0.8882630813953488 0.9100654069767442
0.584 0.9109738372093024 0.9484011627906976 0.9184229651162791 0.8884447674418605 0.9104287790697675
0.585 0.911155523255814 0.9485828488372093 0.918968023255814 0.8886264534883721 0.9106104651162791
0.586 0.9115188953488372 0.9487645348837209 0.9191497093023255 0.8888081395348837 0.9109738372093024
0.587 0.9115188953488372 0.9489462209302325 0.9193313953488372 0.889171511627907 0.9113372093023255
0.588 0.9120639534883721 0.9491279069767442 0.9193313953488372 0.8893531976744186 0.9118822674418605
0.589 0.9122456395348837 0.9491279069767442 0.9193313953488372 0.8893531976744186 0.9120639534883721
0.59 0.9124273255813954 0.9491279069767442 0.9198764534883721 0.8893531976744186 0.9122456395348837
0.591 0.9124273255813954 0.9491279069767442 0.9200581395348837 0.8897165697674418 0.9124273255813954
0.592 0.9127906976744186 0.9493095930232558 0.9202398255813954 0.8897165697674418 0.9129723837209303
0.593 0.9127906976744186 0.9494912790697675 0.9206031976744186 0.8898982558139535 0.9135174418604651
0.594 0.9127906976744186 0.9498546511627907 0.9207848837209303 0.8898982558139535 0.9138808139534884
0.595 0.9129723837209303 0.9500363372093024 0.9209665697674418 0.8900799418604651 0.9140625
0.596 0.9129723837209303 0.950218023255814 0.9209665697674418 0.8900799418604651 0.9140625
0.597 0.9131540697674418 0.950218023255814 0.9211482558139535 0.8902616279069767 0.9142441860465116
0.598 0.9135174418604651 0.950218023255814 0.9211482558139535 0.8902616279069767 0.9142441860465116
0.599 0.9135174418604651 0.9503997093023255 0.9213299418604651 0.890625 0.9144258720930233
0.6 0.9135174418604651 0.9505813953488372 0.9215116279069767 0.8908066860465116 0.9146075581395349
0.601 0.9136991279069767 0.9507630813953488 0.921875 0.8908066860465116 0.9147892441860465
0.602 0.9136991279069767 0.9511264534883721 0.921875 0.8909883720930233 0.9153343023255814
0.603 0.9138808139534884 0.9513081395348837 0.921875 0.8913517441860465 0.9158793604651163
0.604 0.9142441860465116 0.9514898255813954 0.921875 0.8917151162790697 0.9158793604651163
0.605 0.9142441860465116 0.9514898255813954 0.921875 0.8917151162790697 0.9160610465116279
0.606 0.9146075581395349 0.9514898255813954 0.9224200581395349 0.8917151162790697 0.9166061046511628
0.607 0.9147892441860465 0.9514898255813954 0.9224200581395349 0.8922601744186046 0.9171511627906976
0.608 0.9147892441860465 0.9514898255813954 0.9229651162790697 0.8922601744186046 0.9173328488372093
0.609 0.9149709302325582 0.9514898255813954 0.9231468023255814 0.8926235465116279 0.9173328488372093
0.61 0.9151526162790697 0.9514898255813954 0.9231468023255814 0.8926235465116279 0.9175145348837209
0.611 0.9153343023255814 0.951671511627907 0.9235101744186046 0.8926235465116279 0.9175145348837209
0.612 0.9153343023255814 0.9518531976744186 0.9236918604651163 0.8926235465116279 0.9175145348837209
0.613 0.9160610465116279 0.9522165697674418 0.9240552325581395 0.8929869186046512 0.9178779069767442
0.614 0.9162427325581395 0.9522165697674418 0.9242369186046512 0.8929869186046512 0.9178779069767442
0.615 0.9164244186046512 0.9522165697674418 0.9242369186046512 0.8931686046511628 0.9182412790697675
0.616 0.9164244186046512 0.9523982558139535 0.9246002906976745 0.8931686046511628 0.9187863372093024
0.617 0.9164244186046512 0.9525799418604651 0.9246002906976745 0.8933502906976745 0.9187863372093024
0.618 0.9164244186046512 0.953125 0.924781976744186 0.8937136627906976 0.9187863372093024
0.619 0.9164244186046512 0.953125 0.9251453488372093 0.8946220930232558 0.9191497093023255
0.62 0.9164244186046512 0.9533066860465116 0.9253270348837209 0.8948037790697675 0.9193313953488372
0.621 0.9164244186046512 0.9534883720930233 0.9253270348837209 0.8949854651162791 0.9193313953488372
0.622 0.9166061046511628 0.9536700581395349 0.9256904069767442 0.8949854651162791 0.9195130813953488
0.623 0.916969476744186 0.9536700581395349 0.9256904069767442 0.8953488372093024 0.9196947674418605
0.624 0.916969476744186 0.9536700581395349 0.9256904069767442 0.895530523255814 0.9200581395348837
0.625 0.9171511627906976 0.9536700581395349 0.9260537790697675 0.895530523255814 0.9200581395348837
0.626 0.9171511627906976 0.9538517441860465 0.9262354651162791 0.895530523255814 0.9202398255813954
0.627 0.9173328488372093 0.9540334302325582 0.9265988372093024 0.8957122093023255 0.9202398255813954
0.628 0.9175145348837209 0.9542151162790697 0.9269622093023255 0.8958938953488372 0.9202398255813954
0.629 0.9175145348837209 0.9542151162790697 0.9271438953488372 0.8962572674418605 0.9206031976744186
0.63 0.9175145348837209 0.9542151162790697 0.9271438953488372 0.8962572674418605 0.9209665697674418
0.631 0.9176962209302325 0.9542151162790697 0.9275072674418605 0.8966206395348837 0.9209665697674418
0.632 0.9176962209302325 0.9542151162790697 0.9276889534883721 0.8968023255813954 0.9216933139534884
0.633 0.9178779069767442 0.9543968023255814 0.9276889534883721 0.896984011627907 0.9216933139534884
0.634 0.9178779069767442 0.9543968023255814 0.9278706395348837 0.8971656976744186 0.9220566860465116
0.635 0.9178779069767442 0.9543968023255814 0.9278706395348837 0.8971656976744186 0.9220566860465116
0.636 0.9180595930232558 0.9547601744186046 0.9280523255813954 0.8971656976744186 0.9222383720930233
0.637 0.9180595930232558 0.9547601744186046 0.9285973837209303 0.8973473837209303 0.9222383720930233
0.638 0.9184229651162791 0.9547601744186046 0.9285973837209303 0.8975290697674418 0.9226017441860465
0.639 0.9184229651162791 0.9547601744186046 0.9285973837209303 0.8975290697674418 0.9226017441860465
0.64 0.9186046511627907 0.9547601744186046 0.9291424418604651 0.8977107558139535 0.9226017441860465
0.641 0.9193313953488372 0.9547601744186046 0.9293241279069767 0.8978924418604651 0.9226017441860465
0.642 0.9198764534883721 0.9547601744186046 0.9293241279069767 0.8982558139534884 0.9227834302325582
0.643 0.9198764534883721 0.9549418604651163 0.9293241279069767 0.8982558139534884 0.9227834302325582
0.644 0.9202398255813954 0.9551235465116279 0.9295058139534884 0.8984375 0.923328488372093
0.645 0.9202398255813954 0.9551235465116279 0.9295058139534884 0.8984375 0.923328488372093
0.646 0.920421511627907 0.9551235465116279 0.9298691860465116 0.8988008720930233 0.9235101744186046
0.647 0.920421511627907 0.9551235465116279 0.9300508720930233 0.8988008720930233 0.9236918604651163
0.648 0.9207848837209303 0.9551235465116279 0.9300508720930233 0.8995276162790697 0.9240552325581395
0.649 0.9211482558139535 0.9553052325581395 0.9302325581395349 0.8997093023255814 0.9242369186046512
0.65 0.9215116279069767 0.9553052325581395 0.9302325581395349 0.899890988372093 0.9244186046511628
0.651 0.9215116279069767 0.9554869186046512 0.9305959302325582 0.9002543604651163 0.9246002906976745
0.652 0.921875 0.9554869186046512 0.9305959302325582 0.9002543604651163 0.9249636627906976
0.653 0.9222383720930233 0.9554869186046512 0.9305959302325582 0.9004360465116279 0.9249636627906976
0.654 0.9224200581395349 0.9554869186046512 0.9305959302325582 0.9004360465116279 0.9249636627906976
0.655 0.9224200581395349 0.9556686046511628 0.9305959302325582 0.9004360465116279 0.9251453488372093
0.656 0.9227834302325582 0.9556686046511628 0.9305959302325582 0.9007994186046512 0.9253270348837209
0.657 0.9227834302325582 0.9556686046511628 0.9305959302325582 0.9009811046511628 0.9255087209302325
0.658 0.9227834302325582 0.9556686046511628 0.9305959302325582 0.9011627906976745 0.9255087209302325
0.659 0.9229651162790697 0.9556686046511628 0.9305959302325582 0.901344476744186 0.9256904069767442
0.66 0.9229651162790697 0.9556686046511628 0.9307776162790697 0.901344476744186 0.9258720930232558
0.661 0.9231468023255814 0.9556686046511628 0.9307776162790697 0.901344476744186 0.9258720930232558
0.662 0.923328488372093 0.956031976744186 0.9307776162790697 0.9017078488372093 0.9260537790697675
0.663 0.9235101744186046 0.956031976744186 0.9309593023255814 0.9018895348837209 0.9262354651162791
0.664 0.9235101744186046 0.956031976744186 0.9309593023255814 0.9018895348837209 0.9264171511627907
0.665 0.9235101744186046 0.956031976744186 0.9309593023255814 0.9018895348837209 0.926780523255814
0.666 0.9238735465116279 0.956031976744186 0.9313226744186046 0.9018895348837209 0.9271438953488372
0.667 0.9238735465116279 0.9562136627906976 0.9313226744186046 0.9018895348837209 0.9276889534883721
0.668 0.9242369186046512 0.9563953488372093 0.9315043604651163 0.9018895348837209 0.928234011627907
0.669 0.9242369186046512 0.9563953488372093 0.9316860465116279 0.9018895348837209 0.9284156976744186
0.67 0.9242369186046512 0.9563953488372093 0.9316860465116279 0.9018895348837209 0.9285973837209303
0.671 0.9246002906976745 0.9567587209302325 0.9316860465116279 0.9020712209302325 0.9285973837209303
0.672 0.9246002906976745 0.9567587209302325 0.9316860465116279 0.9022529069767442 0.9287790697674418
0.673 0.924781976744186 0.9567587209302325 0.9316860465116279 0.9022529069767442 0.9289607558139535
0.674 0.924781976744186 0.9569404069767442 0.9320494186046512 0.9022529069767442 0.9289607558139535
0.675 0.9251453488372093 0.9571220930232558 0.9322311046511628 0.9022529069767442 0.9289607558139535
0.676 0.9253270348837209 0.9571220930232558 0.9322311046511628 0.9022529069767442 0.9289607558139535
0.677 0.9256904069767442 0.9571220930232558 0.9322311046511628 0.9022529069767442 0.9295058139534884
0.678 0.9260537790697675 0.9573037790697675 0.932594476744186 0.9024345930232558 0.9295058139534884
0.679 0.9262354651162791 0.9573037790697675 0.932594476744186 0.9026162790697675 0.9296875
0.68 0.9264171511627907 0.9573037790697675 0.9329578488372093 0.9026162790697675 0.9296875
0.681 0.9264171511627907 0.9574854651162791 0.9333212209302325 0.9027979651162791 0.9298691860465116
0.682 0.9264171511627907 0.9576671511627907 0.9333212209302325 0.9027979651162791 0.9298691860465116
0.683 0.926780523255814 0.9576671511627907 0.9333212209302325 0.9027979651162791 0.9298691860465116
0.684 0.926780523255814 0.9576671511627907 0.9335029069767442 0.9027979651162791 0.9298691860465116
0.685 0.926780523255814 0.9576671511627907 0.9336845930232558 0.9031613372093024 0.9300508720930233
0.686 0.9269622093023255 0.9576671511627907 0.9338662790697675 0.903343023255814 0.9305959302325582
0.687 0.9271438953488372 0.9576671511627907 0.9338662790697675 0.9038880813953488 0.9307776162790697
0.6880000000000001 0.9271438953488372 0.9576671511627907 0.9338662790697675 0.9040697674418605 0.9307776162790697
0.6890000000000001 0.9273255813953488 0.9578488372093024 0.9340479651162791 0.9040697674418605 0.9307776162790697
0.6900000000000001 0.9273255813953488 0.9578488372093024 0.9344113372093024 0.9042514534883721 0.9309593023255814
0.6910000000000001 0.9276889534883721 0.958030523255814 0.9351380813953488 0.9042514534883721 0.9309593023255814
0.6920000000000001 0.9276889534883721 0.9582122093023255 0.9351380813953488 0.9044331395348837 0.9309593023255814
0.6930000000000001 0.9276889534883721 0.9582122093023255 0.9351380813953488 0.9051598837209303 0.931140988372093
0.6940000000000001 0.9276889534883721 0.9582122093023255 0.9353197674418605 0.9055232558139535 0.9313226744186046
0.6950000000000001 0.9276889534883721 0.9582122093023255 0.9355014534883721 0.9057049418604651 0.9315043604651163
0.6960000000000001 0.9280523255813954 0.9583938953488372 0.9356831395348837 0.9057049418604651 0.9315043604651163
0.6970000000000001 0.9280523255813954 0.9585755813953488 0.936046511627907 0.9058866279069767 0.9315043604651163
0.6980000000000001 0.928234011627907 0.9585755813953488 0.936046511627907 0.9058866279069767 0.9316860465116279
0.6990000000000001 0.928234011627907 0.9587572674418605 0.936046511627907 0.9058866279069767 0.9318677325581395
0.7000000000000001 0.9285973837209303 0.9587572674418605 0.9364098837209303 0.90625 0.9320494186046512
0.7010000000000001 0.9287790697674418 0.9587572674418605 0.9364098837209303 0.9064316860465116 0.9322311046511628
0.7020000000000001 0.9293241279069767 0.9587572674418605 0.9365915697674418 0.9066133720930233 0.932594476744186
0.7030000000000001 0.9295058139534884 0.9587572674418605 0.9367732558139535 0.9067950581395349 0.932594476744186
0.704 0.9295058139534884 0.9587572674418605 0.9367732558139535 0.9069767441860465 0.9327761627906976
0.705 0.9295058139534884 0.9589389534883721 0.9369549418604651 0.9069767441860465 0.9327761627906976
0.706 0.9295058139534884 0.9589389534883721 0.9371366279069767 0.9069767441860465 0.9331395348837209
0.707 0.9295058139534884 0.9589389534883721 0.9371366279069767 0.9069767441860465 0.9331395348837209
0.708 0.9296875 0.9589389534883721 0.9373183139534884 0.9069767441860465 0.9333212209302325
0.709 0.9298691860465116 0.9591206395348837 0.9375 0.9069767441860465 0.9333212209302325
0.71 0.9300508720930233 0.9591206395348837 0.9376816860465116 0.9071584302325582 0.9335029069767442
0.711 0.9300508720930233 0.9593023255813954 0.9376816860465116 0.9073401162790697 0.9335029069767442
0.712 0.9300508720930233 0.9593023255813954 0.9380450581395349 0.9075218023255814 0.9335029069767442
0.713 0.9300508720930233 0.9593023255813954 0.9380450581395349 0.9075218023255814 0.9335029069767442
0.714 0.9302325581395349 0.9593023255813954 0.9380450581395349 0.9078851744186046 0.9335029069767442
0.715 0.9302325581395349 0.9593023255813954 0.9380450581395349 0.9080668604651163 0.9335029069767442
0.716 0.9302325581395349 0.9593023255813954 0.9384084302325582 0.9080668604651163 0.9338662790697675
0.717 0.9304142441860465 0.959484011627907 0.9384084302325582 0.9082485465116279 0.9340479651162791
0.718 0.9305959302325582 0.959484011627907 0.9384084302325582 0.9087936046511628 0.9340479651162791
0.719 0.9307776162790697 0.959484011627907 0.9385901162790697 0.9089752906976745 0.9340479651162791
0.72 0.9307776162790697 0.9596656976744186 0.9387718023255814 0.9089752906976745 0.9340479651162791
0.721 0.9307776162790697 0.9596656976744186 0.9387718023255814 0.9095203488372093 0.9340479651162791
0.722 0.9307776162790697 0.9598473837209303 0.938953488372093 0.9097020348837209 0.9340479651162791
0.723 0.9309593023255814 0.9598473837209303 0.9391351744186046 0.9098837209302325 0.9340479651162791
0.724 0.9309593023255814 0.9600290697674418 0.9391351744186046 0.9100654069767442 0.9342296511627907
0.725 0.9309593023255814 0.9600290697674418 0.9391351744186046 0.9100654069767442 0.9344113372093024
0.726 0.9309593023255814 0.9602107558139535 0.9393168604651163 0.9100654069767442 0.9344113372093024
0.727 0.9309593023255814 0.9602107558139535 0.9393168604651163 0.9102470930232558 0.9344113372093024
0.728 0.9309593023255814 0.9602107558139535 0.9393168604651163 0.9104287790697675 0.9347747093023255
0.729 0.9315043604651163 0.9602107558139535 0.9393168604651163 0.9104287790697675 0.9349563953488372
0.73 0.9316860465116279 0.9602107558139535 0.9394985465116279 0.9104287790697675 0.9349563953488372
0.731 0.9316860465116279 0.9602107558139535 0.9396802325581395 0.9104287790697675 0.9355014534883721
0.732 0.9316860465116279 0.9602107558139535 0.9398619186046512 0.9106104651162791 0.9356831395348837
0.733 0.9316860465116279 0.9602107558139535 0.9398619186046512 0.9107921511627907 0.9358648255813954
0.734 0.9318677325581395 0.9602107558139535 0.9400436046511628 0.9107921511627907 0.9362281976744186
0.735 0.9318677325581395 0.9602107558139535 0.9400436046511628 0.9107921511627907 0.9362281976744186
0.736 0.9318677325581395 0.9603924418604651 0.9400436046511628 0.9107921511627907 0.9364098837209303
0.737 0.9324127906976745 0.9603924418604651 0.9400436046511628 0.9109738372093024 0.9365915697674418
0.738 0.9324127906976745 0.9603924418604651 0.9400436046511628 0.911155523255814 0.9365915697674418
0.739 0.932594476744186 0.9603924418604651 0.940406976744186 0.911155523255814 0.9365915697674418
0.74 0.9327761627906976 0.9607558139534884 0.9407703488372093 0.9113372093023255 0.9367732558139535
0.741 0.9331395348837209 0.9607558139534884 0.9409520348837209 0.9113372093023255 0.9371366279069767
0.742 0.9335029069767442 0.9607558139534884 0.9409520348837209 0.9113372093023255 0.9373183139534884
0.743 0.9335029069767442 0.9607558139534884 0.9411337209302325 0.9113372093023255 0.9375
0.744 0.9335029069767442 0.9609375 0.9411337209302325 0.9115188953488372 0.9375
0.745 0.9335029069767442 0.9609375 0.9411337209302325 0.9118822674418605 0.9375
0.746 0.9336845930232558 0.9609375 0.9413154069767442 0.9122456395348837 0.9376816860465116
0.747 0.9336845930232558 0.9609375 0.9413154069767442 0.9124273255813954 0.9378633720930233
0.748 0.9336845930232558 0.9613008720930233 0.9413154069767442 0.9127906976744186 0.9380450581395349
0.749 0.9336845930232558 0.9613008720930233 0.9413154069767442 0.9127906976744186 0.9380450581395349
0.75 0.9338662790697675 0.9613008720930233 0.9414970930232558 0.9127906976744186 0.9380450581395349
0.751 0.9338662790697675 0.9613008720930233 0.9416787790697675 0.9129723837209303 0.9380450581395349
0.752 0.9338662790697675 0.9613008720930233 0.9418604651162791 0.9129723837209303 0.9380450581395349
0.753 0.9338662790697675 0.9613008720930233 0.9418604651162791 0.9129723837209303 0.9380450581395349
0.754 0.9342296511627907 0.9613008720930233 0.9418604651162791 0.9129723837209303 0.9385901162790697
0.755 0.9342296511627907 0.9613008720930233 0.9420421511627907 0.9131540697674418 0.9385901162790697
0.756 0.9344113372093024 0.9613008720930233 0.9420421511627907 0.9133357558139535 0.9385901162790697
0.757 0.9344113372093024 0.9614825581395349 0.9420421511627907 0.9133357558139535 0.938953488372093
0.758 0.9344113372093024 0.9614825581395349 0.9420421511627907 0.9135174418604651 0.9391351744186046
0.759 0.9344113372093024 0.9614825581395349 0.9420421511627907 0.9136991279069767 0.9391351744186046
0.76 0.9344113372093024 0.9614825581395349 0.9422238372093024 0.9136991279069767 0.9391351744186046
0.761 0.934593023255814 0.9614825581395349 0.9422238372093024 0.9136991279069767 0.9393168604651163
0.762 0.934593023255814 0.9614825581395349 0.942405523255814 0.9136991279069767 0.9393168604651163
0.763 0.934593023255814 0.9616642441860465 0.9425872093023255 0.9136991279069767 0.9394985465116279
0.764 0.9349563953488372 0.9616642441860465 0.9425872093023255 0.9136991279069767 0.9394985465116279
0.765 0.9349563953488372 0.9616642441860465 0.9425872093023255 0.9136991279069767 0.9394985465116279
0.766 0.9351380813953488 0.9618459302325582 0.9427688953488372 0.9138808139534884 0.9394985465116279
0.767 0.9353197674418605 0.9618459302325582 0.9429505813953488 0.9138808139534884 0.9396802325581395
0.768 0.9355014534883721 0.9618459302325582 0.9429505813953488 0.9138808139534884 0.9398619186046512
0.769 0.9356831395348837 0.9618459302325582 0.9429505813953488 0.9138808139534884 0.9398619186046512
0.77 0.9356831395348837 0.9618459302325582 0.9429505813953488 0.9138808139534884 0.9398619186046512
0.771 0.9356831395348837 0.9618459302325582 0.9431322674418605 0.9142441860465116 0.9398619186046512
0.772 0.9356831395348837 0.9620276162790697 0.9431322674418605 0.9146075581395349 0.9400436046511628
0.773 0.9358648255813954 0.9620276162790697 0.9431322674418605 0.9147892441860465 0.9402252906976745
0.774 0.9362281976744186 0.9620276162790697 0.9431322674418605 0.9147892441860465 0.940406976744186
0.775 0.9362281976744186 0.9620276162790697 0.9433139534883721 0.9149709302325582 0.9405886627906976
0.776 0.9362281976744186 0.9620276162790697 0.9433139534883721 0.9149709302325582 0.9405886627906976
0.777 0.9364098837209303 0.9622093023255814 0.9433139534883721 0.9149709302325582 0.9407703488372093
0.778 0.9365915697674418 0.962390988372093 0.9434956395348837 0.9149709302325582 0.9409520348837209
0.779 0.9369549418604651 0.962390988372093 0.9434956395348837 0.9151526162790697 0.9409520348837209
0.78 0.9371366279069767 0.962390988372093 0.9434956395348837 0.9153343023255814 0.9409520348837209
0.781 0.9371366279069767 0.9625726744186046 0.9434956395348837 0.915515988372093 0.9409520348837209
0.782 0.9371366279069767 0.9625726744186046 0.9436773255813954 0.915515988372093 0.9411337209302325
0.783 0.9371366279069767 0.9625726744186046 0.943859011627907 0.9156976744186046 0.9414970930232558
0.784 0.9371366279069767 0.9627543604651163 0.9440406976744186 0.9160610465116279 0.9414970930232558
0.785 0.9371366279069767 0.9627543604651163 0.9440406976744186 0.9160610465116279 0.9416787790697675
0.786 0.9371366279069767 0.9629360465116279 0.9440406976744186 0.9160610465116279 0.9416787790697675
0.787 0.9373183139534884 0.9629360465116279 0.9442223837209303 0.9160610465116279 0.9418604651162791
0.788 0.9373183139534884 0.9629360465116279 0.9442223837209303 0.9160610465116279 0.9418604651162791
0.789 0.9373183139534884 0.9631177325581395 0.9442223837209303 0.9164244186046512 0.9418604651162791
0.79 0.9373183139534884 0.9634811046511628 0.9444040697674418 0.9164244186046512 0.9420421511627907
0.791 0.9375 0.9634811046511628 0.9444040697674418 0.9166061046511628 0.9420421511627907
0.792 0.9375 0.9634811046511628 0.9444040697674418 0.9166061046511628 0.9422238372093024
0.793 0.9375 0.9640261627906976 0.9445857558139535 0.9167877906976745 0.9422238372093024
0.794 0.9375 0.9640261627906976 0.9449491279069767 0.9167877906976745 0.942405523255814
0.795 0.9376816860465116 0.9640261627906976 0.9451308139534884 0.9167877906976745 0.942405523255814
0.796 0.9378633720930233 0.9642078488372093 0.9453125 0.9167877906976745 0.942405523255814
0.797 0.9380450581395349 0.9642078488372093 0.9454941860465116 0.916969476744186 0.942405523255814
0.798 0.9382267441860465 0.9642078488372093 0.9454941860465116 0.916969476744186 0.9425872093023255
0.799 0.9382267441860465 0.9643895348837209 0.9456758720930233 0.9171511627906976 0.9425872093023255
0.8 0.9384084302325582 0.9643895348837209 0.9456758720930233 0.9171511627906976 0.9425872093023255
0.801 0.9384084302325582 0.9645712209302325 0.9456758720930233 0.9171511627906976 0.9425872093023255
0.802 0.9385901162790697 0.9645712209302325 0.9456758720930233 0.9173328488372093 0.9425872093023255
0.803 0.9387718023255814 0.9645712209302325 0.9458575581395349 0.9173328488372093 0.9425872093023255
0.804 0.9387718023255814 0.9645712209302325 0.9460392441860465 0.9173328488372093 0.9427688953488372
0.805 0.9387718023255814 0.9645712209302325 0.9460392441860465 0.9175145348837209 0.9429505813953488
0.806 0.9387718023255814 0.9645712209302325 0.9460392441860465 0.9175145348837209 0.9431322674418605
0.807 0.9387718023255814 0.9647529069767442 0.9460392441860465 0.9176962209302325 0.9431322674418605
0.808 0.9387718023255814 0.9647529069767442 0.9460392441860465 0.9178779069767442 0.9431322674418605
0.809 0.9387718023255814 0.9647529069767442 0.9462209302325582 0.9180595930232558 0.9431322674418605
0.81 0.9387718023255814 0.9647529069767442 0.9464026162790697 0.9180595930232558 0.9433139534883721
0.811 0.9387718023255814 0.9647529069767442 0.9464026162790697 0.9182412790697675 0.9436773255813954
0.812 0.938953488372093 0.9647529069767442 0.9465843023255814 0.9182412790697675 0.9436773255813954
0.8130000000000001 0.9391351744186046 0.9647529069767442 0.9465843023255814 0.9184229651162791 0.9436773255813954
0.8140000000000001 0.9391351744186046 0.9651162790697675 0.946765988372093 0.9186046511627907 0.9440406976744186
0.8150000000000001 0.9391351744186046 0.9651162790697675 0.946765988372093 0.9186046511627907 0.9440406976744186
0.8160000000000001 0.9391351744186046 0.9652979651162791 0.946765988372093 0.9186046511627907 0.9440406976744186
0.8170000000000001 0.9393168604651163 0.9652979651162791 0.946765988372093 0.9187863372093024 0.9442223837209303
0.8180000000000001 0.9393168604651163 0.9652979651162791 0.946765988372093 0.918968023255814 0.9444040697674418
0.8190000000000001 0.9393168604651163 0.9652979651162791 0.946765988372093 0.9191497093023255 0.9444040697674418
0.8200000000000001 0.9393168604651163 0.9652979651162791 0.946765988372093 0.9195130813953488 0.9444040697674418
0.8210000000000001 0.9393168604651163 0.9652979651162791 0.9469476744186046 0.9195130813953488 0.9445857558139535
0.8220000000000001 0.9393168604651163 0.9654796511627907 0.9469476744186046 0.9196947674418605 0.9445857558139535
0.8230000000000001 0.9393168604651163 0.9654796511627907 0.9469476744186046 0.9198764534883721 0.9447674418604651
0.8240000000000001 0.9393168604651163 0.9654796511627907 0.9471293604651163 0.9198764534883721 0.9449491279069767
0.8250000000000001 0.9393168604651163 0.9654796511627907 0.9471293604651163 0.9200581395348837 0.9449491279069767
0.8260000000000001 0.9393168604651163 0.9654796511627907 0.9471293604651163 0.9200581395348837 0.9449491279069767
0.8270000000000001 0.9394985465116279 0.9654796511627907 0.9471293604651163 0.9200581395348837 0.9451308139534884
0.8280000000000001 0.9394985465116279 0.9656613372093024 0.9471293604651163 0.9200581395348837 0.9451308139534884
0.8290000000000001 0.9394985465116279 0.9656613372093024 0.9471293604651163 0.9200581395348837 0.9451308139534884
0.8300000000000001 0.9394985465116279 0.9656613372093024 0.9471293604651163 0.920421511627907 0.9453125
0.8310000000000001 0.9394985465116279 0.9660247093023255 0.9471293604651163 0.9207848837209303 0.9453125
0.8320000000000001 0.9394985465116279 0.9660247093023255 0.9471293604651163 0.9211482558139535 0.9453125
0.833 0.9394985465116279 0.9660247093023255 0.9471293604651163 0.9211482558139535 0.9454941860465116
0.834 0.9396802325581395 0.9660247093023255 0.9473110465116279 0.9213299418604651 0.9454941860465116
0.835 0.9398619186046512 0.9660247093023255 0.9476744186046512 0.9216933139534884 0.9454941860465116
0.836 0.9400436046511628 0.9660247093023255 0.9480377906976745 0.9216933139534884 0.9454941860465116
0.837 0.9400436046511628 0.9660247093023255 0.9480377906976745 0.9216933139534884 0.9456758720930233
0.838 0.9402252906976745 0.9660247093023255 0.9480377906976745 0.9216933139534884 0.9458575581395349
0.839 0.940406976744186 0.9660247093023255 0.9484011627906976 0.9216933139534884 0.9462209302325582
0.84 0.940406976744186 0.9660247093023255 0.9484011627906976 0.9216933139534884 0.9462209302325582
0.841 0.9407703488372093 0.9660247093023255 0.9485828488372093 0.921875 0.9462209302325582
0.842 0.9407703488372093 0.9660247093023255 0.9485828488372093 0.921875 0.9464026162790697
0.843 0.9413154069767442 0.9660247093023255 0.9485828488372093 0.9220566860465116 0.9465843023255814
0.844 0.9413154069767442 0.9662063953488372 0.9485828488372093 0.9220566860465116 0.9465843023255814
0.845 0.9414970930232558 0.9662063953488372 0.9485828488372093 0.9222383720930233 0.946765988372093
0.846 0.9414970930232558 0.9662063953488372 0.9487645348837209 0.9222383720930233 0.9469476744186046
0.847 0.9416787790697675 0.9662063953488372 0.9491279069767442 0.9222383720930233 0.9469476744186046
0.848 0.9418604651162791 0.9662063953488372 0.9493095930232558 0.9226017441860465 0.9471293604651163
0.849 0.9420421511627907 0.9662063953488372 0.9494912790697675 0.9227834302325582 0.9471293604651163
0.85 0.9420421511627907 0.9663880813953488 0.9498546511627907 0.9227834302325582 0.9473110465116279
0.851 0.9420421511627907 0.9663880813953488 0.950218023255814 0.9227834302325582 0.9473110465116279
0.852 0.9420421511627907 0.9663880813953488 0.9503997093023255 0.9227834302325582 0.9474927325581395
0.853 0.9422238372093024 0.9663880813953488 0.9503997093023255 0.9227834302325582 0.9478561046511628
0.854 0.9422238372093024 0.9665697674418605 0.9503997093023255 0.9227834302325582 0.9478561046511628
0.855 0.942405523255814 0.9665697674418605 0.9505813953488372 0.9231468023255814 0.9478561046511628
0.856 0.9425872093023255 0.9665697674418605 0.9507630813953488 0.9231468023255814 0.9478561046511628
0.857 0.9427688953488372 0.9667514534883721 0.9507630813953488 0.9231468023255814 0.9478561046511628
0.858 0.9427688953488372 0.9667514534883721 0.9507630813953488 0.9231468023255814 0.9478561046511628
0.859 0.9427688953488372 0.9669331395348837 0.9507630813953488 0.9231468023255814 0.9478561046511628
0.86 0.9427688953488372 0.9669331395348837 0.9507630813953488 0.923328488372093 0.9478561046511628
0.861 0.9429505813953488 0.9669331395348837 0.9507630813953488 0.923328488372093 0.9478561046511628
0.862 0.9429505813953488 0.9669331395348837 0.9511264534883721 0.923328488372093 0.9478561046511628
0.863 0.9431322674418605 0.9671148255813954 0.9514898255813954 0.9235101744186046 0.9478561046511628
0.864 0.9431322674418605 0.9671148255813954 0.9514898255813954 0.9235101744186046 0.9480377906976745
0.865 0.9431322674418605 0.9671148255813954 0.9514898255813954 0.9236918604651163 0.9480377906976745
0.866 0.9431322674418605 0.9671148255813954 0.9514898255813954 0.9236918604651163 0.948219476744186
0.867 0.9431322674418605 0.9671148255813954 0.9514898255813954 0.9236918604651163 0.9484011627906976
0.868 0.9433139534883721 0.9671148255813954 0.951671511627907 0.9236918604651163 0.9484011627906976
0.869 0.9433139534883721 0.9671148255813954 0.951671511627907 0.9238735465116279 0.9485828488372093
0.87 0.9433139534883721 0.9671148255813954 0.951671511627907 0.9242369186046512 0.9485828488372093
0.871 0.9433139534883721 0.9671148255813954 0.9518531976744186 0.924781976744186 0.9487645348837209
0.872 0.9434956395348837 0.9671148255813954 0.9518531976744186 0.924781976744186 0.9487645348837209
0.873 0.9434956395348837 0.9671148255813954 0.9522165697674418 0.924781976744186 0.9489462209302325
0.874 0.9434956395348837 0.967296511627907 0.9522165697674418 0.9251453488372093 0.9489462209302325
0.875 0.9434956395348837 0.967296511627907 0.9522165697674418 0.9251453488372093 0.9489462209302325
0.876 0.943859011627907 0.967296511627907 0.9522165697674418 0.9253270348837209 0.9489462209302325
0.877 0.943859011627907 0.9674781976744186 0.9522165697674418 0.9253270348837209 0.9489462209302325
0.878 0.9440406976744186 0.9674781976744186 0.9522165697674418 0.9253270348837209 0.9491279069767442
0.879 0.9440406976744186 0.9674781976744186 0.9522165697674418 0.9253270348837209 0.9491279069767442
0.88 0.9442223837209303 0.9674781976744186 0.9523982558139535 0.9253270348837209 0.9491279069767442
0.881 0.9444040697674418 0.9674781976744186 0.9525799418604651 0.9255087209302325 0.9491279069767442
0.882 0.9445857558139535 0.9674781976744186 0.9527616279069767 0.9260537790697675 0.9491279069767442
0.883 0.9445857558139535 0.9674781976744186 0.9527616279069767 0.9260537790697675 0.9494912790697675
0.884 0.9445857558139535 0.9674781976744186 0.9529433139534884 0.9260537790697675 0.9496729651162791
0.885 0.9445857558139535 0.9676598837209303 0.953125 0.9260537790697675 0.9496729651162791
0.886 0.9449491279069767 0.9676598837209303 0.953125 0.9260537790697675 0.9496729651162791
0.887 0.9449491279069767 0.9676598837209303 0.953125 0.9260537790697675 0.9496729651162791
0.888 0.9451308139534884 0.9676598837209303 0.953125 0.9260537790697675 0.9496729651162791
0.889 0.9451308139534884 0.9676598837209303 0.9533066860465116 0.9262354651162791 0.9498546511627907
0.89 0.9453125 0.9678415697674418 0.9533066860465116 0.9262354651162791 0.9500363372093024
0.891 0.9456758720930233 0.9680232558139535 0.9536700581395349 0.9262354651162791 0.9500363372093024
0.892 0.9456758720930233 0.9680232558139535 0.9536700581395349 0.9262354651162791 0.9500363372093024
0.893 0.9456758720930233 0.9680232558139535 0.9538517441860465 0.9262354651162791 0.9500363372093024
0.894 0.9456758720930233 0.9680232558139535 0.9538517441860465 0.9265988372093024 0.9500363372093024
0.895 0.9458575581395349 0.9680232558139535 0.9538517441860465 0.926780523255814 0.9500363372093024
0.896 0.9458575581395349 0.9680232558139535 0.9538517441860465 0.926780523255814 0.9500363372093024
0.897 0.9460392441860465 0.9680232558139535 0.9538517441860465 0.9269622093023255 0.9500363372093024
0.898 0.9462209302325582 0.9680232558139535 0.9538517441860465 0.9269622093023255 0.9500363372093024
0.899 0.9462209302325582 0.9682049418604651 0.9538517441860465 0.9269622093023255 0.9500363372093024
0.9 0.9462209302325582 0.9682049418604651 0.9538517441860465 0.9271438953488372 0.9503997093023255
0.901 0.9462209302325582 0.9682049418604651 0.9538517441860465 0.9271438953488372 0.9503997093023255
0.902 0.9462209302325582 0.9683866279069767 0.9540334302325582 0.9273255813953488 0.9503997093023255
0.903 0.9465843023255814 0.9683866279069767 0.9540334302325582 0.9273255813953488 0.9503997093023255
0.904 0.946765988372093 0.9683866279069767 0.9540334302325582 0.9273255813953488 0.9503997093023255
0.905 0.946765988372093 0.9683866279069767 0.9540334302325582 0.9275072674418605 0.9503997093023255
0.906 0.946765988372093 0.9683866279069767 0.9540334302325582 0.9275072674418605 0.9503997093023255
0.907 0.946765988372093 0.9683866279069767 0.9542151162790697 0.9276889534883721 0.9503997093023255
0.908 0.9469476744186046 0.9683866279069767 0.9543968023255814 0.9276889534883721 0.9503997093023255
0.909 0.9471293604651163 0.9685683139534884 0.9543968023255814 0.9276889534883721 0.9503997093023255
0.91 0.9471293604651163 0.9685683139534884 0.9543968023255814 0.9276889534883721 0.9503997093023255
0.911 0.9471293604651163 0.9685683139534884 0.9547601744186046 0.9276889534883721 0.9503997093023255
0.912 0.9471293604651163 0.9685683139534884 0.9547601744186046 0.9278706395348837 0.9503997093023255
0.913 0.9471293604651163 0.9685683139534884 0.9547601744186046 0.9280523255813954 0.9503997093023255
0.914 0.9471293604651163 0.9685683139534884 0.9547601744186046 0.9280523255813954 0.9507630813953488
0.915 0.9471293604651163 0.9685683139534884 0.9551235465116279 0.9280523255813954 0.9507630813953488
0.916 0.9471293604651163 0.9685683139534884 0.9551235465116279 0.928234011627907 0.9507630813953488
0.917 0.9471293604651163 0.9685683139534884 0.9551235465116279 0.928234011627907 0.9507630813953488
0.918 0.9471293604651163 0.9685683139534884 0.9554869186046512 0.928234011627907 0.9507630813953488
0.919 0.9471293604651163 0.96875 0.9554869186046512 0.928234011627907 0.9507630813953488
0.92 0.9471293604651163 0.96875 0.9556686046511628 0.928234011627907 0.9509447674418605
0.921 0.9471293604651163 0.9689316860465116 0.9558502906976745 0.928234011627907 0.9509447674418605
0.922 0.9471293604651163 0.9689316860465116 0.9558502906976745 0.928234011627907 0.9509447674418605
0.923 0.9471293604651163 0.9689316860465116 0.9558502906976745 0.9284156976744186 0.9509447674418605
0.924 0.9471293604651163 0.9689316860465116 0.9558502906976745 0.9285973837209303 0.9509447674418605
0.925 0.9474927325581395 0.9689316860465116 0.9558502906976745 0.9287790697674418 0.9513081395348837
0.926 0.9474927325581395 0.9691133720930233 0.9558502906976745 0.9287790697674418 0.9513081395348837
0.927 0.9474927325581395 0.9691133720930233 0.956031976744186 0.9287790697674418 0.9513081395348837
0.928 0.9476744186046512 0.9691133720930233 0.956031976744186 0.9291424418604651 0.9513081395348837
0.929 0.9476744186046512 0.9691133720930233 0.956031976744186 0.9291424418604651 0.9513081395348837
0.93 0.9476744186046512 0.9691133720930233 0.956031976744186 0.9291424418604651 0.9513081395348837
0.931 0.9478561046511628 0.9691133720930233 0.9562136627906976 0.9291424418604651 0.9513081395348837
0.932 0.9478561046511628 0.9691133720930233 0.9565770348837209 0.9293241279069767 0.9513081395348837
0.933 0.9480377906976745 0.9691133720930233 0.9565770348837209 0.9293241279069767 0.9518531976744186
0.934 0.9484011627906976 0.9691133720930233 0.9565770348837209 0.9293241279069767 0.9522165697674418
0.935 0.9484011627906976 0.9691133720930233 0.9569404069767442 0.9293241279069767 0.9522165697674418
0.936 0.9485828488372093 0.9691133720930233 0.9569404069767442 0.9293241279069767 0.9522165697674418
0.937 0.9485828488372093 0.9691133720930233 0.9569404069767442 0.9293241279069767 0.9522165697674418
0.9380000000000001 0.9485828488372093 0.9691133720930233 0.9569404069767442 0.9293241279069767 0.9523982558139535
0.9390000000000001 0.9485828488372093 0.9691133720930233 0.9569404069767442 0.9293241279069767 0.9523982558139535
0.9400000000000001 0.9485828488372093 0.9691133720930233 0.9569404069767442 0.9296875 0.9523982558139535
0.9410000000000001 0.9487645348837209 0.9691133720930233 0.9569404069767442 0.9296875 0.9523982558139535
0.9420000000000001 0.9489462209302325 0.9691133720930233 0.9569404069767442 0.9296875 0.9523982558139535
0.9430000000000001 0.9489462209302325 0.9691133720930233 0.9569404069767442 0.9296875 0.9523982558139535
0.9440000000000001 0.9489462209302325 0.9691133720930233 0.9569404069767442 0.9296875 0.9523982558139535
0.9450000000000001 0.9489462209302325 0.9691133720930233 0.9569404069767442 0.9296875 0.9523982558139535
0.9460000000000001 0.9491279069767442 0.9691133720930233 0.9569404069767442 0.9296875 0.9523982558139535
0.9470000000000001 0.9491279069767442 0.9691133720930233 0.9571220930232558 0.9298691860465116 0.9523982558139535
0.9480000000000001 0.9491279069767442 0.9691133720930233 0.9573037790697675 0.9300508720930233 0.9523982558139535
0.9490000000000001 0.9491279069767442 0.9691133720930233 0.9573037790697675 0.9300508720930233 0.9523982558139535
0.9500000000000001 0.9494912790697675 0.9691133720930233 0.9574854651162791 0.9300508720930233 0.9527616279069767
0.9510000000000001 0.9496729651162791 0.9691133720930233 0.9574854651162791 0.9302325581395349 0.9527616279069767
0.9520000000000001 0.9496729651162791 0.9691133720930233 0.9576671511627907 0.9302325581395349 0.9529433139534884
0.9530000000000001 0.9496729651162791 0.9692950581395349 0.9576671511627907 0.9304142441860465 0.9529433139534884
0.9540000000000001 0.9496729651162791 0.9692950581395349 0.9576671511627907 0.9305959302325582 0.9529433139534884
0.9550000000000001 0.9496729651162791 0.9692950581395349 0.9576671511627907 0.9305959302325582 0.9529433139534884
0.9560000000000001 0.9496729651162791 0.9694767441860465 0.9578488372093024 0.9305959302325582 0.9529433139534884
0.9570000000000001 0.9496729651162791 0.9694767441860465 0.9578488372093024 0.9305959302325582 0.9529433139534884
0.9580000000000001 0.9496729651162791 0.9694767441860465 0.958030523255814 0.9307776162790697 0.9529433139534884
0.9590000000000001 0.9496729651162791 0.9694767441860465 0.958030523255814 0.9307776162790697 0.9529433139534884
0.96 0.9496729651162791 0.9694767441860465 0.958030523255814 0.9309593023255814 0.9529433139534884
0.961 0.9500363372093024 0.9694767441860465 0.958030523255814 0.931140988372093 0.953125
0.962 0.9500363372093024 0.9694767441860465 0.958030523255814 0.931140988372093 0.953125
0.963 0.9500363372093024 0.9694767441860465 0.958030523255814 0.9313226744186046 0.9533066860465116
0.964 0.9500363372093024 0.9694767441860465 0.9582122093023255 0.9315043604651163 0.9533066860465116
0.965 0.9500363372093024 0.9696584302325582 0.9582122093023255 0.9315043604651163 0.9534883720930233
0.966 0.950218023255814 0.9696584302325582 0.9582122093023255 0.9315043604651163 0.9534883720930233
0.967 0.950218023255814 0.9696584302325582 0.9583938953488372 0.9315043604651163 0.9534883720930233
0.968 0.950218023255814 0.9696584302325582 0.9583938953488372 0.9316860465116279 0.9540334302325582
0.969 0.950218023255814 0.9698401162790697 0.9583938953488372 0.9316860465116279 0.9540334302325582
0.97 0.950218023255814 0.9700218023255814 0.9585755813953488 0.9316860465116279 0.9540334302325582
0.971 0.950218023255814 0.9700218023255814 0.9591206395348837 0.9316860465116279 0.9542151162790697
0.972 0.950218023255814 0.9700218023255814 0.9591206395348837 0.9316860465116279 0.9542151162790697
0.973 0.950218023255814 0.9700218023255814 0.9591206395348837 0.9316860465116279 0.9542151162790697
0.974 0.950218023255814 0.970203488372093 0.9593023255813954 0.9316860465116279 0.9542151162790697
0.975 0.9503997093023255 0.970203488372093 0.9593023255813954 0.9318677325581395 0.9542151162790697
0.976 0.9505813953488372 0.970203488372093 0.9593023255813954 0.9318677325581395 0.9543968023255814
0.977 0.9505813953488372 0.9703851744186046 0.959484011627907 0.9318677325581395 0.954578488372093
0.978 0.9505813953488372 0.9703851744186046 0.959484011627907 0.9318677325581395 0.9547601744186046
0.979 0.9505813953488372 0.9703851744186046 0.959484011627907 0.9318677325581395 0.9547601744186046
0.98 0.9505813953488372 0.9703851744186046 0.959484011627907 0.9318677325581395 0.9547601744186046
0.981 0.9505813953488372 0.9703851744186046 0.959484011627907 0.9318677325581395 0.9547601744186046
0.982 0.9505813953488372 0.9705668604651163 0.9596656976744186 0.9320494186046512 0.9549418604651163
0.983 0.9505813953488372 0.9705668604651163 0.9596656976744186 0.9322311046511628 0.9553052325581395
0.984 0.9505813953488372 0.9705668604651163 0.9600290697674418 0.9322311046511628 0.9554869186046512
0.985 0.9507630813953488 0.9705668604651163 0.9600290697674418 0.9322311046511628 0.9554869186046512
0.986 0.9507630813953488 0.9705668604651163 0.9600290697674418 0.9322311046511628 0.9554869186046512
0.987 0.9507630813953488 0.9705668604651163 0.9600290697674418 0.9322311046511628 0.9554869186046512
0.988 0.9509447674418605 0.9705668604651163 0.9600290697674418 0.9324127906976745 0.9554869186046512
0.989 0.9509447674418605 0.9705668604651163 0.9600290697674418 0.9324127906976745 0.9554869186046512
0.99 0.9509447674418605 0.9705668604651163 0.9600290697674418 0.9324127906976745 0.9554869186046512
0.991 0.9509447674418605 0.9705668604651163 0.9600290697674418 0.9324127906976745 0.9558502906976745
0.992 0.9511264534883721 0.9705668604651163 0.9602107558139535 0.932594476744186 0.956031976744186
0.993 0.9511264534883721 0.9705668604651163 0.9603924418604651 0.932594476744186 0.956031976744186
0.994 0.9511264534883721 0.9705668604651163 0.9603924418604651 0.932594476744186 0.956031976744186
0.995 0.9511264534883721 0.9705668604651163 0.9603924418604651 0.9327761627906976 0.9562136627906976
0.996 0.9513081395348837 0.9705668604651163 0.9603924418604651 0.9327761627906976 0.9562136627906976
0.997 0.951671511627907 0.9705668604651163 0.9607558139534884 0.9327761627906976 0.9563953488372093
0.998 0.951671511627907 0.9707485465116279 0.9607558139534884 0.9329578488372093 0.9565770348837209
0.999 0.9518531976744186 0.9707485465116279 0.9607558139534884 0.9329578488372093 0.9565770348837209


==> data/fracerror_vs_data_40.0_bar.txt <==
x_array_fraction fraction-error-baseline fraction-error-combined fraction-error-topology fraction-error-1d-topology fraction-error-2d-topology
0.0 0.0 0.0 0.0 0.0 0.0
0.001 0.0049055232558139535 0.006722383720930232 0.003815406976744186 0.0032703488372093025 0.0030886627906976743
0.002 0.007994186046511628 0.013626453488372093 0.0078125 0.007449127906976744 0.007449127906976744
0.003 0.01308139534883721 0.019803779069767442 0.011082848837209303 0.009992732558139535 0.010537790697674418
0.004 0.017078488372093022 0.026344476744186048 0.015625 0.011809593023255814 0.01398982558139535
0.005 0.021984011627906978 0.03234011627906977 0.018713662790697673 0.01471656976744186 0.01835029069767442
0.006 0.02779796511627907 0.03978924418604651 0.022347383720930234 0.017805232558139535 0.02252906976744186
0.007 0.033975290697674417 0.047238372093023256 0.025436046511627907 0.021257267441860465 0.026526162790697673
0.008 0.04015261627906977 0.05359738372093023 0.029069767441860465 0.025617732558139535 0.02943313953488372
0.009000000000000001 0.04342296511627907 0.06031976744186047 0.032703488372093026 0.028888081395348836 0.03306686046511628
0.01 0.04905523255813953 0.06667877906976744 0.03651889534883721 0.03361191860465116 0.03724563953488372
0.011 0.0546875 0.0715843023255814 0.040697674418604654 0.037609011627906974 0.04124273255813953
0.012 0.05813953488372093 0.07830668604651163 0.04469476744186047 0.040697674418604654 0.04578488372093023
0.013000000000000001 0.0625 0.08357558139534883 0.04796511627906977 0.04596656976744186 0.048510174418604654
0.014 0.06722383720930232 0.08902616279069768 0.051962209302325583 0.04941860465116279 0.05377906976744186
0.015 0.07249273255813954 0.0950218023255814 0.056322674418604654 0.05359738372093023 0.056140988372093026
0.016 0.07794331395348837 0.10228924418604651 0.06031976744186047 0.0579578488372093 0.059774709302325583
0.017 0.08284883720930232 0.10828488372093023 0.06540697674418605 0.06140988372093023 0.06231831395348837
0.018000000000000002 0.08793604651162791 0.1146438953488372 0.06813226744186046 0.0650436046511628 0.06577034883720931
0.019 0.09284156976744186 0.1197311046511628 0.0715843023255814 0.06849563953488372 0.06994912790697674
0.02 0.09811046511627906 0.12445494186046512 0.07521802325581395 0.0715843023255814 0.07340116279069768
0.021 0.10465116279069768 0.1302688953488372 0.07721656976744186 0.07503633720930232 0.07667151162790697
0.022 0.10973837209302326 0.1348110465116279 0.08266715116279069 0.07921511627906977 0.07976017441860465
0.023 0.11664244186046512 0.14153343023255813 0.08648255813953488 0.08194040697674419 0.08357558139534883
0.024 0.12154796511627906 0.14789244186046513 0.08975290697674419 0.08321220930232558 0.0859375
0.025 0.12536337209302326 0.15334302325581395 0.09520348837209303 0.08666424418604651 0.08866279069767442
0.026000000000000002 0.12972383720930233 0.15861191860465115 0.09920058139534883 0.09047965116279069 0.09175145348837209
0.027 0.13426598837209303 0.16388081395348839 0.10138081395348837 0.09411337209302326 0.09520348837209303
0.028 0.1398982558139535 0.16842296511627908 0.10537790697674419 0.09611191860465117 0.09756540697674419
0.029 0.14353197674418605 0.17405523255813954 0.11028343023255814 0.09792877906976744 0.10119912790697674
0.03 0.14880087209302326 0.17986918604651161 0.11355377906976744 0.10065406976744186 0.10610465116279069
0.031 0.15316133720930233 0.18459302325581395 0.11827761627906977 0.10374273255813954 0.10992005813953488
0.032 0.1582485465116279 0.1900436046511628 0.1224563953488372 0.10846656976744186 0.11264534883720931
0.033 0.16424418604651161 0.1978561046511628 0.12681686046511628 0.11228197674418605 0.11736918604651163
0.034 0.17005813953488372 0.2038517441860465 0.13099563953488372 0.11573401162790697 0.12100290697674419
0.035 0.17423691860465115 0.20930232558139536 0.13462936046511628 0.11991279069767442 0.12427325581395349
0.036000000000000004 0.17932412790697674 0.21475290697674418 0.13844476744186046 0.12209302325581395 0.12736191860465115
0.037 0.18386627906976744 0.21893168604651161 0.140625 0.125 0.12936046511627908
0.038 0.19040697674418605 0.22492732558139536 0.14353197674418605 0.12881540697674418 0.13172238372093023
0.039 0.19585755813953487 0.23074127906976744 0.14716569767441862 0.13263081395348839 0.1348110465116279
0.04 0.2005813953488372 0.23455668604651161 0.15079941860465115 0.1355377906976744 0.13880813953488372
0.041 0.20403343023255813 0.23909883720930233 0.15570494186046513 0.13917151162790697 0.14117005813953487
0.042 0.2076671511627907 0.2441860465116279 0.15988372093023256 0.14189680232558138 0.1458938953488372
0.043000000000000003 0.21148255813953487 0.251453488372093 0.16297238372093023 0.1451671511627907 0.14989098837209303
0.044 0.2162063953488372 0.25617732558139533 0.16696947674418605 0.14752906976744187 0.15461482558139536
0.045 0.22020348837209303 0.2623546511627907 0.17314680232558138 0.15243459302325582 0.15861191860465115
0.046 0.22510901162790697 0.2687136627906977 0.17678052325581395 0.15570494186046513 0.1615188953488372
0.047 0.22892441860465115 0.2741642441860465 0.18023255813953487 0.15843023255813954 0.16442587209302326
0.048 0.23255813953488372 0.27943313953488375 0.1829578488372093 0.16224563953488372 0.16805959302325582
0.049 0.23673691860465115 0.28415697674418605 0.18877180232558138 0.16442587209302326 0.17351017441860464
0.05 0.24309593023255813 0.28942587209302323 0.19295058139534885 0.16842296511627908 0.17787063953488372
0.051000000000000004 0.24636627906976744 0.2941497093023256 0.19694767441860464 0.17096656976744187 0.18114098837209303
0.052000000000000005 0.25181686046511625 0.3001453488372093 0.20003633720930233 0.1744186046511628 0.18531976744186046
0.053 0.25672238372093026 0.306140988372093 0.20403343023255813 0.1771438953488372 0.18895348837209303
0.054 0.2610828488372093 0.31159156976744184 0.2083938953488372 0.17986918604651161 0.19167877906976744
0.055 0.26380813953488375 0.3170421511627907 0.21111918604651161 0.18404796511627908 0.19513081395348839
0.056 0.26816860465116277 0.32249273255813954 0.21529796511627908 0.18640988372093023 0.19840116279069767
0.057 0.271984011627907 0.32776162790697677 0.21911337209302326 0.19095203488372092 0.20130813953488372
0.058 0.2765261627906977 0.3326671511627907 0.2214752906976744 0.19440406976744187 0.2038517441860465
0.059000000000000004 0.28070494186046513 0.3386627906976744 0.22510901162790697 0.19658430232558138 0.20694040697674418
0.06 0.28742732558139533 0.34320494186046513 0.2291061046511628 0.20076308139534885 0.21075581395348839
0.061 0.2917877906976744 0.3475654069767442 0.23255813953488372 0.20421511627906977 0.21511627906976744
0.062 0.2948764534883721 0.35265261627906974 0.23601017441860464 0.20730377906976744 0.21820494186046513
0.063 0.29778343023255816 0.35846656976744184 0.23982558139534885 0.21039244186046513 0.22183866279069767
0.064 0.3019622093023256 0.3628270348837209 0.24345930232558138 0.2136627906976744 0.22601744186046513
0.065 0.3081395348837209 0.3684593023255814 0.24654796511627908 0.21820494186046513 0.2298328488372093
0.066 0.3117732558139535 0.37481831395348836 0.24963662790697674 0.22038517441860464 0.23255813953488372
0.067 0.3159520348837209 0.38063226744186046 0.2538154069767442 0.2232921511627907 0.2376453488372093
0.068 0.31976744186046513 0.3848110465116279 0.2570857558139535 0.22692587209302326 0.24127906976744187
0.069 0.32394622093023256 0.3886264534883721 0.2590843023255814 0.22874273255813954 0.24527616279069767
0.07 0.32757994186046513 0.3926235465116279 0.2616279069767442 0.2311046511627907 0.24909156976744187
0.07100000000000001 0.3319404069767442 0.39680232558139533 0.26398982558139533 0.23346656976744187 0.251453488372093
0.07200000000000001 0.3346656976744186 0.40061773255813954 0.2679869186046512 0.2371002906976744 0.25363372093023256
0.073 0.3392078488372093 0.4049781976744186 0.27307412790697677 0.24055232558139536 0.256359011627907
0.074 0.34338662790697677 0.40988372093023256 0.27834302325581395 0.24400436046511628 0.259265988372093
0.075 0.34665697674418605 0.4140625 0.282703488372093 0.2472747093023256 0.2621729651162791
0.076 0.34992732558139533 0.4180595930232558 0.2870639534883721 0.24963662790697674 0.26598837209302323
0.077 0.35374273255813954 0.42078488372093026 0.2897892441860465 0.2519985465116279 0.2688953488372093
0.078 0.3570130813953488 0.42441860465116277 0.2925145348837209 0.2558139534883721 0.2721656976744186
0.079 0.360828488372093 0.43005087209302323 0.29669331395348836 0.259265988372093 0.2757994186046512
0.08 0.3639171511627907 0.4342296511627907 0.30178052325581395 0.2618095930232558 0.28015988372093026
0.081 0.36664244186046513 0.43859011627906974 0.30450581395348836 0.2648982558139535 0.28343023255813954
0.082 0.3691860465116279 0.44313226744186046 0.30759447674418605 0.2683502906976744 0.2867005813953488
0.083 0.3726380813953488 0.4484011627906977 0.311046511627907 0.271984011627907 0.2897892441860465
0.084 0.37554505813953487 0.45203488372093026 0.31413517441860467 0.274890988372093 0.2917877906976744
0.085 0.3789970930232558 0.454578488372093 0.3172238372093023 0.2781613372093023 0.29469476744186046
0.08600000000000001 0.38263081395348836 0.4574854651162791 0.32067587209302323 0.28106831395348836 0.2976017441860465
0.08700000000000001 0.38571947674418605 0.46184593023255816 0.3234011627906977 0.2832485465116279 0.3014171511627907
0.088 0.38844476744186046 0.46656976744186046 0.32830668604651164 0.28542877906976744 0.3046875
0.089 0.39117005813953487 0.470203488372093 0.3319404069767442 0.287609011627907 0.30759447674418605
0.09 0.3953488372093023 0.4731104651162791 0.33539244186046513 0.29069767441860467 0.31068313953488375
0.091 0.39861918604651164 0.4772892441860465 0.33957122093023256 0.2937863372093023 0.3148619186046512
0.092 0.40261627906976744 0.4798328488372093 0.3430232558139535 0.29669331395348836 0.31849563953488375
0.093 0.40625 0.48382994186046513 0.3464752906976744 0.3003270348837209 0.32122093023255816
0.094 0.40988372093023256 0.4867369186046512 0.34992732558139533 0.30377906976744184 0.3226744186046512
0.095 0.41351744186046513 0.4890988372093023 0.35374273255813954 0.30577761627906974 0.3257630813953488
0.096 0.41660610465116277 0.49273255813953487 0.3562863372093023 0.3085029069767442 0.32903343023255816
0.097 0.41933139534883723 0.4972747093023256 0.359375 0.3105014534883721 0.3319404069767442
0.098 0.42205668604651164 0.501453488372093 0.3628270348837209 0.31359011627906974 0.33502906976744184
0.099 0.42678052325581395 0.5036337209302325 0.3664607558139535 0.3163154069767442 0.33811773255813954
0.1 0.43005087209302323 0.5074491279069767 0.37082122093023256 0.32049418604651164 0.3413880813953488
0.101 0.4336845930232558 0.5105377906976745 0.3730014534883721 0.3237645348837209 0.34465843023255816
0.10200000000000001 0.4355014534883721 0.5145348837209303 0.37609011627906974 0.3273982558139535 0.3484738372093023
0.10300000000000001 0.4394985465116279 0.5190770348837209 0.3793604651162791 0.3301235465116279 0.35210755813953487
0.10400000000000001 0.44240552325581395 0.5218023255813954 0.3828125 0.3335755813953488 0.3550145348837209
0.105 0.4445857558139535 0.5256177325581395 0.3851744186046512 0.3366642441860465 0.357921511627907
0.106 0.44712936046511625 0.5299781976744186 0.38880813953488375 0.3393895348837209 0.36046511627906974
0.107 0.4511264534883721 0.532703488372093 0.39117005813953487 0.3417514534883721 0.3628270348837209
0.108 0.454578488372093 0.536155523255814 0.3957122093023256 0.34393168604651164 0.36627906976744184
0.109 0.4576671511627907 0.5390625 0.3997093023255814 0.3472020348837209 0.36900436046511625
0.11 0.46148255813953487 0.541969476744186 0.40261627906976744 0.34938226744186046 0.3730014534883721
0.111 0.4632994186046512 0.548328488372093 0.404796511627907 0.35138081395348836 0.37536337209302323
0.112 0.4654796511627907 0.5515988372093024 0.40843023255813954 0.3539244186046512 0.3788154069767442
0.113 0.4674781976744186 0.5546875 0.41224563953488375 0.3562863372093023 0.38099563953488375
0.114 0.47093023255813954 0.5572311046511628 0.41696947674418605 0.35955668604651164 0.3840843023255814
0.115 0.47401889534883723 0.5592296511627907 0.420421511627907 0.36228197674418605 0.3866279069767442
0.116 0.47765261627906974 0.561046511627907 0.42351017441860467 0.36355377906976744 0.389171511627907
0.117 0.4803779069767442 0.563953488372093 0.4258720930232558 0.36609738372093026 0.39226017441860467
0.11800000000000001 0.48346656976744184 0.5677688953488372 0.42750726744186046 0.36973110465116277 0.3946220930232558
0.11900000000000001 0.4856468023255814 0.571765988372093 0.4309593023255814 0.37336482558139533 0.39680232558139533
0.12 0.4871002906976744 0.5753997093023255 0.43495639534883723 0.37663517441860467 0.39952761627906974
0.121 0.4890988372093023 0.5773982558139535 0.4382267441860465 0.3789970930232558 0.40207122093023256
0.122 0.49255087209302323 0.5799418604651163 0.4409520348837209 0.38317587209302323 0.40606831395348836
0.123 0.49509447674418605 0.5837572674418605 0.4453125 0.38499273255813954 0.40915697674418605
0.124 0.49745639534883723 0.5857558139534884 0.4491279069767442 0.38808139534883723 0.41242732558139533
0.125 0.5009084302325582 0.5890261627906976 0.4523982558139535 0.390625 0.41388081395348836
0.126 0.5032703488372093 0.5901162790697675 0.4554869186046512 0.39280523255813954 0.41587936046511625
0.127 0.5054505813953488 0.5933866279069767 0.4585755813953488 0.3949854651162791 0.4180595930232558
0.128 0.5078125 0.5972020348837209 0.46148255813953487 0.39752906976744184 0.42096656976744184
0.129 0.5109011627906976 0.6002906976744186 0.4643895348837209 0.4017078488372093 0.423328488372093
0.13 0.5139898255813954 0.6035610465116279 0.46784156976744184 0.40443313953488375 0.4253270348837209
0.131 0.5152616279069767 0.6062863372093024 0.4694767441860465 0.4069767441860465 0.4269622093023256
0.132 0.5179869186046512 0.6110101744186046 0.4727470930232558 0.4097020348837209 0.42986918604651164
0.133 0.5203488372093024 0.6128270348837209 0.475109011627907 0.41297238372093026 0.43259447674418605
0.134 0.5221656976744186 0.6148255813953488 0.47837936046511625 0.415515988372093 0.4362281976744186
0.135 0.5247093023255814 0.6159156976744186 0.48146802325581395 0.41660610465116277 0.438953488372093
0.136 0.5274345930232558 0.618640988372093 0.484375 0.42005813953488375 0.4418604651162791
0.137 0.529796511627907 0.620094476744186 0.4876453488372093 0.42369186046511625 0.44567587209302323
0.138 0.5328851744186046 0.6222747093023255 0.49037063953488375 0.4269622093023256 0.4493095930232558
0.139 0.5356104651162791 0.6244549418604651 0.49255087209302323 0.4289607558139535 0.45257994186046513
0.14 0.537609011627907 0.6271802325581395 0.4960029069767442 0.431140988372093 0.45603197674418605
0.14100000000000001 0.5394258720930233 0.6295421511627907 0.4987281976744186 0.4335029069767442 0.45912063953488375
0.14200000000000002 0.5417877906976745 0.6331758720930233 0.5012718023255814 0.43640988372093026 0.46257267441860467
0.14300000000000002 0.5445130813953488 0.6351744186046512 0.5036337209302325 0.43859011627906974 0.4656613372093023
0.14400000000000002 0.5474200581395349 0.6388081395348837 0.5067223837209303 0.44167877906976744 0.46765988372093026
0.145 0.5499636627906976 0.6411700581395349 0.509265988372093 0.44422238372093026 0.46965843023255816
0.146 0.5515988372093024 0.643531976744186 0.5119912790697675 0.44640261627906974 0.4722020348837209
0.147 0.5543241279069767 0.6460755813953488 0.5148982558139535 0.44894622093023256 0.47401889534883723
0.148 0.5566860465116279 0.6495276162790697 0.5188953488372093 0.45058139534883723 0.47638081395348836
0.149 0.5599563953488372 0.6507994186046512 0.5208938953488372 0.45276162790697677 0.478015988372093
0.15 0.5614098837209303 0.6535247093023255 0.5247093023255814 0.4551235465116279 0.4816497093023256
0.151 0.5635901162790697 0.6557049418604651 0.5274345930232558 0.4574854651162791 0.48546511627906974
0.152 0.5659520348837209 0.6582485465116279 0.5319767441860465 0.45912063953488375 0.48728197674418605
0.153 0.5679505813953488 0.6609738372093024 0.5359738372093024 0.46148255813953487 0.48855377906976744
0.154 0.5701308139534884 0.6633357558139535 0.5390625 0.4647529069767442 0.49182412790697677
0.155 0.571765988372093 0.6662427325581395 0.540515988372093 0.46784156976744184 0.49327761627906974
0.156 0.5734011627906976 0.6687863372093024 0.5434229651162791 0.46984011627906974 0.4956395348837209
0.157 0.5748546511627907 0.6709665697674418 0.546875 0.4731104651162791 0.4980014534883721
0.158 0.5759447674418605 0.6738735465116279 0.5485101744186046 0.47474563953488375 0.5001816860465116
0.159 0.5784883720930233 0.6751453488372093 0.5508720930232558 0.47619912790697677 0.5025436046511628
0.16 0.5803052325581395 0.676780523255814 0.5534156976744186 0.47874273255813954 0.5050872093023255
0.161 0.5833938953488372 0.6785973837209303 0.556140988372093 0.48019622093023256 0.509265988372093
0.162 0.5859375 0.6798691860465116 0.5594113372093024 0.482921511627907 0.5123546511627907
0.163 0.5868459302325582 0.6816860465116279 0.5623183139534884 0.48546511627906974 0.5152616279069767
0.164 0.5890261627906976 0.6831395348837209 0.5646802325581395 0.48800872093023256 0.5176235465116279
0.165 0.5910247093023255 0.6856831395348837 0.567405523255814 0.49037063953488375 0.5208938953488372
0.166 0.5921148255813954 0.6875 0.5708575581395349 0.49200581395348836 0.524890988372093
0.167 0.59375 0.6896802325581395 0.573219476744186 0.49400436046511625 0.5276162790697675
0.168 0.595203488372093 0.6920421511627907 0.5761264534883721 0.4967296511627907 0.5287063953488372
0.169 0.5964752906976745 0.6936773255813954 0.5783066860465116 0.4992732558139535 0.5310683139534884
0.17 0.5981104651162791 0.6960392441860465 0.5804869186046512 0.5019985465116279 0.5330668604651163
0.171 0.5993822674418605 0.6974927325581395 0.5819404069767442 0.5045421511627907 0.534156976744186
0.17200000000000001 0.6008357558139535 0.6993095930232558 0.5832122093023255 0.5061773255813954 0.5365188953488372
0.17300000000000001 0.6028343023255814 0.7023982558139535 0.5855741279069767 0.5078125 0.5392441860465116
0.17400000000000002 0.6050145348837209 0.7040334302325582 0.5881177325581395 0.5099927325581395 0.5412427325581395
0.17500000000000002 0.6061046511627907 0.7065770348837209 0.5901162790697675 0.5123546511627907 0.5436046511627907
0.176 0.6075581395348837 0.7087572674418605 0.5928415697674418 0.515625 0.5461482558139535
0.177 0.6095566860465116 0.7105741279069767 0.5962936046511628 0.5172601744186046 0.5477834302325582
0.178 0.610828488372093 0.7122093023255814 0.5977470930232558 0.5192587209302325 0.5492369186046512
0.179 0.6133720930232558 0.7145712209302325 0.5999273255813954 0.5218023255813954 0.5512354651162791
0.18 0.6160973837209303 0.7165697674418605 0.6022892441860465 0.5261627906976745 0.5546875
0.181 0.6180959302325582 0.7189316860465116 0.6050145348837209 0.528343023255814 0.5566860465116279
0.182 0.6204578488372093 0.7222020348837209 0.6073764534883721 0.5310683139534884 0.5590479651162791
0.183 0.6219113372093024 0.7243822674418605 0.6091933139534884 0.5330668604651163 0.5605014534883721
0.184 0.623546511627907 0.7258357558139535 0.6111918604651163 0.5354287790697675 0.5628633720930233
0.185 0.625 0.7267441860465116 0.6137354651162791 0.5368822674418605 0.5657703488372093
0.186 0.6269985465116279 0.7274709302325582 0.615734011627907 0.5388808139534884 0.5684956395348837
0.187 0.6286337209302325 0.7285610465116279 0.6177325581395349 0.540515988372093 0.5710392441860465
0.188 0.6308139534883721 0.7303779069767442 0.6199127906976745 0.541969476744186 0.5728561046511628
0.189 0.6320857558139535 0.7325581395348837 0.6222747093023255 0.5437863372093024 0.5748546511627907
0.19 0.6335392441860465 0.7340116279069767 0.6253633720930233 0.5450581395348837 0.5773982558139535
0.191 0.6360828488372093 0.7351017441860465 0.6269985465116279 0.5476017441860465 0.5804869186046512
0.192 0.6369912790697675 0.7367369186046512 0.6289970930232558 0.549781976744186 0.5819404069767442
0.193 0.6380813953488372 0.7389171511627907 0.6300872093023255 0.5514171511627907 0.5843023255813954
0.194 0.6400799418604651 0.7403706395348837 0.631359011627907 0.5526889534883721 0.5863008720930233
0.195 0.6409883720930233 0.7421875 0.6337209302325582 0.5537790697674418 0.5886627906976745
0.196 0.6428052325581395 0.7449127906976745 0.6355377906976745 0.5554142441860465 0.590843023255814
0.197 0.6440770348837209 0.7460029069767442 0.6378997093023255 0.5574127906976745 0.5926598837209303
0.198 0.6458938953488372 0.7483648255813954 0.6395348837209303 0.5594113372093024 0.5946584302325582
0.199 0.6478924418604651 0.7498183139534884 0.642078488372093 0.5623183139534884 0.5968386627906976
0.2 0.6495276162790697 0.7512718023255814 0.6437136627906976 0.563953488372093 0.6002906976744186
0.201 0.6511627906976745 0.7523619186046512 0.6453488372093024 0.5655886627906976 0.6026526162790697
0.202 0.6524345930232558 0.7538154069767442 0.6471656976744186 0.5679505813953488 0.604469476744186
0.203 0.653343023255814 0.7556322674418605 0.649890988372093 0.5701308139534884 0.6057412790697675
0.20400000000000001 0.6546148255813954 0.7574491279069767 0.6518895348837209 0.5721293604651163 0.6070130813953488
0.20500000000000002 0.6557049418604651 0.7579941860465116 0.6540697674418605 0.5741279069767442 0.6088299418604651
0.20600000000000002 0.6564316860465116 0.7596293604651163 0.6558866279069767 0.5759447674418605 0.610828488372093
0.20700000000000002 0.6582485465116279 0.7614462209302325 0.6586119186046512 0.5779433139534884 0.6137354651162791
0.20800000000000002 0.6595203488372093 0.7628997093023255 0.6600654069767442 0.5801235465116279 0.6151889534883721
0.209 0.6607921511627907 0.7645348837209303 0.6620639534883721 0.5821220930232558 0.6166424418604651
0.21 0.6618822674418605 0.7652616279069767 0.6642441860465116 0.5835755813953488 0.6191860465116279
0.211 0.6638808139534884 0.7668968023255814 0.6667877906976745 0.5853924418604651 0.6211845930232558
0.212 0.6651526162790697 0.7683502906976745 0.6687863372093024 0.5870276162790697 0.6219113372093024
0.213 0.6664244186046512 0.7707122093023255 0.6702398255813954 0.5893895348837209 0.623546511627907
0.214 0.6675145348837209 0.7716206395348837 0.6716933139534884 0.5906613372093024 0.6259084302325582
0.215 0.6684229651162791 0.7725290697674418 0.6735101744186046 0.5930232558139535 0.6277252906976745
0.216 0.6698764534883721 0.7736191860465116 0.6760537790697675 0.5944767441860465 0.6293604651162791
0.217 0.6711482558139535 0.7743459302325582 0.6778706395348837 0.5964752906976745 0.6308139534883721
0.218 0.6731468023255814 0.7756177325581395 0.6798691860465116 0.5981104651162791 0.6326308139534884
0.219 0.6742369186046512 0.7772529069767442 0.6813226744186046 0.6006540697674418 0.6349927325581395
0.22 0.6764171511627907 0.7779796511627907 0.6827761627906976 0.6019258720930233 0.637718023255814
0.221 0.6778706395348837 0.7794331395348837 0.684593023255814 0.603015988372093 0.6398982558139535
0.222 0.678234011627907 0.7808866279069767 0.6864098837209303 0.6035610465116279 0.6417151162790697
0.223 0.6791424418604651 0.7823401162790697 0.688953488372093 0.6061046511627907 0.6446220930232558
0.224 0.6809593023255814 0.7828851744186046 0.6902252906976745 0.6082848837209303 0.646984011627907
0.225 0.6824127906976745 0.7837936046511628 0.6920421511627907 0.609375 0.6497093023255814
0.226 0.6838662790697675 0.7845203488372093 0.693859011627907 0.610828488372093 0.6509811046511628
0.227 0.6853197674418605 0.7859738372093024 0.6953125 0.6117369186046512 0.6522529069767442
0.228 0.6867732558139535 0.7865188953488372 0.6969476744186046 0.6131904069767442 0.6538880813953488
0.229 0.6880450581395349 0.7868822674418605 0.6994912790697675 0.6153706395348837 0.6558866279069767
0.23 0.6900436046511628 0.7883357558139535 0.7011264534883721 0.6170058139534884 0.6586119186046512
0.231 0.6918604651162791 0.7892441860465116 0.7023982558139535 0.6180959302325582 0.6593386627906976
0.232 0.6931322674418605 0.7910610465116279 0.7038517441860465 0.6195494186046512 0.6615188953488372
0.233 0.6944040697674418 0.791969476744186 0.7074854651162791 0.6208212209302325 0.6627906976744186
0.234 0.6954941860465116 0.7930595930232558 0.7107558139534884 0.6224563953488372 0.6649709302325582
0.23500000000000001 0.6971293604651163 0.7943313953488372 0.7120276162790697 0.6242732558139535 0.6671511627906976
0.23600000000000002 0.6989462209302325 0.7961482558139535 0.7132994186046512 0.6251816860465116 0.6680595930232558
0.23700000000000002 0.700218023255814 0.7976017441860465 0.7143895348837209 0.6277252906976745 0.6702398255813954
0.23800000000000002 0.7014898255813954 0.7985101744186046 0.7156613372093024 0.6295421511627907 0.6716933139534884
0.23900000000000002 0.7025799418604651 0.8001453488372093 0.7183866279069767 0.631359011627907 0.673328488372093
0.24 0.7040334302325582 0.8019622093023255 0.720203488372093 0.6326308139534884 0.6758720930232558
0.241 0.7051235465116279 0.8034156976744186 0.721656976744186 0.6344476744186046 0.6775072674418605
0.242 0.7056686046511628 0.8046875 0.7222020348837209 0.6364462209302325 0.6800508720930233
0.243 0.7071220930232558 0.8057776162790697 0.7234738372093024 0.6375363372093024 0.6820494186046512
0.244 0.7083938953488372 0.8065043604651163 0.7249273255813954 0.6384447674418605 0.6836845930232558
0.245 0.7105741279069767 0.8077761627906976 0.7263808139534884 0.6404433139534884 0.686046511627907
0.246 0.7109375 0.8085029069767442 0.7276526162790697 0.642078488372093 0.6880450581395349
0.247 0.7116642441860465 0.8101380813953488 0.7285610465116279 0.6437136627906976 0.688953488372093
0.248 0.7125726744186046 0.811046511627907 0.7307412790697675 0.6449854651162791 0.6907703488372093
0.249 0.713844476744186 0.8125 0.7318313953488372 0.6468023255813954 0.6929505813953488
0.25 0.7149345930232558 0.813953488372093 0.7332848837209303 0.6488008720930233 0.6945857558139535
0.251 0.715843023255814 0.8150436046511628 0.7341933139534884 0.6507994186046512 0.696765988372093
0.252 0.7169331395348837 0.8155886627906976 0.7354651162790697 0.6524345930232558 0.698219476744186
0.253 0.7180232558139535 0.8164970930232558 0.7367369186046512 0.6546148255813954 0.7009447674418605
0.254 0.7185683139534884 0.8172238372093024 0.7380087209302325 0.6555232558139535 0.7034883720930233
0.255 0.7192950581395349 0.8179505813953488 0.7396438953488372 0.6560683139534884 0.7043968023255814
0.256 0.7207485465116279 0.818859011627907 0.7412790697674418 0.657703488372093 0.7056686046511628
0.257 0.7222020348837209 0.8204941860465116 0.7423691860465116 0.6589752906976745 0.7065770348837209
0.258 0.7227470930232558 0.8215843023255814 0.7438226744186046 0.6607921511627907 0.7078488372093024
0.259 0.7238372093023255 0.8230377906976745 0.7447311046511628 0.6631540697674418 0.709484011627907
0.26 0.7249273255813954 0.8235828488372093 0.7465479651162791 0.6656976744186046 0.7103924418604651
0.261 0.7267441860465116 0.8248546511627907 0.7472747093023255 0.6664244186046512 0.7129360465116279
0.262 0.7287427325581395 0.825218023255814 0.7494549418604651 0.6687863372093024 0.7142078488372093
0.263 0.729469476744186 0.8264898255813954 0.7509084302325582 0.6698764534883721 0.7162063953488372
0.264 0.7318313953488372 0.8279433139534884 0.7525436046511628 0.6711482558139535 0.7167514534883721
0.265 0.7332848837209303 0.8288517441860465 0.7547238372093024 0.6727834302325582 0.7178415697674418
0.266 0.7341933139534884 0.8297601744186046 0.7559956395348837 0.6742369186046512 0.7185683139534884
0.267 0.7360101744186046 0.8304869186046512 0.7576308139534884 0.6760537790697675 0.7198401162790697
0.268 0.7374636627906976 0.831031976744186 0.7589026162790697 0.6776889534883721 0.721656976744186
0.269 0.7381904069767442 0.8313953488372093 0.7605377906976745 0.6785973837209303 0.7245639534883721
0.27 0.7398255813953488 0.8328488372093024 0.7612645348837209 0.6798691860465116 0.7267441860465116
0.271 0.7403706395348837 0.833030523255814 0.7625363372093024 0.681140988372093 0.7287427325581395
0.272 0.7416424418604651 0.8335755813953488 0.7632630813953488 0.6822311046511628 0.7300145348837209
0.273 0.7427325581395349 0.8343023255813954 0.764171511627907 0.6829578488372093 0.7307412790697675
0.274 0.7440043604651163 0.8346656976744186 0.7658066860465116 0.6847747093023255 0.7318313953488372
0.275 0.7445494186046512 0.8366642441860465 0.7667151162790697 0.6856831395348837 0.7334665697674418
0.276 0.7460029069767442 0.837390988372093 0.7676235465116279 0.6867732558139535 0.7345566860465116
0.277 0.7474563953488372 0.8386627906976745 0.7688953488372093 0.6884084302325582 0.7369186046511628
0.278 0.7480014534883721 0.8393895348837209 0.7696220930232558 0.6894985465116279 0.7378270348837209
0.279 0.748546511627907 0.8397529069767442 0.7710755813953488 0.690406976744186 0.7389171511627907
0.28 0.7490915697674418 0.8402979651162791 0.7723473837209303 0.6922238372093024 0.7401889534883721
0.281 0.7501816860465116 0.8412063953488372 0.7732558139534884 0.693859011627907 0.7421875
0.28200000000000003 0.7510901162790697 0.8426598837209303 0.7738008720930233 0.6956758720930233 0.7432776162790697
0.28300000000000003 0.7519985465116279 0.8435683139534884 0.7739825581395349 0.6971293604651163 0.7443677325581395
0.28400000000000003 0.7527252906976745 0.8446584302325582 0.7747093023255814 0.6987645348837209 0.7456395348837209
0.28500000000000003 0.7536337209302325 0.8453851744186046 0.7752543604651163 0.6994912790697675 0.7469113372093024
0.28600000000000003 0.7538154069767442 0.8459302325581395 0.7759811046511628 0.7003997093023255 0.7476380813953488
0.28700000000000003 0.7550872093023255 0.8468386627906976 0.7776162790697675 0.7011264534883721 0.7489098837209303
0.28800000000000003 0.7561773255813954 0.8482921511627907 0.7788880813953488 0.701671511627907 0.7507267441860465
0.289 0.7570857558139535 0.848655523255814 0.7810683139534884 0.703125 0.7519985465116279
0.29 0.7579941860465116 0.848655523255814 0.782703488372093 0.7036700581395349 0.7532703488372093
0.291 0.7596293604651163 0.8490188953488372 0.7837936046511628 0.704578488372093 0.7547238372093024
0.292 0.7599927325581395 0.8497456395348837 0.7847020348837209 0.7058502906976745 0.7552688953488372
0.293 0.760719476744186 0.8510174418604651 0.7857921511627907 0.708030523255814 0.7570857558139535
0.294 0.7610828488372093 0.8513808139534884 0.786155523255814 0.709484011627907 0.7587209302325582
0.295 0.7619912790697675 0.8519258720930233 0.7872456395348837 0.7103924418604651 0.7603561046511628
0.296 0.7632630813953488 0.8524709302325582 0.7888808139534884 0.7113008720930233 0.7612645348837209
0.297 0.7647165697674418 0.8533793604651163 0.7894258720930233 0.7127543604651163 0.7621729651162791
0.298 0.7652616279069767 0.8542877906976745 0.7903343023255814 0.713844476744186 0.7632630813953488
0.299 0.765625 0.8546511627906976 0.7912427325581395 0.7154796511627907 0.764171511627907
0.3 0.7661700581395349 0.8548328488372093 0.791969476744186 0.7165697674418605 0.7647165697674418
0.301 0.767078488372093 0.8555595930232558 0.7932412790697675 0.7171148255813954 0.765625
0.302 0.7678052325581395 0.8566497093023255 0.7937863372093024 0.7185683139534884 0.7663517441860465
0.303 0.768531976744186 0.8573764534883721 0.7943313953488372 0.7196584302325582 0.7672601744186046
0.304 0.7696220930232558 0.8581031976744186 0.7945130813953488 0.7211119186046512 0.7687136627906976
0.305 0.7703488372093024 0.8584665697674418 0.7950581395348837 0.7227470930232558 0.7698037790697675
0.306 0.7714389534883721 0.8590116279069767 0.7957848837209303 0.723655523255814 0.7710755813953488
0.307 0.7727107558139535 0.8599200581395349 0.7966933139534884 0.7247456395348837 0.7721656976744186
0.308 0.7743459302325582 0.8602834302325582 0.7970566860465116 0.7256540697674418 0.7730741279069767
0.309 0.7757994186046512 0.8611918604651163 0.7977834302325582 0.7271075581395349 0.7739825581395349
0.31 0.7768895348837209 0.862281976744186 0.7988735465116279 0.728015988372093 0.7745276162790697
0.311 0.7772529069767442 0.8630087209302325 0.7999636627906976 0.7292877906976745 0.7759811046511628
0.312 0.7781613372093024 0.8635537790697675 0.8010537790697675 0.7305595930232558 0.7770712209302325
0.313 0.7790697674418605 0.8640988372093024 0.8019622093023255 0.7331031976744186 0.7781613372093024
0.314 0.7803415697674418 0.8648255813953488 0.8023255813953488 0.7340116279069767 0.7801598837209303
0.315 0.7808866279069767 0.8659156976744186 0.8035973837209303 0.7352834302325582 0.7819767441860465
0.316 0.7823401162790697 0.8666424418604651 0.8045058139534884 0.7360101744186046 0.7823401162790697
0.317 0.782703488372093 0.8670058139534884 0.8050508720930233 0.7363735465116279 0.782703488372093
0.318 0.7843386627906976 0.8677325581395349 0.8054142441860465 0.737281976744186 0.7839752906976745
0.319 0.7848837209302325 0.8682776162790697 0.806140988372093 0.7385537790697675 0.7847020348837209
0.32 0.7863372093023255 0.8691860465116279 0.8074127906976745 0.7396438953488372 0.7854287790697675
0.321 0.7877906976744186 0.8699127906976745 0.8092296511627907 0.7409156976744186 0.7856104651162791
0.322 0.7879723837209303 0.870094476744186 0.8106831395348837 0.7423691860465116 0.7867005813953488
0.323 0.7894258720930233 0.8704578488372093 0.8115915697674418 0.7434593023255814 0.7879723837209303
0.324 0.7899709302325582 0.8708212209302325 0.8128633720930233 0.7447311046511628 0.7892441860465116
0.325 0.790515988372093 0.8713662790697675 0.8143168604651163 0.745094476744186 0.7896075581395349
0.326 0.7910610465116279 0.8719113372093024 0.8148619186046512 0.7463662790697675 0.7897892441860465
0.327 0.7921511627906976 0.8722747093023255 0.8161337209302325 0.7476380813953488 0.790515988372093
0.328 0.7925145348837209 0.8731831395348837 0.8168604651162791 0.7492732558139535 0.7908793604651163
0.329 0.7930595930232558 0.8739098837209303 0.8181322674418605 0.7501816860465116 0.7928779069767442
0.33 0.7936046511627907 0.8742732558139535 0.8194040697674418 0.7518168604651163 0.7943313953488372
0.331 0.7943313953488372 0.8748183139534884 0.8203125 0.7539970930232558 0.7950581395348837
0.332 0.7946947674418605 0.8751816860465116 0.8210392441860465 0.7554505813953488 0.7959665697674418
0.333 0.7956031976744186 0.8755450581395349 0.8214026162790697 0.7565406976744186 0.7965116279069767
0.334 0.7963299418604651 0.8760901162790697 0.8224927325581395 0.7583575581395349 0.7974200581395349
0.335 0.7977834302325582 0.8766351744186046 0.8234011627906976 0.7594476744186046 0.7986918604651163
0.336 0.7986918604651163 0.8773619186046512 0.8244912790697675 0.7605377906976745 0.7992369186046512
0.337 0.799781976744186 0.8775436046511628 0.8255813953488372 0.7614462209302325 0.8001453488372093
0.338 0.8005087209302325 0.8777252906976745 0.8259447674418605 0.762718023255814 0.8008720930232558
0.339 0.8014171511627907 0.8782703488372093 0.8263081395348837 0.7636264534883721 0.8019622093023255
0.34 0.8021438953488372 0.8788154069767442 0.826671511627907 0.7648982558139535 0.8026889534883721
0.341 0.8034156976744186 0.8797238372093024 0.8273982558139535 0.7668968023255814 0.8041424418604651
0.342 0.8035973837209303 0.879905523255814 0.8284883720930233 0.7668968023255814 0.8041424418604651
0.343 0.8035973837209303 0.8802688953488372 0.8286700581395349 0.7683502906976745 0.8052325581395349
0.34400000000000003 0.8043241279069767 0.8809956395348837 0.8290334302325582 0.7692587209302325 0.8055959302325582
0.34500000000000003 0.8045058139534884 0.8811773255813954 0.8301235465116279 0.7701671511627907 0.8070494186046512
0.34600000000000003 0.8048691860465116 0.8815406976744186 0.8306686046511628 0.7712572674418605 0.807594476744186
0.34700000000000003 0.8052325581395349 0.8817223837209303 0.8312136627906976 0.7718023255813954 0.8079578488372093
0.34800000000000003 0.8063226744186046 0.8817223837209303 0.8315770348837209 0.771984011627907 0.8085029069767442
0.34900000000000003 0.8068677325581395 0.8820857558139535 0.8319404069767442 0.7723473837209303 0.8097747093023255
0.35000000000000003 0.8072311046511628 0.8828125 0.8337572674418605 0.7727107558139535 0.8105014534883721
0.35100000000000003 0.8086845930232558 0.8833575581395349 0.8343023255813954 0.7743459302325582 0.8108648255813954
0.352 0.8097747093023255 0.8837209302325582 0.8346656976744186 0.7756177325581395 0.8114098837209303
0.353 0.8105014534883721 0.8846293604651163 0.8353924418604651 0.7761627906976745 0.8119549418604651
0.354 0.811046511627907 0.8848110465116279 0.8363008720930233 0.7768895348837209 0.8132267441860465
0.355 0.8119549418604651 0.8851744186046512 0.8366642441860465 0.7779796511627907 0.8134084302325582
0.356 0.8121366279069767 0.8862645348837209 0.8375726744186046 0.7785247093023255 0.813953488372093
0.357 0.8126816860465116 0.8868095930232558 0.8382994186046512 0.7790697674418605 0.8144985465116279
0.358 0.8135901162790697 0.8873546511627907 0.8392078488372093 0.7803415697674418 0.8157703488372093
0.359 0.8135901162790697 0.8875363372093024 0.8397529069767442 0.7805232558139535 0.8166787790697675
0.36 0.8137718023255814 0.8875363372093024 0.8402979651162791 0.7814316860465116 0.8183139534883721
0.361 0.8146802325581395 0.887718023255814 0.840843023255814 0.7830668604651163 0.8195857558139535
0.362 0.815406976744186 0.8878997093023255 0.8419331395348837 0.7834302325581395 0.8208575581395349
0.363 0.8161337209302325 0.8893531976744186 0.8424781976744186 0.7843386627906976 0.8214026162790697
0.364 0.8164970930232558 0.8897165697674418 0.8426598837209303 0.7848837209302325 0.8215843023255814
0.365 0.8181322674418605 0.8904433139534884 0.8432049418604651 0.7852470930232558 0.8223110465116279
0.366 0.8190406976744186 0.8911700581395349 0.8442950581395349 0.7857921511627907 0.8237645348837209
0.367 0.8194040697674418 0.892078488372093 0.8448401162790697 0.7865188953488372 0.8244912790697675
0.368 0.8195857558139535 0.8922601744186046 0.8455668604651163 0.7872456395348837 0.8255813953488372
0.369 0.8203125 0.8924418604651163 0.8457485465116279 0.7874273255813954 0.8264898255813954
0.37 0.8210392441860465 0.8929869186046512 0.8461119186046512 0.7886991279069767 0.8270348837209303
0.371 0.8219476744186046 0.893531976744186 0.8468386627906976 0.7892441860465116 0.8275799418604651
0.372 0.8224927325581395 0.8937136627906976 0.8468386627906976 0.7897892441860465 0.8277616279069767
0.373 0.823219476744186 0.8940770348837209 0.8473837209302325 0.7903343023255814 0.8284883720930233
0.374 0.823219476744186 0.8942587209302325 0.8479287790697675 0.7908793604651163 0.8288517441860465
0.375 0.8234011627906976 0.8949854651162791 0.8482921511627907 0.7914244186046512 0.8290334302325582
0.376 0.8243095930232558 0.8951671511627907 0.8492005813953488 0.791969476744186 0.8301235465116279
0.377 0.8246729651162791 0.8960755813953488 0.8495639534883721 0.7928779069767442 0.8308502906976745
0.378 0.825218023255814 0.8968023255813954 0.850109011627907 0.7934229651162791 0.8315770348837209
0.379 0.8259447674418605 0.8968023255813954 0.8508357558139535 0.7941497093023255 0.8326671511627907
0.38 0.8263081395348837 0.8971656976744186 0.8526526162790697 0.7948764534883721 0.833030523255814
0.381 0.8268531976744186 0.8980741279069767 0.8531976744186046 0.7956031976744186 0.8339389534883721
0.382 0.8272165697674418 0.8982558139534884 0.8535610465116279 0.7959665697674418 0.8341206395348837
0.383 0.8275799418604651 0.8986191860465116 0.8541061046511628 0.796875 0.8346656976744186
0.384 0.8277616279069767 0.8989825581395349 0.8546511627906976 0.7974200581395349 0.8353924418604651
0.385 0.8283066860465116 0.8997093023255814 0.8550145348837209 0.7976017441860465 0.8361191860465116
0.386 0.8288517441860465 0.8997093023255814 0.8557412790697675 0.798328488372093 0.8375726744186046
0.387 0.8290334302325582 0.9002543604651163 0.8559229651162791 0.7994186046511628 0.8381177325581395
0.388 0.8297601744186046 0.9009811046511628 0.856468023255814 0.799781976744186 0.8386627906976745
0.389 0.8303052325581395 0.9011627906976745 0.8568313953488372 0.8012354651162791 0.8392078488372093
0.39 0.8308502906976745 0.901344476744186 0.8570130813953488 0.801780523255814 0.8393895348837209
0.391 0.8315770348837209 0.9017078488372093 0.8571947674418605 0.8025072674418605 0.8404796511627907
0.392 0.8319404069767442 0.9020712209302325 0.8575581395348837 0.8030523255813954 0.840843023255814
0.393 0.8321220930232558 0.9024345930232558 0.857921511627907 0.803234011627907 0.8413880813953488
0.394 0.833030523255814 0.9027979651162791 0.8582848837209303 0.8043241279069767 0.8426598837209303
0.395 0.8335755813953488 0.9031613372093024 0.8590116279069767 0.8057776162790697 0.8428415697674418
0.396 0.8337572674418605 0.903343023255814 0.8595566860465116 0.8066860465116279 0.8435683139534884
0.397 0.8339389534883721 0.9037063953488372 0.8601017441860465 0.8072311046511628 0.8442950581395349
0.398 0.8346656976744186 0.9040697674418605 0.8606468023255814 0.807594476744186 0.8448401162790697
0.399 0.8348473837209303 0.9044331395348837 0.8610101744186046 0.8081395348837209 0.8455668604651163
0.4 0.8357558139534884 0.904796511627907 0.8617369186046512 0.8085029069767442 0.8459302325581395
0.401 0.8363008720930233 0.9049781976744186 0.8617369186046512 0.8086845930232558 0.8464752906976745
0.402 0.8363008720930233 0.9051598837209303 0.8624636627906976 0.8094113372093024 0.8472020348837209
0.403 0.8372093023255814 0.9053415697674418 0.8628270348837209 0.8101380813953488 0.8473837209302325
0.404 0.8379360465116279 0.9055232558139535 0.8635537790697675 0.8108648255813954 0.8475654069767442
0.405 0.8382994186046512 0.9057049418604651 0.8644622093023255 0.8112281976744186 0.8477470930232558
0.406 0.8386627906976745 0.9060683139534884 0.8646438953488372 0.8119549418604651 0.8484738372093024
0.40700000000000003 0.8390261627906976 0.9060683139534884 0.8648255813953488 0.8121366279069767 0.8490188953488372
0.40800000000000003 0.8397529069767442 0.9060683139534884 0.8650072674418605 0.8125 0.8492005813953488
0.40900000000000003 0.8406613372093024 0.9060683139534884 0.8653706395348837 0.8128633720930233 0.8495639534883721
0.41000000000000003 0.8413880813953488 0.9064316860465116 0.8655523255813954 0.8135901162790697 0.8499273255813954
0.41100000000000003 0.8413880813953488 0.9064316860465116 0.8660973837209303 0.8144985465116279 0.850109011627907
0.41200000000000003 0.8415697674418605 0.9069767441860465 0.8662790697674418 0.8150436046511628 0.8504723837209303
0.41300000000000003 0.8421148255813954 0.9071584302325582 0.8666424418604651 0.8155886627906976 0.8508357558139535
0.41400000000000003 0.8430232558139535 0.907703488372093 0.8670058139534884 0.8163154069767442 0.8515625
0.41500000000000004 0.8439316860465116 0.9078851744186046 0.8673691860465116 0.8168604651162791 0.8521075581395349
0.41600000000000004 0.8442950581395349 0.9080668604651163 0.8673691860465116 0.8175872093023255 0.8526526162790697
0.417 0.8450218023255814 0.9082485465116279 0.8675508720930233 0.8184956395348837 0.8528343023255814
0.418 0.8455668604651163 0.9087936046511628 0.8675508720930233 0.8186773255813954 0.8531976744186046
0.419 0.8461119186046512 0.9089752906976745 0.8679142441860465 0.8192223837209303 0.8537427325581395
0.42 0.8462936046511628 0.9093386627906976 0.8679142441860465 0.8197674418604651 0.8541061046511628
0.421 0.8464752906976745 0.9093386627906976 0.8682776162790697 0.8203125 0.8542877906976745
0.422 0.8468386627906976 0.9097020348837209 0.8684593023255814 0.8204941860465116 0.8548328488372093
0.423 0.8473837209302325 0.9100654069767442 0.868640988372093 0.8212209302325582 0.8548328488372093
0.424 0.8477470930232558 0.9104287790697675 0.868640988372093 0.8221293604651163 0.8553779069767442
0.425 0.8482921511627907 0.9109738372093024 0.8690043604651163 0.8223110465116279 0.8557412790697675
0.426 0.8484738372093024 0.911155523255814 0.8693677325581395 0.8230377906976745 0.856468023255814
0.427 0.8490188953488372 0.9117005813953488 0.8693677325581395 0.823219476744186 0.8575581395348837
0.428 0.8492005813953488 0.9117005813953488 0.8697311046511628 0.8237645348837209 0.8584665697674418
0.429 0.8499273255813954 0.9122456395348837 0.870094476744186 0.8241279069767442 0.8590116279069767
0.43 0.850109011627907 0.912609011627907 0.8702761627906976 0.8248546511627907 0.8595566860465116
0.431 0.8502906976744186 0.912609011627907 0.8704578488372093 0.825218023255814 0.8597383720930233
0.432 0.8513808139534884 0.912609011627907 0.8708212209302325 0.8253997093023255 0.8606468023255814
0.433 0.8515625 0.9131540697674418 0.8715479651162791 0.8255813953488372 0.8615552325581395
0.434 0.8517441860465116 0.9131540697674418 0.8722747093023255 0.8255813953488372 0.8617369186046512
0.435 0.8519258720930233 0.9136991279069767 0.8728197674418605 0.8263081395348837 0.862281976744186
0.436 0.853015988372093 0.9138808139534884 0.8733648255813954 0.8268531976744186 0.8631904069767442
0.437 0.8531976744186046 0.9142441860465116 0.8733648255813954 0.8275799418604651 0.8637354651162791
0.438 0.8539244186046512 0.9144258720930233 0.8739098837209303 0.8277616279069767 0.8644622093023255
0.439 0.8542877906976745 0.9149709302325582 0.8742732558139535 0.8279433139534884 0.8646438953488372
0.44 0.8546511627906976 0.9153343023255814 0.875 0.8286700581395349 0.8651889534883721
0.441 0.8555595930232558 0.9153343023255814 0.875 0.8293968023255814 0.8655523255813954
0.442 0.8561046511627907 0.915515988372093 0.8751816860465116 0.829578488372093 0.8662790697674418
0.443 0.8566497093023255 0.915515988372093 0.8757267441860465 0.8299418604651163 0.8666424418604651
0.444 0.8570130813953488 0.915515988372093 0.8762718023255814 0.8301235465116279 0.8673691860465116
0.445 0.8573764534883721 0.9160610465116279 0.8769985465116279 0.8303052325581395 0.8675508720930233
0.446 0.8582848837209303 0.9160610465116279 0.8771802325581395 0.831031976744186 0.868640988372093
0.447 0.8590116279069767 0.9160610465116279 0.8777252906976745 0.831031976744186 0.8688226744186046
0.448 0.8591933139534884 0.9166061046511628 0.8780886627906976 0.8315770348837209 0.8690043604651163
0.449 0.859375 0.9166061046511628 0.8784520348837209 0.8321220930232558 0.8695494186046512
0.45 0.8597383720930233 0.9167877906976745 0.8788154069767442 0.8323037790697675 0.870094476744186
0.451 0.8606468023255814 0.9173328488372093 0.8789970930232558 0.8324854651162791 0.8704578488372093
0.452 0.8610101744186046 0.9173328488372093 0.8797238372093024 0.8326671511627907 0.8704578488372093
0.453 0.8613735465116279 0.9173328488372093 0.879905523255814 0.8339389534883721 0.8706395348837209
0.454 0.8617369186046512 0.9176962209302325 0.8804505813953488 0.8341206395348837 0.8710029069767442
0.455 0.8624636627906976 0.9176962209302325 0.8808139534883721 0.8348473837209303 0.8719113372093024
0.456 0.8630087209302325 0.9184229651162791 0.8817223837209303 0.8357558139534884 0.8726380813953488
0.457 0.8633720930232558 0.9187863372093024 0.8819040697674418 0.8366642441860465 0.8730014534883721
0.458 0.8637354651162791 0.9195130813953488 0.8826308139534884 0.8368459302325582 0.8733648255813954
0.459 0.8640988372093024 0.9196947674418605 0.8826308139534884 0.8377543604651163 0.8737281976744186
0.46 0.8644622093023255 0.9198764534883721 0.8828125 0.8382994186046512 0.8739098837209303
0.461 0.8648255813953488 0.9200581395348837 0.8829941860465116 0.8384811046511628 0.8740915697674418
0.462 0.8650072674418605 0.9200581395348837 0.8833575581395349 0.8392078488372093 0.8748183139534884
0.463 0.8650072674418605 0.9202398255813954 0.884265988372093 0.8397529069767442 0.8751816860465116
0.464 0.8653706395348837 0.9206031976744186 0.8846293604651163 0.8399345930232558 0.8751816860465116
0.465 0.865734011627907 0.9209665697674418 0.8849927325581395 0.8406613372093024 0.8755450581395349
0.466 0.8659156976744186 0.9211482558139535 0.8853561046511628 0.8412063953488372 0.8757267441860465
0.467 0.8664607558139535 0.9211482558139535 0.8859011627906976 0.8415697674418605 0.8757267441860465
0.468 0.8670058139534884 0.9211482558139535 0.8864462209302325 0.842296511627907 0.8757267441860465
0.46900000000000003 0.8675508720930233 0.9211482558139535 0.8868095930232558 0.8428415697674418 0.8757267441860465
0.47000000000000003 0.8679142441860465 0.9213299418604651 0.8871729651162791 0.8433866279069767 0.8759084302325582
0.47100000000000003 0.8684593023255814 0.9213299418604651 0.8880813953488372 0.8433866279069767 0.876453488372093
0.47200000000000003 0.868640988372093 0.9215116279069767 0.8882630813953488 0.8433866279069767 0.8771802325581395
0.47300000000000003 0.868640988372093 0.921875 0.8884447674418605 0.84375 0.877906976744186
0.47400000000000003 0.8690043604651163 0.9222383720930233 0.8889898255813954 0.8439316860465116 0.8784520348837209
0.47500000000000003 0.8695494186046512 0.9224200581395349 0.8889898255813954 0.8441133720930233 0.8789970930232558
0.47600000000000003 0.8699127906976745 0.9226017441860465 0.8889898255813954 0.8446584302325582 0.8789970930232558
0.47700000000000004 0.8702761627906976 0.9226017441860465 0.8897165697674418 0.8453851744186046 0.8793604651162791
0.47800000000000004 0.8704578488372093 0.9231468023255814 0.8897165697674418 0.8457485465116279 0.879905523255814
0.47900000000000004 0.8704578488372093 0.9231468023255814 0.8898982558139535 0.8461119186046512 0.8804505813953488
0.48 0.8708212209302325 0.923328488372093 0.8898982558139535 0.8464752906976745 0.8808139534883721
0.481 0.8711845930232558 0.9236918604651163 0.8900799418604651 0.8468386627906976 0.8809956395348837
0.482 0.8717296511627907 0.9236918604651163 0.8908066860465116 0.8472020348837209 0.881359011627907
0.483 0.8719113372093024 0.9240552325581395 0.8913517441860465 0.8473837209302325 0.8817223837209303
0.484 0.8722747093023255 0.924781976744186 0.8918968023255814 0.8475654069767442 0.8820857558139535
0.485 0.8724563953488372 0.924781976744186 0.892078488372093 0.8475654069767442 0.8822674418604651
0.486 0.8730014534883721 0.924781976744186 0.8922601744186046 0.8477470930232558 0.8826308139534884
0.487 0.8731831395348837 0.9251453488372093 0.8924418604651163 0.8477470930232558 0.8831758720930233
0.488 0.873546511627907 0.9253270348837209 0.8926235465116279 0.8482921511627907 0.8831758720930233
0.489 0.873546511627907 0.9255087209302325 0.8929869186046512 0.8482921511627907 0.8839026162790697
0.49 0.8739098837209303 0.9255087209302325 0.8931686046511628 0.848655523255814 0.8840843023255814
0.491 0.8742732558139535 0.9258720930232558 0.893531976744186 0.8490188953488372 0.8844476744186046
0.492 0.8744549418604651 0.9258720930232558 0.8938953488372093 0.8492005813953488 0.8851744186046512
0.493 0.8746366279069767 0.9260537790697675 0.8944404069767442 0.8493822674418605 0.885719476744186
0.494 0.875 0.9265988372093024 0.8946220930232558 0.850109011627907 0.8859011627906976
0.495 0.8751816860465116 0.926780523255814 0.8946220930232558 0.8506540697674418 0.8860828488372093
0.496 0.8753633720930233 0.926780523255814 0.8948037790697675 0.8510174418604651 0.8862645348837209
0.497 0.8755450581395349 0.9269622093023255 0.8951671511627907 0.8513808139534884 0.8864462209302325
0.498 0.8760901162790697 0.9271438953488372 0.8953488372093024 0.8515625 0.8866279069767442
0.499 0.876453488372093 0.9273255813953488 0.8958938953488372 0.8519258720930233 0.8873546511627907
0.5 0.8771802325581395 0.9278706395348837 0.8962572674418605 0.8524709302325582 0.8873546511627907
0.501 0.8775436046511628 0.9284156976744186 0.8964389534883721 0.8528343023255814 0.8878997093023255
0.502 0.8777252906976745 0.9285973837209303 0.8964389534883721 0.853015988372093 0.8882630813953488
0.503 0.8780886627906976 0.9287790697674418 0.896984011627907 0.8535610465116279 0.8882630813953488
0.504 0.8784520348837209 0.9291424418604651 0.8973473837209303 0.8537427325581395 0.8882630813953488
0.505 0.8786337209302325 0.9295058139534884 0.8975290697674418 0.8542877906976745 0.8889898255813954
0.506 0.8786337209302325 0.9296875 0.8977107558139535 0.8546511627906976 0.889171511627907
0.507 0.8786337209302325 0.9300508720930233 0.8977107558139535 0.8548328488372093 0.8893531976744186
0.508 0.8786337209302325 0.9300508720930233 0.8980741279069767 0.8551962209302325 0.8897165697674418
0.509 0.8791787790697675 0.9300508720930233 0.8982558139534884 0.8551962209302325 0.8902616279069767
0.51 0.8795421511627907 0.9304142441860465 0.8984375 0.8553779069767442 0.890625
0.511 0.8797238372093024 0.9305959302325582 0.8986191860465116 0.8557412790697675 0.8909883720930233
0.512 0.8800872093023255 0.9307776162790697 0.8988008720930233 0.8561046511627907 0.8911700581395349
0.513 0.8802688953488372 0.9307776162790697 0.8989825581395349 0.8561046511627907 0.8917151162790697
0.514 0.8806322674418605 0.9313226744186046 0.8991642441860465 0.8562863372093024 0.8918968023255814
0.515 0.881359011627907 0.9313226744186046 0.8997093023255814 0.8562863372093024 0.8926235465116279
0.516 0.8819040697674418 0.9313226744186046 0.9002543604651163 0.856468023255814 0.8928052325581395
0.517 0.8822674418604651 0.9313226744186046 0.9006177325581395 0.8570130813953488 0.8933502906976745
0.518 0.8824491279069767 0.9315043604651163 0.9011627906976745 0.8573764534883721 0.8933502906976745
0.519 0.8824491279069767 0.9316860465116279 0.9011627906976745 0.8573764534883721 0.893531976744186
0.52 0.8829941860465116 0.9316860465116279 0.901344476744186 0.8573764534883721 0.893531976744186
0.521 0.8831758720930233 0.9316860465116279 0.9017078488372093 0.8577398255813954 0.8940770348837209
0.522 0.8837209302325582 0.9316860465116279 0.9017078488372093 0.8577398255813954 0.8944404069767442
0.523 0.8844476744186046 0.9320494186046512 0.9017078488372093 0.8577398255813954 0.8944404069767442
0.524 0.8851744186046512 0.9320494186046512 0.9020712209302325 0.857921511627907 0.8946220930232558
0.525 0.8855377906976745 0.9322311046511628 0.9026162790697675 0.8581031976744186 0.8948037790697675
0.526 0.8855377906976745 0.9322311046511628 0.9026162790697675 0.8582848837209303 0.8953488372093024
0.527 0.8855377906976745 0.9327761627906976 0.9026162790697675 0.8584665697674418 0.8957122093023255
0.528 0.885719476744186 0.9327761627906976 0.9027979651162791 0.8586482558139535 0.8958938953488372
0.529 0.885719476744186 0.9329578488372093 0.903343023255814 0.8588299418604651 0.8962572674418605
0.53 0.8860828488372093 0.9329578488372093 0.903343023255814 0.8590116279069767 0.8964389534883721
0.531 0.8864462209302325 0.9329578488372093 0.9035247093023255 0.8597383720930233 0.8968023255813954
0.532 0.8869912790697675 0.9333212209302325 0.9037063953488372 0.8599200581395349 0.8975290697674418
0.533 0.8871729651162791 0.9333212209302325 0.9040697674418605 0.8601017441860465 0.8978924418604651
0.534 0.8871729651162791 0.9333212209302325 0.9042514534883721 0.8604651162790697 0.8980741279069767
0.535 0.8871729651162791 0.9333212209302325 0.9044331395348837 0.860828488372093 0.8982558139534884
0.536 0.8873546511627907 0.9335029069767442 0.9044331395348837 0.8613735465116279 0.8982558139534884
0.537 0.8875363372093024 0.9338662790697675 0.9049781976744186 0.8617369186046512 0.8989825581395349
0.538 0.8878997093023255 0.9338662790697675 0.9049781976744186 0.8621002906976745 0.8989825581395349
0.539 0.8878997093023255 0.9342296511627907 0.9051598837209303 0.8624636627906976 0.8995276162790697
0.54 0.8882630813953488 0.934593023255814 0.9051598837209303 0.8628270348837209 0.8995276162790697
0.541 0.8882630813953488 0.934593023255814 0.9053415697674418 0.8633720930232558 0.8995276162790697
0.542 0.8888081395348837 0.934593023255814 0.9055232558139535 0.8639171511627907 0.8995276162790697
0.543 0.889171511627907 0.9347747093023255 0.9060683139534884 0.8640988372093024 0.899890988372093
0.544 0.8900799418604651 0.9347747093023255 0.9064316860465116 0.8640988372093024 0.9004360465116279
0.545 0.8908066860465116 0.9349563953488372 0.9067950581395349 0.864280523255814 0.9006177325581395
0.546 0.8913517441860465 0.9351380813953488 0.9069767441860465 0.8646438953488372 0.901344476744186
0.547 0.8917151162790697 0.9353197674418605 0.9069767441860465 0.8646438953488372 0.9018895348837209
0.548 0.892078488372093 0.9355014534883721 0.9073401162790697 0.8646438953488372 0.9018895348837209
0.549 0.8926235465116279 0.9355014534883721 0.9078851744186046 0.8648255813953488 0.9022529069767442
0.55 0.8926235465116279 0.9356831395348837 0.9080668604651163 0.8651889534883721 0.9022529069767442
0.551 0.8928052325581395 0.9358648255813954 0.9080668604651163 0.8659156976744186 0.9026162790697675
0.552 0.8931686046511628 0.9358648255813954 0.9082485465116279 0.8662790697674418 0.9029796511627907
0.553 0.893531976744186 0.9362281976744186 0.9084302325581395 0.8662790697674418 0.9035247093023255
0.554 0.893531976744186 0.9362281976744186 0.9084302325581395 0.8668241279069767 0.9042514534883721
0.555 0.8937136627906976 0.9364098837209303 0.9084302325581395 0.8671875 0.9046148255813954
0.556 0.8940770348837209 0.9365915697674418 0.9086119186046512 0.8677325581395349 0.9049781976744186
0.557 0.8944404069767442 0.9367732558139535 0.9087936046511628 0.8680959302325582 0.9051598837209303
0.558 0.8946220930232558 0.9367732558139535 0.909156976744186 0.8684593023255814 0.9055232558139535
0.559 0.8949854651162791 0.9373183139534884 0.9093386627906976 0.8684593023255814 0.9057049418604651
0.56 0.8951671511627907 0.9376816860465116 0.9095203488372093 0.8688226744186046 0.9057049418604651
0.561 0.895530523255814 0.9376816860465116 0.9100654069767442 0.8688226744186046 0.9058866279069767
0.562 0.895530523255814 0.9380450581395349 0.9100654069767442 0.8690043604651163 0.9058866279069767
0.5630000000000001 0.8957122093023255 0.9380450581395349 0.9104287790697675 0.8691860465116279 0.90625
0.5640000000000001 0.8960755813953488 0.9380450581395349 0.9109738372093024 0.8693677325581395 0.9064316860465116
0.5650000000000001 0.8960755813953488 0.9382267441860465 0.911155523255814 0.8695494186046512 0.9067950581395349
0.5660000000000001 0.8960755813953488 0.9391351744186046 0.9113372093023255 0.8697311046511628 0.9067950581395349
0.5670000000000001 0.8962572674418605 0.9391351744186046 0.9115188953488372 0.870094476744186 0.9069767441860465
0.5680000000000001 0.8962572674418605 0.9394985465116279 0.9117005813953488 0.8704578488372093 0.9075218023255814
0.5690000000000001 0.8962572674418605 0.9396802325581395 0.9118822674418605 0.8706395348837209 0.907703488372093
0.5700000000000001 0.8964389534883721 0.9396802325581395 0.9118822674418605 0.8708212209302325 0.9086119186046512
0.5710000000000001 0.8968023255813954 0.9398619186046512 0.9118822674418605 0.8711845930232558 0.9089752906976745
0.5720000000000001 0.896984011627907 0.9398619186046512 0.9122456395348837 0.8715479651162791 0.9095203488372093
0.5730000000000001 0.8973473837209303 0.9398619186046512 0.9122456395348837 0.8717296511627907 0.9098837209302325
0.5740000000000001 0.8978924418604651 0.9402252906976745 0.9122456395348837 0.8719113372093024 0.9098837209302325
0.5750000000000001 0.8982558139534884 0.9402252906976745 0.912609011627907 0.872093023255814 0.9106104651162791
0.5760000000000001 0.8986191860465116 0.9402252906976745 0.9129723837209303 0.8724563953488372 0.9106104651162791
0.577 0.8988008720930233 0.940406976744186 0.9131540697674418 0.8724563953488372 0.9109738372093024
0.578 0.8991642441860465 0.9405886627906976 0.9133357558139535 0.8726380813953488 0.9113372093023255
0.579 0.8993459302325582 0.9407703488372093 0.9136991279069767 0.8728197674418605 0.9115188953488372
0.58 0.8995276162790697 0.9409520348837209 0.9138808139534884 0.8728197674418605 0.9120639534883721
0.581 0.8997093023255814 0.9411337209302325 0.9142441860465116 0.8728197674418605 0.9120639534883721
0.582 0.899890988372093 0.9411337209302325 0.9144258720930233 0.8731831395348837 0.9120639534883721
0.583 0.9000726744186046 0.9416787790697675 0.9146075581395349 0.8733648255813954 0.9122456395348837
0.584 0.9002543604651163 0.9416787790697675 0.9147892441860465 0.8737281976744186 0.9129723837209303
0.585 0.9007994186046512 0.9416787790697675 0.9147892441860465 0.8742732558139535 0.9131540697674418
0.586 0.9009811046511628 0.9418604651162791 0.9153343023255814 0.8746366279069767 0.9133357558139535
0.587 0.9011627906976745 0.9418604651162791 0.9153343023255814 0.8748183139534884 0.9133357558139535
0.588 0.9011627906976745 0.9422238372093024 0.9153343023255814 0.875 0.9136991279069767
0.589 0.9011627906976745 0.942405523255814 0.9153343023255814 0.875 0.9136991279069767
0.59 0.901344476744186 0.9425872093023255 0.915515988372093 0.8751816860465116 0.9136991279069767
0.591 0.9018895348837209 0.9425872093023255 0.915515988372093 0.8757267441860465 0.9142441860465116
0.592 0.9020712209302325 0.9425872093023255 0.915515988372093 0.8760901162790697 0.9142441860465116
0.593 0.9024345930232558 0.9425872093023255 0.915515988372093 0.8760901162790697 0.9144258720930233
0.594 0.9024345930232558 0.9427688953488372 0.9156976744186046 0.876453488372093 0.9146075581395349
0.595 0.9026162790697675 0.9427688953488372 0.9158793604651163 0.8766351744186046 0.9147892441860465
0.596 0.9027979651162791 0.9431322674418605 0.9158793604651163 0.8769985465116279 0.9147892441860465
0.597 0.9027979651162791 0.9433139534883721 0.9158793604651163 0.8771802325581395 0.9151526162790697
0.598 0.9031613372093024 0.9434956395348837 0.9162427325581395 0.8775436046511628 0.9151526162790697
0.599 0.9035247093023255 0.9434956395348837 0.9162427325581395 0.8777252906976745 0.915515988372093
0.6 0.9035247093023255 0.9436773255813954 0.9164244186046512 0.8780886627906976 0.9156976744186046
0.601 0.9038880813953488 0.9442223837209303 0.9166061046511628 0.8789970930232558 0.9156976744186046
0.602 0.9038880813953488 0.9442223837209303 0.9166061046511628 0.8795421511627907 0.9156976744186046
0.603 0.9040697674418605 0.9444040697674418 0.9167877906976745 0.8797238372093024 0.9156976744186046
0.604 0.9042514534883721 0.9444040697674418 0.916969476744186 0.879905523255814 0.9156976744186046
0.605 0.904796511627907 0.9445857558139535 0.916969476744186 0.8800872093023255 0.9156976744186046
0.606 0.904796511627907 0.9447674418604651 0.9175145348837209 0.8808139534883721 0.9158793604651163
0.607 0.904796511627907 0.9451308139534884 0.9176962209302325 0.8809956395348837 0.9166061046511628
0.608 0.904796511627907 0.9451308139534884 0.9176962209302325 0.8811773255813954 0.9171511627906976
0.609 0.904796511627907 0.9453125 0.9178779069767442 0.8815406976744186 0.9171511627906976
0.61 0.904796511627907 0.9454941860465116 0.9178779069767442 0.8819040697674418 0.9175145348837209
0.611 0.9051598837209303 0.9454941860465116 0.9180595930232558 0.8820857558139535 0.9178779069767442
0.612 0.9053415697674418 0.9454941860465116 0.9180595930232558 0.8822674418604651 0.9180595930232558
0.613 0.9053415697674418 0.9456758720930233 0.9182412790697675 0.8822674418604651 0.9180595930232558
0.614 0.9057049418604651 0.9456758720930233 0.9184229651162791 0.8828125 0.9180595930232558
0.615 0.9057049418604651 0.9456758720930233 0.9187863372093024 0.8831758720930233 0.9182412790697675
0.616 0.9060683139534884 0.9456758720930233 0.9191497093023255 0.8835392441860465 0.9182412790697675
0.617 0.90625 0.9456758720930233 0.9193313953488372 0.8835392441860465 0.9187863372093024
0.618 0.9064316860465116 0.9456758720930233 0.9195130813953488 0.8835392441860465 0.918968023255814
0.619 0.9064316860465116 0.9458575581395349 0.9198764534883721 0.8837209302325582 0.9193313953488372
0.62 0.9067950581395349 0.9458575581395349 0.9198764534883721 0.8839026162790697 0.9195130813953488
0.621 0.9073401162790697 0.9460392441860465 0.9202398255813954 0.8839026162790697 0.9195130813953488
0.622 0.907703488372093 0.9460392441860465 0.9206031976744186 0.884265988372093 0.9198764534883721
0.623 0.9078851744186046 0.9460392441860465 0.9206031976744186 0.8846293604651163 0.9198764534883721
0.624 0.9080668604651163 0.9460392441860465 0.9209665697674418 0.8848110465116279 0.9200581395348837
0.625 0.9080668604651163 0.9460392441860465 0.9209665697674418 0.8849927325581395 0.9202398255813954
0.626 0.9082485465116279 0.9460392441860465 0.9211482558139535 0.8851744186046512 0.9202398255813954
0.627 0.9084302325581395 0.9462209302325582 0.9211482558139535 0.8851744186046512 0.920421511627907
0.628 0.9084302325581395 0.9462209302325582 0.9211482558139535 0.8855377906976745 0.920421511627907
0.629 0.9084302325581395 0.9464026162790697 0.9215116279069767 0.8859011627906976 0.9206031976744186
0.63 0.9089752906976745 0.9465843023255814 0.9216933139534884 0.8860828488372093 0.9207848837209303
0.631 0.909156976744186 0.9465843023255814 0.921875 0.8860828488372093 0.9211482558139535
0.632 0.909156976744186 0.9465843023255814 0.9222383720930233 0.8864462209302325 0.9213299418604651
0.633 0.9095203488372093 0.9469476744186046 0.9224200581395349 0.8866279069767442 0.9213299418604651
0.634 0.9100654069767442 0.9469476744186046 0.9224200581395349 0.8868095930232558 0.9213299418604651
0.635 0.9104287790697675 0.9469476744186046 0.9226017441860465 0.8869912790697675 0.9213299418604651
0.636 0.9107921511627907 0.9471293604651163 0.9227834302325582 0.8869912790697675 0.9213299418604651
0.637 0.9109738372093024 0.9473110465116279 0.9229651162790697 0.8873546511627907 0.9213299418604651
0.638 0.9109738372093024 0.9473110465116279 0.9229651162790697 0.8878997093023255 0.9215116279069767
0.639 0.9109738372093024 0.9473110465116279 0.9231468023255814 0.8878997093023255 0.9215116279069767
0.64 0.9109738372093024 0.9476744186046512 0.9231468023255814 0.8878997093023255 0.9216933139534884
0.641 0.9109738372093024 0.9476744186046512 0.923328488372093 0.8878997093023255 0.9220566860465116
0.642 0.911155523255814 0.9478561046511628 0.923328488372093 0.8878997093023255 0.9226017441860465
0.643 0.9115188953488372 0.948219476744186 0.9235101744186046 0.8882630813953488 0.9226017441860465
0.644 0.9117005813953488 0.948219476744186 0.9236918604651163 0.8886264534883721 0.9226017441860465
0.645 0.9118822674418605 0.948219476744186 0.9236918604651163 0.8888081395348837 0.9229651162790697
0.646 0.9118822674418605 0.9485828488372093 0.9238735465116279 0.8888081395348837 0.9229651162790697
0.647 0.9122456395348837 0.9485828488372093 0.9240552325581395 0.8888081395348837 0.9231468023255814
0.648 0.9124273255813954 0.9485828488372093 0.9240552325581395 0.8889898255813954 0.9235101744186046
0.649 0.9124273255813954 0.9487645348837209 0.9244186046511628 0.889171511627907 0.9236918604651163
0.65 0.912609011627907 0.9487645348837209 0.9249636627906976 0.889171511627907 0.9240552325581395
0.651 0.9127906976744186 0.9487645348837209 0.9251453488372093 0.889171511627907 0.9242369186046512
0.652 0.9129723837209303 0.9487645348837209 0.9256904069767442 0.8893531976744186 0.9242369186046512
0.653 0.9131540697674418 0.9489462209302325 0.9256904069767442 0.8898982558139535 0.9244186046511628
0.654 0.9131540697674418 0.9491279069767442 0.9264171511627907 0.8900799418604651 0.9246002906976745
0.655 0.9133357558139535 0.9493095930232558 0.926780523255814 0.8904433139534884 0.9246002906976745
0.656 0.9135174418604651 0.9493095930232558 0.926780523255814 0.8909883720930233 0.9246002906976745
0.657 0.9135174418604651 0.9494912790697675 0.9269622093023255 0.8911700581395349 0.9246002906976745
0.658 0.9136991279069767 0.9494912790697675 0.9269622093023255 0.8911700581395349 0.9246002906976745
0.659 0.9140625 0.9494912790697675 0.9271438953488372 0.8911700581395349 0.9246002906976745
0.66 0.9142441860465116 0.9494912790697675 0.9278706395348837 0.8915334302325582 0.9249636627906976
0.661 0.9142441860465116 0.9498546511627907 0.928234011627907 0.8918968023255814 0.9249636627906976
0.662 0.9144258720930233 0.9498546511627907 0.9285973837209303 0.8918968023255814 0.9249636627906976
0.663 0.9147892441860465 0.9500363372093024 0.9287790697674418 0.8918968023255814 0.9249636627906976
0.664 0.9147892441860465 0.950218023255814 0.9287790697674418 0.892078488372093 0.9249636627906976
0.665 0.9151526162790697 0.9503997093023255 0.9289607558139535 0.8924418604651163 0.9249636627906976
0.666 0.9151526162790697 0.9503997093023255 0.9289607558139535 0.8926235465116279 0.9251453488372093
0.667 0.9151526162790697 0.9503997093023255 0.9289607558139535 0.8929869186046512 0.9255087209302325
0.668 0.915515988372093 0.9503997093023255 0.9291424418604651 0.8933502906976745 0.9255087209302325
0.669 0.9158793604651163 0.9503997093023255 0.9291424418604651 0.893531976744186 0.9255087209302325
0.67 0.9160610465116279 0.9503997093023255 0.9293241279069767 0.8937136627906976 0.9260537790697675
0.671 0.9160610465116279 0.9503997093023255 0.9295058139534884 0.8940770348837209 0.9260537790697675
0.672 0.9160610465116279 0.9503997093023255 0.9295058139534884 0.8942587209302325 0.9260537790697675
0.673 0.9164244186046512 0.9505813953488372 0.9295058139534884 0.8944404069767442 0.9260537790697675
0.674 0.9164244186046512 0.9505813953488372 0.9295058139534884 0.8946220930232558 0.9262354651162791
0.675 0.9166061046511628 0.9505813953488372 0.9295058139534884 0.8946220930232558 0.9264171511627907
0.676 0.9166061046511628 0.9505813953488372 0.9295058139534884 0.8946220930232558 0.9265988372093024
0.677 0.9167877906976745 0.9507630813953488 0.9295058139534884 0.8946220930232558 0.926780523255814
0.678 0.9167877906976745 0.9507630813953488 0.9296875 0.8946220930232558 0.9269622093023255
0.679 0.9167877906976745 0.9507630813953488 0.9296875 0.8946220930232558 0.9271438953488372
0.68 0.9167877906976745 0.9509447674418605 0.9300508720930233 0.8948037790697675 0.9271438953488372
0.681 0.9167877906976745 0.9509447674418605 0.9300508720930233 0.8949854651162791 0.9273255813953488
0.682 0.9173328488372093 0.9511264534883721 0.9300508720930233 0.8949854651162791 0.9273255813953488
0.683 0.9173328488372093 0.9511264534883721 0.9300508720930233 0.8951671511627907 0.9273255813953488
0.684 0.9173328488372093 0.9513081395348837 0.9304142441860465 0.8957122093023255 0.9273255813953488
0.685 0.9175145348837209 0.9514898255813954 0.9305959302325582 0.8958938953488372 0.9273255813953488
0.686 0.9175145348837209 0.9514898255813954 0.9309593023255814 0.8962572674418605 0.9273255813953488
0.687 0.9180595930232558 0.9514898255813954 0.9313226744186046 0.8964389534883721 0.9275072674418605
0.6880000000000001 0.9180595930232558 0.951671511627907 0.9315043604651163 0.8966206395348837 0.9276889534883721
0.6890000000000001 0.9182412790697675 0.951671511627907 0.9318677325581395 0.8968023255813954 0.9276889534883721
0.6900000000000001 0.9182412790697675 0.951671511627907 0.9318677325581395 0.8968023255813954 0.9276889534883721
0.6910000000000001 0.9182412790697675 0.9518531976744186 0.9320494186046512 0.8968023255813954 0.9278706395348837
0.6920000000000001 0.9184229651162791 0.9520348837209303 0.9322311046511628 0.8971656976744186 0.9278706395348837
0.6930000000000001 0.9186046511627907 0.9520348837209303 0.9322311046511628 0.8971656976744186 0.9284156976744186
0.6940000000000001 0.9186046511627907 0.9520348837209303 0.9322311046511628 0.8973473837209303 0.9285973837209303
0.6950000000000001 0.9186046511627907 0.9520348837209303 0.9322311046511628 0.8973473837209303 0.9285973837209303
0.6960000000000001 0.918968023255814 0.9522165697674418 0.9322311046511628 0.8975290697674418 0.9289607558139535
0.6970000000000001 0.918968023255814 0.9522165697674418 0.9324127906976745 0.8975290697674418 0.9289607558139535
0.6980000000000001 0.9191497093023255 0.9522165697674418 0.9327761627906976 0.8977107558139535 0.9289607558139535
0.6990000000000001 0.9195130813953488 0.9523982558139535 0.9327761627906976 0.8980741279069767 0.9295058139534884
0.7000000000000001 0.9195130813953488 0.9525799418604651 0.9331395348837209 0.8980741279069767 0.9295058139534884
0.7010000000000001 0.9195130813953488 0.9527616279069767 0.9333212209302325 0.8982558139534884 0.9298691860465116
0.7020000000000001 0.9196947674418605 0.9527616279069767 0.9333212209302325 0.8982558139534884 0.9300508720930233
0.7030000000000001 0.9196947674418605 0.9527616279069767 0.9336845930232558 0.8982558139534884 0.9300508720930233
0.704 0.9202398255813954 0.9527616279069767 0.9336845930232558 0.8982558139534884 0.9300508720930233
0.705 0.920421511627907 0.9529433139534884 0.9336845930232558 0.8982558139534884 0.9302325581395349
0.706 0.920421511627907 0.9529433139534884 0.9336845930232558 0.8982558139534884 0.9305959302325582
0.707 0.9206031976744186 0.953125 0.9336845930232558 0.8982558139534884 0.9305959302325582
0.708 0.9207848837209303 0.953125 0.9338662790697675 0.8982558139534884 0.9305959302325582
0.709 0.9207848837209303 0.953125 0.9338662790697675 0.8982558139534884 0.9305959302325582
0.71 0.9211482558139535 0.953125 0.9338662790697675 0.8984375 0.9307776162790697
0.711 0.9211482558139535 0.953125 0.9340479651162791 0.8984375 0.9307776162790697
0.712 0.9211482558139535 0.953125 0.9340479651162791 0.8984375 0.931140988372093
0.713 0.9213299418604651 0.953125 0.9342296511627907 0.8986191860465116 0.9313226744186046
0.714 0.9215116279069767 0.953125 0.9342296511627907 0.8986191860465116 0.9318677325581395
0.715 0.9215116279069767 0.9533066860465116 0.9344113372093024 0.8989825581395349 0.9322311046511628
0.716 0.9216933139534884 0.9536700581395349 0.9344113372093024 0.8991642441860465 0.9324127906976745
0.717 0.9216933139534884 0.9536700581395349 0.934593023255814 0.8991642441860465 0.9324127906976745
0.718 0.9216933139534884 0.9538517441860465 0.9349563953488372 0.8991642441860465 0.9327761627906976
0.719 0.9216933139534884 0.9542151162790697 0.9349563953488372 0.8993459302325582 0.9327761627906976
0.72 0.9216933139534884 0.9542151162790697 0.9349563953488372 0.8993459302325582 0.9327761627906976
0.721 0.9220566860465116 0.9543968023255814 0.9349563953488372 0.8995276162790697 0.9333212209302325
0.722 0.9220566860465116 0.9543968023255814 0.9349563953488372 0.8997093023255814 0.9333212209302325
0.723 0.9222383720930233 0.954578488372093 0.9349563953488372 0.8997093023255814 0.9333212209302325
0.724 0.9222383720930233 0.954578488372093 0.9349563953488372 0.8997093023255814 0.9335029069767442
0.725 0.9224200581395349 0.954578488372093 0.9349563953488372 0.899890988372093 0.9335029069767442
0.726 0.9224200581395349 0.954578488372093 0.9349563953488372 0.899890988372093 0.9336845930232558
0.727 0.9226017441860465 0.9547601744186046 0.9349563953488372 0.9000726744186046 0.9336845930232558
0.728 0.9227834302325582 0.9547601744186046 0.9349563953488372 0.9000726744186046 0.9336845930232558
0.729 0.9227834302325582 0.9547601744186046 0.9353197674418605 0.9000726744186046 0.9336845930232558
0.73 0.9227834302325582 0.9549418604651163 0.9356831395348837 0.9000726744186046 0.9338662790697675
0.731 0.9227834302325582 0.9549418604651163 0.9356831395348837 0.9002543604651163 0.9340479651162791
0.732 0.9229651162790697 0.9549418604651163 0.9356831395348837 0.9006177325581395 0.9340479651162791
0.733 0.923328488372093 0.9549418604651163 0.9358648255813954 0.9009811046511628 0.9340479651162791
0.734 0.923328488372093 0.9551235465116279 0.9358648255813954 0.9009811046511628 0.9342296511627907
0.735 0.923328488372093 0.9551235465116279 0.9358648255813954 0.9011627906976745 0.9342296511627907
0.736 0.923328488372093 0.9551235465116279 0.936046511627907 0.901344476744186 0.9342296511627907
0.737 0.923328488372093 0.9553052325581395 0.936046511627907 0.901344476744186 0.9342296511627907
0.738 0.923328488372093 0.9553052325581395 0.9362281976744186 0.901344476744186 0.9342296511627907
0.739 0.923328488372093 0.9553052325581395 0.9365915697674418 0.9015261627906976 0.9342296511627907
0.74 0.9235101744186046 0.9554869186046512 0.9365915697674418 0.9017078488372093 0.9342296511627907
0.741 0.9235101744186046 0.9554869186046512 0.9369549418604651 0.9017078488372093 0.9342296511627907
0.742 0.9235101744186046 0.9554869186046512 0.9371366279069767 0.9017078488372093 0.9344113372093024
0.743 0.9235101744186046 0.9554869186046512 0.9371366279069767 0.9018895348837209 0.9347747093023255
0.744 0.9235101744186046 0.9554869186046512 0.9371366279069767 0.9026162790697675 0.9347747093023255
0.745 0.9236918604651163 0.9556686046511628 0.9373183139534884 0.9029796511627907 0.9347747093023255
0.746 0.9236918604651163 0.9556686046511628 0.9373183139534884 0.9031613372093024 0.9349563953488372
0.747 0.9236918604651163 0.9556686046511628 0.9373183139534884 0.903343023255814 0.9353197674418605
0.748 0.9236918604651163 0.9556686046511628 0.9375 0.903343023255814 0.9356831395348837
0.749 0.9236918604651163 0.9556686046511628 0.9375 0.9035247093023255 0.9356831395348837
0.75 0.9240552325581395 0.9556686046511628 0.9376816860465116 0.9035247093023255 0.9356831395348837
0.751 0.9240552325581395 0.9558502906976745 0.9376816860465116 0.9038880813953488 0.9356831395348837
0.752 0.9240552325581395 0.9558502906976745 0.9376816860465116 0.9040697674418605 0.9358648255813954
0.753 0.9240552325581395 0.956031976744186 0.9378633720930233 0.9042514534883721 0.9358648255813954
0.754 0.9240552325581395 0.9562136627906976 0.9378633720930233 0.9042514534883721 0.9358648255813954
0.755 0.9242369186046512 0.9562136627906976 0.9378633720930233 0.9042514534883721 0.9358648255813954
0.756 0.9244186046511628 0.9562136627906976 0.9380450581395349 0.9044331395348837 0.936046511627907
0.757 0.9246002906976745 0.9563953488372093 0.9380450581395349 0.9046148255813954 0.936046511627907
0.758 0.9246002906976745 0.9563953488372093 0.9380450581395349 0.904796511627907 0.936046511627907
0.759 0.924781976744186 0.9563953488372093 0.9380450581395349 0.9049781976744186 0.936046511627907
0.76 0.924781976744186 0.9565770348837209 0.9380450581395349 0.9053415697674418 0.936046511627907
0.761 0.9253270348837209 0.9567587209302325 0.9384084302325582 0.9055232558139535 0.936046511627907
0.762 0.9256904069767442 0.9567587209302325 0.9385901162790697 0.9055232558139535 0.9362281976744186
0.763 0.9256904069767442 0.9567587209302325 0.9385901162790697 0.9060683139534884 0.9362281976744186
0.764 0.9256904069767442 0.9567587209302325 0.9385901162790697 0.9060683139534884 0.9364098837209303
0.765 0.9256904069767442 0.9569404069767442 0.9385901162790697 0.90625 0.9365915697674418
0.766 0.9262354651162791 0.9569404069767442 0.9387718023255814 0.9064316860465116 0.9365915697674418
0.767 0.9264171511627907 0.9569404069767442 0.9387718023255814 0.9064316860465116 0.9367732558139535
0.768 0.9269622093023255 0.9569404069767442 0.9387718023255814 0.9064316860465116 0.9367732558139535
0.769 0.9269622093023255 0.9569404069767442 0.9387718023255814 0.9064316860465116 0.9371366279069767
0.77 0.9273255813953488 0.9571220930232558 0.9391351744186046 0.9064316860465116 0.9371366279069767
0.771 0.9275072674418605 0.9573037790697675 0.9391351744186046 0.9066133720930233 0.9373183139534884
0.772 0.9275072674418605 0.9573037790697675 0.9393168604651163 0.9066133720930233 0.9375
0.773 0.9275072674418605 0.9573037790697675 0.9393168604651163 0.9067950581395349 0.9375
0.774 0.9275072674418605 0.9573037790697675 0.9393168604651163 0.9067950581395349 0.9375
0.775 0.9275072674418605 0.9573037790697675 0.9393168604651163 0.9069767441860465 0.9375
0.776 0.9278706395348837 0.9574854651162791 0.9398619186046512 0.9069767441860465 0.9378633720930233
0.777 0.928234011627907 0.958030523255814 0.9400436046511628 0.9069767441860465 0.9378633720930233
0.778 0.9284156976744186 0.958030523255814 0.9402252906976745 0.9073401162790697 0.9378633720930233
0.779 0.9287790697674418 0.9585755813953488 0.9402252906976745 0.9073401162790697 0.9380450581395349
0.78 0.9289607558139535 0.9585755813953488 0.9405886627906976 0.9073401162790697 0.9380450581395349
0.781 0.9291424418604651 0.9585755813953488 0.9405886627906976 0.9073401162790697 0.9380450581395349
0.782 0.9291424418604651 0.9585755813953488 0.9405886627906976 0.9075218023255814 0.9380450581395349
0.783 0.9291424418604651 0.9587572674418605 0.9409520348837209 0.9075218023255814 0.9380450581395349
0.784 0.9293241279069767 0.9589389534883721 0.9409520348837209 0.9075218023255814 0.9380450581395349
0.785 0.9295058139534884 0.9593023255813954 0.9411337209302325 0.9075218023255814 0.9382267441860465
0.786 0.9296875 0.9593023255813954 0.9411337209302325 0.907703488372093 0.9382267441860465
0.787 0.9300508720930233 0.9593023255813954 0.9416787790697675 0.9078851744186046 0.9382267441860465
0.788 0.9304142441860465 0.9593023255813954 0.9416787790697675 0.9080668604651163 0.9382267441860465
0.789 0.9304142441860465 0.9593023255813954 0.9418604651162791 0.9082485465116279 0.9385901162790697
0.79 0.9304142441860465 0.9593023255813954 0.9418604651162791 0.9084302325581395 0.9387718023255814
0.791 0.9304142441860465 0.9593023255813954 0.9420421511627907 0.9086119186046512 0.9387718023255814
0.792 0.9304142441860465 0.9593023255813954 0.9420421511627907 0.9087936046511628 0.9387718023255814
0.793 0.9305959302325582 0.9593023255813954 0.942405523255814 0.9089752906976745 0.938953488372093
0.794 0.9305959302325582 0.9593023255813954 0.942405523255814 0.9089752906976745 0.9393168604651163
0.795 0.9305959302325582 0.9593023255813954 0.942405523255814 0.9089752906976745 0.9394985465116279
0.796 0.9307776162790697 0.959484011627907 0.942405523255814 0.9089752906976745 0.9394985465116279
0.797 0.9307776162790697 0.9596656976744186 0.9425872093023255 0.909156976744186 0.9394985465116279
0.798 0.9307776162790697 0.9596656976744186 0.9425872093023255 0.909156976744186 0.9394985465116279
0.799 0.9309593023255814 0.9596656976744186 0.9425872093023255 0.909156976744186 0.9396802325581395
0.8 0.9309593023255814 0.9598473837209303 0.9425872093023255 0.909156976744186 0.9396802325581395
0.801 0.9309593023255814 0.9598473837209303 0.9427688953488372 0.9093386627906976 0.9398619186046512
0.802 0.9309593023255814 0.9598473837209303 0.9427688953488372 0.9095203488372093 0.9398619186046512
0.803 0.931140988372093 0.9598473837209303 0.9429505813953488 0.9098837209302325 0.9400436046511628
0.804 0.9315043604651163 0.9598473837209303 0.9431322674418605 0.9098837209302325 0.9400436046511628
0.805 0.9316860465116279 0.9598473837209303 0.9431322674418605 0.9100654069767442 0.9400436046511628
0.806 0.9316860465116279 0.9598473837209303 0.9431322674418605 0.9104287790697675 0.9402252906976745
0.807 0.9318677325581395 0.9600290697674418 0.9431322674418605 0.9106104651162791 0.9405886627906976
0.808 0.9320494186046512 0.9602107558139535 0.9433139534883721 0.9107921511627907 0.9405886627906976
0.809 0.9320494186046512 0.9602107558139535 0.9433139534883721 0.911155523255814 0.9405886627906976
0.81 0.9320494186046512 0.9602107558139535 0.9433139534883721 0.911155523255814 0.9405886627906976
0.811 0.9320494186046512 0.9602107558139535 0.9433139534883721 0.9113372093023255 0.9407703488372093
0.812 0.9322311046511628 0.9602107558139535 0.9433139534883721 0.9113372093023255 0.9409520348837209
0.8130000000000001 0.9324127906976745 0.9602107558139535 0.9433139534883721 0.9115188953488372 0.9409520348837209
0.8140000000000001 0.932594476744186 0.9603924418604651 0.9433139534883721 0.9115188953488372 0.9409520348837209
0.8150000000000001 0.9327761627906976 0.9603924418604651 0.9434956395348837 0.9117005813953488 0.9409520348837209
0.8160000000000001 0.9327761627906976 0.9603924418604651 0.9436773255813954 0.9117005813953488 0.9409520348837209
0.8170000000000001 0.9327761627906976 0.9603924418604651 0.9436773255813954 0.9117005813953488 0.9409520348837209
0.8180000000000001 0.9329578488372093 0.9603924418604651 0.9436773255813954 0.9117005813953488 0.9409520348837209
0.8190000000000001 0.9329578488372093 0.9603924418604651 0.943859011627907 0.9118822674418605 0.9411337209302325
0.8200000000000001 0.9329578488372093 0.9603924418604651 0.943859011627907 0.9118822674418605 0.9414970930232558
0.8210000000000001 0.9329578488372093 0.9605741279069767 0.9440406976744186 0.9120639534883721 0.9416787790697675
0.8220000000000001 0.9329578488372093 0.9605741279069767 0.9440406976744186 0.9122456395348837 0.9416787790697675
0.8230000000000001 0.9329578488372093 0.9605741279069767 0.9440406976744186 0.9122456395348837 0.9416787790697675
0.8240000000000001 0.9333212209302325 0.9607558139534884 0.9440406976744186 0.9124273255813954 0.9416787790697675
0.8250000000000001 0.9335029069767442 0.9607558139534884 0.9442223837209303 0.9124273255813954 0.9416787790697675
0.8260000000000001 0.9338662790697675 0.9609375 0.9442223837209303 0.9124273255813954 0.9418604651162791
0.8270000000000001 0.9338662790697675 0.9609375 0.9442223837209303 0.9124273255813954 0.9420421511627907
0.8280000000000001 0.9338662790697675 0.9611191860465116 0.9442223837209303 0.9124273255813954 0.9420421511627907
0.8290000000000001 0.9340479651162791 0.9611191860465116 0.9444040697674418 0.9124273255813954 0.9420421511627907
0.8300000000000001 0.9340479651162791 0.9611191860465116 0.9444040697674418 0.9124273255813954 0.9420421511627907
0.8310000000000001 0.9340479651162791 0.9613008720930233 0.9444040697674418 0.912609011627907 0.9420421511627907
0.8320000000000001 0.9340479651162791 0.9613008720930233 0.9444040697674418 0.912609011627907 0.9420421511627907
0.833 0.9340479651162791 0.9613008720930233 0.9447674418604651 0.912609011627907 0.942405523255814
0.834 0.9342296511627907 0.9613008720930233 0.9447674418604651 0.9127906976744186 0.942405523255814
0.835 0.9342296511627907 0.9613008720930233 0.9447674418604651 0.9127906976744186 0.942405523255814
0.836 0.9342296511627907 0.9613008720930233 0.9449491279069767 0.9129723837209303 0.942405523255814
0.837 0.9342296511627907 0.9614825581395349 0.9453125 0.9131540697674418 0.942405523255814
0.838 0.9342296511627907 0.9614825581395349 0.9453125 0.9133357558139535 0.942405523255814
0.839 0.9344113372093024 0.9614825581395349 0.9454941860465116 0.9135174418604651 0.942405523255814
0.84 0.9344113372093024 0.9614825581395349 0.9454941860465116 0.9135174418604651 0.942405523255814
0.841 0.9344113372093024 0.9614825581395349 0.9454941860465116 0.9136991279069767 0.9425872093023255
0.842 0.9344113372093024 0.9616642441860465 0.9454941860465116 0.9136991279069767 0.9425872093023255
0.843 0.934593023255814 0.9616642441860465 0.9454941860465116 0.9136991279069767 0.9427688953488372
0.844 0.934593023255814 0.9616642441860465 0.9454941860465116 0.9136991279069767 0.9427688953488372
0.845 0.9347747093023255 0.9616642441860465 0.9456758720930233 0.9136991279069767 0.9429505813953488
0.846 0.9347747093023255 0.9618459302325582 0.9456758720930233 0.9136991279069767 0.9429505813953488
0.847 0.9347747093023255 0.9618459302325582 0.9456758720930233 0.9138808139534884 0.9429505813953488
0.848 0.9347747093023255 0.9618459302325582 0.9456758720930233 0.9140625 0.9431322674418605
0.849 0.9349563953488372 0.9618459302325582 0.9456758720930233 0.9140625 0.9431322674418605
0.85 0.9351380813953488 0.9618459302325582 0.9458575581395349 0.9144258720930233 0.9431322674418605
0.851 0.9351380813953488 0.9620276162790697 0.9458575581395349 0.9144258720930233 0.9431322674418605
0.852 0.9351380813953488 0.9620276162790697 0.9460392441860465 0.9144258720930233 0.9434956395348837
0.853 0.9351380813953488 0.9620276162790697 0.9460392441860465 0.9144258720930233 0.9434956395348837
0.854 0.9353197674418605 0.9620276162790697 0.9460392441860465 0.9144258720930233 0.9436773255813954
0.855 0.9355014534883721 0.9620276162790697 0.9460392441860465 0.9144258720930233 0.9440406976744186
0.856 0.9355014534883721 0.9620276162790697 0.9460392441860465 0.9144258720930233 0.9440406976744186
0.857 0.9355014534883721 0.9620276162790697 0.9460392441860465 0.9144258720930233 0.9440406976744186
0.858 0.936046511627907 0.9620276162790697 0.9460392441860465 0.9144258720930233 0.9442223837209303
0.859 0.936046511627907 0.9620276162790697 0.9460392441860465 0.9146075581395349 0.9444040697674418
0.86 0.936046511627907 0.9620276162790697 0.9460392441860465 0.9146075581395349 0.9444040697674418
0.861 0.9362281976744186 0.9620276162790697 0.9460392441860465 0.9146075581395349 0.9447674418604651
0.862 0.9364098837209303 0.9620276162790697 0.9460392441860465 0.9146075581395349 0.9449491279069767
0.863 0.9364098837209303 0.9620276162790697 0.9460392441860465 0.9147892441860465 0.9453125
0.864 0.9364098837209303 0.9620276162790697 0.9460392441860465 0.9149709302325582 0.9454941860465116
0.865 0.9364098837209303 0.9620276162790697 0.9460392441860465 0.9149709302325582 0.9456758720930233
0.866 0.9364098837209303 0.9620276162790697 0.9460392441860465 0.9149709302325582 0.9456758720930233
0.867 0.9364098837209303 0.9622093023255814 0.9460392441860465 0.9149709302325582 0.9456758720930233
0.868 0.9364098837209303 0.9625726744186046 0.9460392441860465 0.9151526162790697 0.9458575581395349
0.869 0.9364098837209303 0.9625726744186046 0.9464026162790697 0.9153343023255814 0.9460392441860465
0.87 0.9365915697674418 0.9625726744186046 0.9464026162790697 0.9153343023255814 0.9460392441860465
0.871 0.9365915697674418 0.9625726744186046 0.946765988372093 0.915515988372093 0.9460392441860465
0.872 0.9365915697674418 0.9625726744186046 0.9469476744186046 0.9156976744186046 0.9460392441860465
0.873 0.9365915697674418 0.9625726744186046 0.9469476744186046 0.9158793604651163 0.9460392441860465
0.874 0.9367732558139535 0.9627543604651163 0.9469476744186046 0.9158793604651163 0.9460392441860465
0.875 0.9369549418604651 0.9627543604651163 0.9471293604651163 0.9158793604651163 0.9462209302325582
0.876 0.9369549418604651 0.9627543604651163 0.9471293604651163 0.9162427325581395 0.9462209302325582
0.877 0.9369549418604651 0.9627543604651163 0.9471293604651163 0.9162427325581395 0.9462209302325582
0.878 0.9371366279069767 0.9627543604651163 0.9471293604651163 0.9164244186046512 0.9462209302325582
0.879 0.9371366279069767 0.9627543604651163 0.9471293604651163 0.9164244186046512 0.9464026162790697
0.88 0.9371366279069767 0.9629360465116279 0.9471293604651163 0.9164244186046512 0.9464026162790697
0.881 0.9373183139534884 0.9629360465116279 0.9473110465116279 0.9164244186046512 0.9465843023255814
0.882 0.9373183139534884 0.9629360465116279 0.9473110465116279 0.9164244186046512 0.9465843023255814
0.883 0.9373183139534884 0.9629360465116279 0.9473110465116279 0.9164244186046512 0.946765988372093
0.884 0.9375 0.9629360465116279 0.9473110465116279 0.9164244186046512 0.946765988372093
0.885 0.9378633720930233 0.9631177325581395 0.9473110465116279 0.9164244186046512 0.946765988372093
0.886 0.9380450581395349 0.9631177325581395 0.9473110465116279 0.9166061046511628 0.9469476744186046
0.887 0.9380450581395349 0.9631177325581395 0.9478561046511628 0.9167877906976745 0.9469476744186046
0.888 0.9380450581395349 0.9631177325581395 0.9478561046511628 0.9167877906976745 0.9471293604651163
0.889 0.9384084302325582 0.9631177325581395 0.9478561046511628 0.9167877906976745 0.9473110465116279
0.89 0.9385901162790697 0.9631177325581395 0.9478561046511628 0.9167877906976745 0.9473110465116279
0.891 0.9385901162790697 0.9631177325581395 0.9478561046511628 0.916969476744186 0.9474927325581395
0.892 0.9387718023255814 0.9631177325581395 0.9480377906976745 0.916969476744186 0.9474927325581395
0.893 0.9387718023255814 0.9631177325581395 0.9480377906976745 0.916969476744186 0.9474927325581395
0.894 0.9387718023255814 0.9631177325581395 0.9480377906976745 0.916969476744186 0.9474927325581395
0.895 0.9387718023255814 0.9631177325581395 0.9480377906976745 0.916969476744186 0.9476744186046512
0.896 0.9387718023255814 0.9631177325581395 0.9480377906976745 0.9171511627906976 0.9476744186046512
0.897 0.9387718023255814 0.9632994186046512 0.9480377906976745 0.9173328488372093 0.9476744186046512
0.898 0.9387718023255814 0.9632994186046512 0.9480377906976745 0.9175145348837209 0.9476744186046512
0.899 0.9387718023255814 0.9634811046511628 0.9480377906976745 0.9176962209302325 0.9476744186046512
0.9 0.9387718023255814 0.9634811046511628 0.948219476744186 0.9178779069767442 0.9476744186046512
0.901 0.9387718023255814 0.9636627906976745 0.948219476744186 0.9180595930232558 0.9476744186046512
0.902 0.9387718023255814 0.963844476744186 0.948219476744186 0.9184229651162791 0.9476744186046512
0.903 0.9387718023255814 0.963844476744186 0.948219476744186 0.9184229651162791 0.9478561046511628
0.904 0.9387718023255814 0.963844476744186 0.948219476744186 0.9184229651162791 0.9478561046511628
0.905 0.9387718023255814 0.963844476744186 0.948219476744186 0.9184229651162791 0.9478561046511628
0.906 0.9387718023255814 0.963844476744186 0.948219476744186 0.9184229651162791 0.9478561046511628
0.907 0.9391351744186046 0.963844476744186 0.948219476744186 0.9184229651162791 0.9478561046511628
0.908 0.9391351744186046 0.963844476744186 0.948219476744186 0.9184229651162791 0.9478561046511628
0.909 0.9394985465116279 0.963844476744186 0.9484011627906976 0.9184229651162791 0.9478561046511628
0.91 0.9394985465116279 0.963844476744186 0.9485828488372093 0.9184229651162791 0.9478561046511628
0.911 0.9394985465116279 0.963844476744186 0.9489462209302325 0.9184229651162791 0.9478561046511628
0.912 0.9396802325581395 0.963844476744186 0.9489462209302325 0.9184229651162791 0.9480377906976745
0.913 0.9396802325581395 0.963844476744186 0.9491279069767442 0.9186046511627907 0.9480377906976745
0.914 0.9396802325581395 0.9640261627906976 0.9491279069767442 0.9186046511627907 0.9480377906976745
0.915 0.9396802325581395 0.9642078488372093 0.9493095930232558 0.9187863372093024 0.948219476744186
0.916 0.9396802325581395 0.9642078488372093 0.9494912790697675 0.9187863372093024 0.9485828488372093
0.917 0.9396802325581395 0.9642078488372093 0.9496729651162791 0.918968023255814 0.9485828488372093
0.918 0.9396802325581395 0.9642078488372093 0.9498546511627907 0.918968023255814 0.9487645348837209
0.919 0.9398619186046512 0.9642078488372093 0.9500363372093024 0.918968023255814 0.9489462209302325
0.92 0.9400436046511628 0.9643895348837209 0.9500363372093024 0.918968023255814 0.9489462209302325
0.921 0.9400436046511628 0.9645712209302325 0.9500363372093024 0.918968023255814 0.9489462209302325
0.922 0.9400436046511628 0.9645712209302325 0.9500363372093024 0.9195130813953488 0.9491279069767442
0.923 0.9402252906976745 0.9645712209302325 0.9500363372093024 0.9195130813953488 0.9491279069767442
0.924 0.940406976744186 0.9645712209302325 0.9500363372093024 0.9196947674418605 0.9494912790697675
0.925 0.940406976744186 0.9645712209302325 0.9500363372093024 0.9196947674418605 0.9494912790697675
0.926 0.940406976744186 0.9645712209302325 0.950218023255814 0.9196947674418605 0.9494912790697675
0.927 0.940406976744186 0.9645712209302325 0.9503997093023255 0.9196947674418605 0.9494912790697675
0.928 0.9405886627906976 0.9645712209302325 0.9505813953488372 0.9196947674418605 0.9496729651162791
0.929 0.9405886627906976 0.9645712209302325 0.9505813953488372 0.9196947674418605 0.9498546511627907
0.93 0.9405886627906976 0.9645712209302325 0.9505813953488372 0.9196947674418605 0.9498546511627907
0.931 0.9407703488372093 0.9645712209302325 0.9505813953488372 0.9198764534883721 0.9498546511627907
0.932 0.9411337209302325 0.9645712209302325 0.9505813953488372 0.9200581395348837 0.9498546511627907
0.933 0.9413154069767442 0.9645712209302325 0.9505813953488372 0.920421511627907 0.9498546511627907
0.934 0.9413154069767442 0.9645712209302325 0.9505813953488372 0.920421511627907 0.9500363372093024
0.935 0.9416787790697675 0.9645712209302325 0.9505813953488372 0.920421511627907 0.950218023255814
0.936 0.9416787790697675 0.9645712209302325 0.9505813953488372 0.9206031976744186 0.950218023255814
0.937 0.9418604651162791 0.9645712209302325 0.9505813953488372 0.9206031976744186 0.9503997093023255
0.9380000000000001 0.9418604651162791 0.9645712209302325 0.9505813953488372 0.9206031976744186 0.9503997093023255
0.9390000000000001 0.9418604651162791 0.9645712209302325 0.9505813953488372 0.9209665697674418 0.9503997093023255
0.9400000000000001 0.9422238372093024 0.9645712209302325 0.9505813953488372 0.9209665697674418 0.9505813953488372
0.9410000000000001 0.9425872093023255 0.9645712209302325 0.9505813953488372 0.9209665697674418 0.9507630813953488
0.9420000000000001 0.9429505813953488 0.9647529069767442 0.9505813953488372 0.9211482558139535 0.9509447674418605
0.9430000000000001 0.9429505813953488 0.9647529069767442 0.9507630813953488 0.9211482558139535 0.9509447674418605
0.9440000000000001 0.9429505813953488 0.9649345930232558 0.9507630813953488 0.9211482558139535 0.9509447674418605
0.9450000000000001 0.9431322674418605 0.9649345930232558 0.9509447674418605 0.9211482558139535 0.9509447674418605
0.9460000000000001 0.9431322674418605 0.9649345930232558 0.9509447674418605 0.9211482558139535 0.9509447674418605
0.9470000000000001 0.9433139534883721 0.9649345930232558 0.9509447674418605 0.9211482558139535 0.9509447674418605
0.9480000000000001 0.9434956395348837 0.9651162790697675 0.9509447674418605 0.9213299418604651 0.9509447674418605
0.9490000000000001 0.9434956395348837 0.9651162790697675 0.9511264534883721 0.9213299418604651 0.9509447674418605
0.9500000000000001 0.9434956395348837 0.9652979651162791 0.9511264534883721 0.9213299418604651 0.9509447674418605
0.9510000000000001 0.9434956395348837 0.9652979651162791 0.9511264534883721 0.9216933139534884 0.9509447674418605
0.9520000000000001 0.9434956395348837 0.9652979651162791 0.9511264534883721 0.9216933139534884 0.9511264534883721
0.9530000000000001 0.9434956395348837 0.9652979651162791 0.9511264534883721 0.9216933139534884 0.9511264534883721
0.9540000000000001 0.9436773255813954 0.9652979651162791 0.9511264534883721 0.9216933139534884 0.9511264534883721
0.9550000000000001 0.9436773255813954 0.9652979651162791 0.9511264534883721 0.9220566860465116 0.9513081395348837
0.9560000000000001 0.943859011627907 0.9652979651162791 0.9511264534883721 0.9220566860465116 0.9513081395348837
0.9570000000000001 0.943859011627907 0.9652979651162791 0.9511264534883721 0.9220566860465116 0.9513081395348837
0.9580000000000001 0.9440406976744186 0.9652979651162791 0.9511264534883721 0.9220566860465116 0.9514898255813954
0.9590000000000001 0.9444040697674418 0.9652979651162791 0.9511264534883721 0.9222383720930233 0.9514898255813954
0.96 0.9444040697674418 0.9652979651162791 0.9511264534883721 0.9222383720930233 0.9514898255813954
0.961 0.9444040697674418 0.9652979651162791 0.9513081395348837 0.9222383720930233 0.9514898255813954
0.962 0.9444040697674418 0.9652979651162791 0.9513081395348837 0.9224200581395349 0.9514898255813954
0.963 0.9444040697674418 0.9652979651162791 0.951671511627907 0.9224200581395349 0.9514898255813954
0.964 0.9447674418604651 0.9652979651162791 0.9518531976744186 0.9224200581395349 0.9514898255813954
0.965 0.9449491279069767 0.9652979651162791 0.9518531976744186 0.9224200581395349 0.9514898255813954
0.966 0.9449491279069767 0.9652979651162791 0.9522165697674418 0.9224200581395349 0.9514898255813954
0.967 0.9451308139534884 0.9652979651162791 0.9523982558139535 0.9224200581395349 0.9514898255813954
0.968 0.9453125 0.9652979651162791 0.9523982558139535 0.9224200581395349 0.951671511627907
0.969 0.9456758720930233 0.9654796511627907 0.9523982558139535 0.9224200581395349 0.9518531976744186
0.97 0.9456758720930233 0.9654796511627907 0.9525799418604651 0.9224200581395349 0.9518531976744186
0.971 0.9458575581395349 0.9654796511627907 0.9525799418604651 0.9224200581395349 0.9520348837209303
0.972 0.9458575581395349 0.9654796511627907 0.9527616279069767 0.9224200581395349 0.9520348837209303
0.973 0.9458575581395349 0.9654796511627907 0.9527616279069767 0.9226017441860465 0.9522165697674418
0.974 0.9458575581395349 0.9654796511627907 0.9527616279069767 0.9226017441860465 0.9522165697674418
0.975 0.9458575581395349 0.9654796511627907 0.9527616279069767 0.9226017441860465 0.9522165697674418
0.976 0.9460392441860465 0.9654796511627907 0.9527616279069767 0.9229651162790697 0.9522165697674418
0.977 0.9460392441860465 0.9654796511627907 0.9529433139534884 0.9231468023255814 0.9522165697674418
0.978 0.9462209302325582 0.9654796511627907 0.9529433139534884 0.9235101744186046 0.9522165697674418
0.979 0.9465843023255814 0.9654796511627907 0.9533066860465116 0.9235101744186046 0.9523982558139535
0.98 0.9465843023255814 0.9654796511627907 0.9534883720930233 0.9236918604651163 0.9523982558139535
0.981 0.9465843023255814 0.9654796511627907 0.9534883720930233 0.9236918604651163 0.9523982558139535
0.982 0.9465843023255814 0.9654796511627907 0.9536700581395349 0.9236918604651163 0.9525799418604651
0.983 0.9465843023255814 0.9656613372093024 0.9536700581395349 0.9236918604651163 0.9527616279069767
0.984 0.9465843023255814 0.9656613372093024 0.9536700581395349 0.9236918604651163 0.9527616279069767
0.985 0.9465843023255814 0.9656613372093024 0.9536700581395349 0.9236918604651163 0.9527616279069767
0.986 0.946765988372093 0.9656613372093024 0.9536700581395349 0.9236918604651163 0.9529433139534884
0.987 0.946765988372093 0.9656613372093024 0.9536700581395349 0.9236918604651163 0.9529433139534884
0.988 0.946765988372093 0.9656613372093024 0.9536700581395349 0.9236918604651163 0.953125
0.989 0.946765988372093 0.9656613372093024 0.9538517441860465 0.9238735465116279 0.953125
0.99 0.946765988372093 0.965843023255814 0.9538517441860465 0.9238735465116279 0.953125
0.991 0.946765988372093 0.965843023255814 0.9538517441860465 0.9238735465116279 0.953125
0.992 0.946765988372093 0.965843023255814 0.9538517441860465 0.9238735465116279 0.953125
0.993 0.946765988372093 0.965843023255814 0.9540334302325582 0.9238735465116279 0.953125
0.994 0.9469476744186046 0.965843023255814 0.9542151162790697 0.9238735465116279 0.953125
0.995 0.9469476744186046 0.965843023255814 0.9542151162790697 0.9238735465116279 0.953125
0.996 0.9469476744186046 0.965843023255814 0.9542151162790697 0.9238735465116279 0.9533066860465116
0.997 0.9469476744186046 0.965843023255814 0.9543968023255814 0.9238735465116279 0.9534883720930233
0.998 0.9469476744186046 0.965843023255814 0.9543968023255814 0.9238735465116279 0.9534883720930233
0.999 0.9469476744186046 0.9660247093023255 0.954578488372093 0.9238735465116279 0.9534883720930233


==> data/fracerror_vs_data_5.8_bar.txt <==
x_array_fraction fraction-error-baseline fraction-error-combined fraction-error-topology fraction-error-1d-topology fraction-error-2d-topology
0.0 0.0 0.0 0.0 0.0 0.0
0.001 0.0029069767441860465 0.004542151162790698 0.0030886627906976743 0.003633720930232558 0.00436046511627907
0.002 0.005632267441860465 0.009084302325581396 0.007085755813953488 0.007267441860465116 0.007994186046511628
0.003 0.008902616279069768 0.012354651162790697 0.010719476744186046 0.009811046511627907 0.012354651162790697
0.004 0.013263081395348836 0.017078488372093022 0.015261627906976744 0.012899709302325582 0.01653343023255814
0.005 0.015079941860465117 0.0201671511627907 0.018531976744186048 0.016170058139534885 0.021075581395348836
0.006 0.018168604651162792 0.023982558139534885 0.022892441860465115 0.01998546511627907 0.024890988372093022
0.007 0.021438953488372093 0.02852470930232558 0.026526162790697673 0.023074127906976744 0.027434593023255814
0.008 0.024164244186046513 0.033248546511627904 0.030886627906976744 0.026344476744186048 0.030523255813953487
0.009000000000000001 0.027071220930232558 0.0377906976744186 0.03470203488372093 0.030523255813953487 0.03361191860465116
0.01 0.029251453488372093 0.041787790697674417 0.03833575581395349 0.03433866279069767 0.03724563953488372
0.011 0.033975290697674417 0.046511627906976744 0.041787790697674417 0.037609011627906974 0.04142441860465116
0.012 0.03597383720930233 0.05105377906976744 0.0456031976744186 0.041787790697674417 0.04469476744186047
0.013000000000000001 0.0377906976744186 0.05541424418604651 0.04996366279069767 0.04596656976744186 0.04869186046511628
0.014 0.040697674418604654 0.05941133720930233 0.05359738372093023 0.04923691860465116 0.05359738372093023
0.015 0.0436046511627907 0.06340843023255814 0.057412790697674417 0.053052325581395346 0.05686773255813953
0.016 0.04614825581395349 0.06704215116279069 0.06068313953488372 0.0559593023255814 0.061046511627906974
0.017 0.04905523255813953 0.07103924418604651 0.06449854651162791 0.05941133720930233 0.06577034883720931
0.018000000000000002 0.05232558139534884 0.07539970930232558 0.06885901162790697 0.06286337209302326 0.07013081395348837
0.019 0.05541424418604651 0.07921511627906977 0.07449127906976744 0.06795058139534883 0.07231104651162791
0.02 0.05777616279069767 0.0833938953488372 0.07848837209302326 0.07194767441860465 0.07594476744186046
0.021 0.060501453488372096 0.0859375 0.08284883720930232 0.07467296511627906 0.07903343023255814
0.022 0.06468023255813954 0.08938953488372094 0.08648255813953488 0.078125 0.08194040697674419
0.023 0.06722383720930232 0.09284156976744186 0.09066133720930232 0.08194040697674419 0.08448401162790697
0.024 0.07049418604651163 0.09774709302325581 0.09393168604651163 0.08539244186046512 0.08866279069767442
0.025 0.07449127906976744 0.10210755813953488 0.09938226744186046 0.08902616279069768 0.09175145348837209
0.026000000000000002 0.0793968023255814 0.10519622093023256 0.10192587209302326 0.09411337209302326 0.0950218023255814
0.027 0.0833938953488372 0.10919331395348837 0.10501453488372094 0.09683866279069768 0.09811046511627906
0.028 0.08684593023255814 0.11428052325581395 0.109375 0.10065406976744186 0.10101744186046512
0.029 0.09066133720930232 0.11809593023255814 0.11373546511627906 0.10465116279069768 0.10446947674418605
0.03 0.09429505813953488 0.12082122093023256 0.11736918604651163 0.10755813953488372 0.10864825581395349
0.031 0.09829215116279069 0.12445494186046512 0.12172965116279069 0.11101017441860465 0.11155523255813954
0.032 0.10174418604651163 0.1275436046511628 0.125 0.11482558139534883 0.11446220930232558
0.033 0.10374273255813954 0.1300872093023256 0.1275436046511628 0.11827761627906977 0.1184593023255814
0.034 0.10537790697674419 0.13372093023255813 0.13117732558139536 0.12136627906976744 0.12045784883720931
0.035 0.10773982558139535 0.13771802325581395 0.1355377906976744 0.125 0.12336482558139535
0.036000000000000004 0.11046511627906977 0.14153343023255813 0.13953488372093023 0.1275436046511628 0.1257267441860465
0.037 0.11428052325581395 0.14480377906976744 0.14371366279069767 0.13172238372093023 0.12936046511627908
0.038 0.1171875 0.15007267441860464 0.14789244186046513 0.1348110465116279 0.13172238372093023
0.039 0.12082122093023256 0.15406976744186046 0.15279796511627908 0.13826308139534885 0.13590116279069767
0.04 0.12390988372093023 0.15752180232558138 0.15643168604651161 0.14226017441860464 0.14007994186046513
0.041 0.12718023255813954 0.16224563953488372 0.16170058139534885 0.14498546511627908 0.14407703488372092
0.042 0.13117732558139536 0.16642441860465115 0.1647892441860465 0.1491642441860465 0.14662063953488372
0.043000000000000003 0.13335755813953487 0.16969476744186046 0.16769622093023256 0.15152616279069767 0.15207122093023256
0.044 0.13644622093023256 0.17369186046511628 0.17169331395348839 0.15515988372093023 0.15515988372093023
0.045 0.13935319767441862 0.1771438953488372 0.17532703488372092 0.15661337209302326 0.15861191860465115
0.046 0.1426235465116279 0.18150436046511628 0.17805232558139536 0.16024709302325582 0.16260901162790697
0.047 0.14553052325581395 0.18513808139534885 0.18186773255813954 0.1633357558139535 0.16715116279069767
0.048 0.14989098837209303 0.18913517441860464 0.1849563953488372 0.16696947674418605 0.171875
0.049 0.15316133720930233 0.19313226744186046 0.1882267441860465 0.17060319767441862 0.17496366279069767
0.05 0.1569767441860465 0.19767441860465115 0.19149709302325582 0.17332848837209303 0.17823401162790697
0.051000000000000004 0.16115552325581395 0.2023982558139535 0.19513081395348839 0.17587209302325582 0.18204941860465115
0.052000000000000005 0.1633357558139535 0.20694040697674418 0.19912790697674418 0.17732558139534885 0.1847747093023256
0.053 0.16787790697674418 0.21075581395348839 0.20203488372093023 0.1804142441860465 0.18695494186046513
0.054 0.17169331395348839 0.21438953488372092 0.20548691860465115 0.18350290697674418 0.19113372093023256
0.055 0.17314680232558138 0.2194767441860465 0.20875726744186046 0.18531976744186046 0.19567587209302326
0.056 0.17550872093023256 0.22474563953488372 0.21257267441860464 0.18804505813953487 0.19876453488372092
0.057 0.17986918604651161 0.2292877906976744 0.2160247093023256 0.19040697674418605 0.20276162790697674
0.058 0.18259447674418605 0.23201308139534885 0.2194767441860465 0.19222383720930233 0.20476017441860464
0.059000000000000004 0.18659156976744187 0.23673691860465115 0.22438226744186046 0.19422238372093023 0.20875726744186046
0.06 0.1894985465116279 0.24000726744186046 0.2272892441860465 0.19658430232558138 0.21220930232558138
0.061 0.19295058139534885 0.24400436046511628 0.23019622093023256 0.19930959302325582 0.2154796511627907
0.062 0.1960392441860465 0.2472747093023256 0.23582848837209303 0.2011264534883721 0.21911337209302326
0.063 0.19894622093023256 0.251453488372093 0.23819040697674418 0.20330668604651161 0.22183866279069767
0.064 0.20221656976744187 0.25763081395348836 0.24200581395348839 0.20621366279069767 0.22638081395348839
0.065 0.20421511627906977 0.26308139534883723 0.24691133720930233 0.20948401162790697 0.23001453488372092
0.066 0.20548691860465115 0.26671511627906974 0.25054505813953487 0.21329941860465115 0.23219476744186046
0.067 0.20966569767441862 0.2707122093023256 0.2534520348837209 0.21529796511627908 0.2351017441860465
0.068 0.21184593023255813 0.27434593023255816 0.25690406976744184 0.21784156976744187 0.23837209302325582
0.069 0.2142078488372093 0.2779796511627907 0.2601744186046512 0.21984011627906977 0.24127906976744187
0.07 0.21693313953488372 0.28106831395348836 0.265625 0.22220203488372092 0.24400436046511628
0.07100000000000001 0.2194767441860465 0.2859738372093023 0.26853197674418605 0.22438226744186046 0.24691133720930233
0.07200000000000001 0.22256540697674418 0.28997093023255816 0.2727107558139535 0.22747093023255813 0.25036337209302323
0.073 0.22438226744186046 0.29433139534883723 0.2767078488372093 0.23019622093023256 0.2530886627906977
0.074 0.2272892441860465 0.29723837209302323 0.28106831395348836 0.23219476744186046 0.2565406976744186
0.075 0.22965116279069767 0.30050872093023256 0.2852470930232558 0.2351017441860465 0.26035610465116277
0.076 0.2318313953488372 0.30287063953488375 0.28997093023255816 0.2376453488372093 0.2636264534883721
0.077 0.23419331395348839 0.30632267441860467 0.29324127906976744 0.24037063953488372 0.2679869186046512
0.078 0.2376453488372093 0.30959302325581395 0.2956031976744186 0.24400436046511628 0.27234738372093026
0.079 0.2414607558139535 0.3125 0.29978197674418605 0.24563953488372092 0.274890988372093
0.08 0.2447311046511628 0.3157703488372093 0.30523255813953487 0.24818313953488372 0.279796511627907
0.081 0.2467296511627907 0.31976744186046513 0.3086845930232558 0.2507267441860465 0.28343023255813954
0.082 0.24981831395348839 0.3257630813953488 0.31268168604651164 0.2532703488372093 0.28542877906976744
0.083 0.25363372093023256 0.32794331395348836 0.3163154069767442 0.2550872093023256 0.2890625
0.084 0.2565406976744186 0.33103197674418605 0.31940406976744184 0.2578125 0.2910610465116279
0.085 0.2609011627906977 0.3339389534883721 0.32285610465116277 0.2612645348837209 0.2937863372093023
0.08600000000000001 0.26344476744186046 0.3382994186046512 0.32630813953488375 0.26471656976744184 0.29778343023255816
0.08700000000000001 0.26544331395348836 0.3424781976744186 0.3308502906976744 0.26744186046511625 0.30050872093023256
0.088 0.2683502906976744 0.345203488372093 0.3346656976744186 0.2699854651162791 0.30359738372093026
0.089 0.2701671511627907 0.3477470930232558 0.33702761627906974 0.27307412790697677 0.3059593023255814
0.09 0.2727107558139535 0.34974563953488375 0.3406613372093023 0.27634447674418605 0.3081395348837209
0.091 0.2754360465116279 0.353015988372093 0.34375 0.2792514534883721 0.31068313953488375
0.092 0.27707122093023256 0.35683139534883723 0.34665697674418605 0.28161337209302323 0.3132267441860465
0.093 0.28034156976744184 0.35973837209302323 0.3481104651162791 0.2843386627906977 0.31613372093023256
0.094 0.282703488372093 0.3631904069767442 0.3522892441860465 0.28797238372093026 0.318859011627907
0.095 0.2843386627906977 0.3679142441860465 0.3546511627906977 0.2903343023255814 0.32140261627906974
0.096 0.2870639534883721 0.3710029069767442 0.35773982558139533 0.2934229651162791 0.3250363372093023
0.097 0.290515988372093 0.37463662790697677 0.3613735465116279 0.2956031976744186 0.32757994186046513
0.098 0.29324127906976744 0.3784520348837209 0.3644622093023256 0.298328488372093 0.32994186046511625
0.099 0.2948764534883721 0.38263081395348836 0.36773255813953487 0.3014171511627907 0.33412063953488375
0.1 0.29742005813953487 0.38535610465116277 0.37009447674418605 0.3039607558139535 0.3382994186046512
0.101 0.3006904069767442 0.38771802325581395 0.37318313953488375 0.30523255813953487 0.3413880813953488
0.10200000000000001 0.30305232558139533 0.39117005813953487 0.37481831395348836 0.3090479651162791 0.34465843023255816
0.10300000000000001 0.30486918604651164 0.3938953488372093 0.3780886627906977 0.3117732558139535 0.34665697674418605
0.10400000000000001 0.30723110465116277 0.3964389534883721 0.3820857558139535 0.3137718023255814 0.35065406976744184
0.105 0.3097747093023256 0.39898255813953487 0.3848110465116279 0.3163154069767442 0.35374273255813954
0.106 0.3117732558139535 0.4029796511627907 0.3878997093023256 0.3195857558139535 0.35755813953488375
0.107 0.31431686046511625 0.40734011627906974 0.39098837209302323 0.321765988372093 0.3606468023255814
0.108 0.31667877906976744 0.4093386627906977 0.3940770348837209 0.32394622093023256 0.3639171511627907
0.109 0.31976744186046513 0.4127906976744186 0.39662063953488375 0.32594476744186046 0.36755087209302323
0.11 0.3226744186046512 0.41388081395348836 0.40007267441860467 0.32794331395348836 0.3699127906976744
0.111 0.3253997093023256 0.41624273255813954 0.4027979651162791 0.33175872093023256 0.37136627906976744
0.112 0.32721656976744184 0.4195130813953488 0.4069767441860465 0.3339389534883721 0.37445494186046513
0.113 0.329578488372093 0.42223837209302323 0.4093386627906977 0.33684593023255816 0.3773619186046512
0.114 0.3319404069767442 0.42550872093023256 0.41297238372093026 0.34011627906976744 0.38063226744186046
0.115 0.3352107558139535 0.4276889534883721 0.415515988372093 0.34411337209302323 0.3840843023255814
0.116 0.3379360465116279 0.4309593023255814 0.4175145348837209 0.3472020348837209 0.3860828488372093
0.117 0.3397529069767442 0.4336845930232558 0.4198764534883721 0.34938226744186046 0.3878997093023256
0.11800000000000001 0.34193313953488375 0.43640988372093026 0.4226017441860465 0.3515625 0.390625
0.11900000000000001 0.34411337209302323 0.43859011627906974 0.4249636627906977 0.35319767441860467 0.3926235465116279
0.12 0.34665697674418605 0.4418604651162791 0.4273255813953488 0.35574127906976744 0.396984011627907
0.121 0.34974563953488375 0.44549418604651164 0.42986918604651164 0.35901162790697677 0.399890988372093
0.122 0.35192587209302323 0.4480377906976744 0.43223110465116277 0.36046511627906974 0.4018895348837209
0.123 0.3539244186046512 0.45130813953488375 0.4342296511627907 0.3621002906976744 0.404796511627907
0.124 0.3570130813953488 0.45421511627906974 0.43931686046511625 0.36428052325581395 0.4089752906976744
0.125 0.35919331395348836 0.4563953488372093 0.4418604651162791 0.36664244186046513 0.41115552325581395
0.126 0.36228197674418605 0.4589389534883721 0.44476744186046513 0.36882267441860467 0.4140625
0.127 0.36464389534883723 0.46202761627906974 0.4465843023255814 0.3706395348837209 0.4160610465116279
0.128 0.3659156976744186 0.4649345930232558 0.45021802325581395 0.37318313953488375 0.4184229651162791
0.129 0.36809593023255816 0.46820494186046513 0.45276162790697677 0.37554505813953487 0.42023982558139533
0.13 0.3702761627906977 0.47056686046511625 0.4554869186046512 0.3782703488372093 0.4238735465116279
0.131 0.3719113372093023 0.4725654069767442 0.4582122093023256 0.3815406976744186 0.42750726744186046
0.132 0.37463662790697677 0.475109011627907 0.46111918604651164 0.38390261627906974 0.42932412790697677
0.133 0.37663517441860467 0.478015988372093 0.4647529069767442 0.3859011627906977 0.431140988372093
0.134 0.37863372093023256 0.4803779069767442 0.46711482558139533 0.38771802325581395 0.43586482558139533
0.135 0.381359011627907 0.4823764534883721 0.4694767441860465 0.39007994186046513 0.43859011627906974
0.136 0.3840843023255814 0.4851017441860465 0.4714752906976744 0.3926235465116279 0.44113372093023256
0.137 0.3866279069767442 0.4898255813953488 0.47438226744186046 0.3949854651162791 0.4440406976744186
0.138 0.38898982558139533 0.49255087209302323 0.4772892441860465 0.39662063953488375 0.4465843023255814
0.139 0.390625 0.4952761627906977 0.4798328488372093 0.39898255813953487 0.4484011627906977
0.14 0.3929869186046512 0.4987281976744186 0.48273982558139533 0.4018895348837209 0.45130813953488375
0.14100000000000001 0.3951671511627907 0.5009084302325582 0.48528343023255816 0.40370639534883723 0.45403343023255816
0.14200000000000002 0.3971656976744186 0.5025436046511628 0.4876453488372093 0.40515988372093026 0.45675872093023256
0.14300000000000002 0.39952761627906974 0.5034520348837209 0.48964389534883723 0.4086119186046512 0.45875726744186046
0.14400000000000002 0.4022529069767442 0.5067223837209303 0.49255087209302323 0.4107921511627907 0.4616642441860465
0.145 0.40515988372093026 0.510719476744186 0.4954578488372093 0.41188226744186046 0.46384447674418605
0.146 0.40788517441860467 0.5139898255813954 0.4976380813953488 0.41442587209302323 0.4654796511627907
0.147 0.41042877906976744 0.5158066860465116 0.5003633720930233 0.41660610465116277 0.46820494186046513
0.148 0.41388081395348836 0.5181686046511628 0.5039970930232558 0.4184229651162791 0.4707485465116279
0.149 0.4160610465116279 0.5210755813953488 0.5069040697674418 0.42096656976744184 0.4742005813953488
0.15 0.4191497093023256 0.5241642441860465 0.5090843023255814 0.42369186046511625 0.4765625
0.151 0.42132994186046513 0.5267078488372093 0.5109011627906976 0.4258720930232558 0.4796511627906977
0.152 0.4238735465116279 0.5281613372093024 0.5134447674418605 0.4276889534883721 0.48183139534883723
0.153 0.4256904069767442 0.5316133720930233 0.5168968023255814 0.42986918604651164 0.48455668604651164
0.154 0.42805232558139533 0.5350654069767442 0.5190770348837209 0.43150436046511625 0.48655523255813954
0.155 0.42986918604651164 0.5374273255813954 0.5208938953488372 0.43386627906976744 0.4909156976744186
0.156 0.43186773255813954 0.5394258720930233 0.5227107558139535 0.4375 0.4929142441860465
0.157 0.4340479651162791 0.5410610465116279 0.5254360465116279 0.43913517441860467 0.49509447674418605
0.158 0.436046511627907 0.5434229651162791 0.5270712209302325 0.4413154069767442 0.4976380813953488
0.159 0.43713662790697677 0.5457848837209303 0.5296148255813954 0.44367732558139533 0.5
0.16 0.4398619186046512 0.5488735465116279 0.5310683139534884 0.4453125 0.502906976744186
0.161 0.4413154069767442 0.5506904069767442 0.532703488372093 0.44749273255813954 0.504905523255814
0.162 0.4429505813953488 0.5539607558139535 0.5354287790697675 0.4491279069767442 0.5074491279069767
0.163 0.44513081395348836 0.5557776162790697 0.5374273255813954 0.45130813953488375 0.5105377906976745
0.164 0.44712936046511625 0.5579578488372093 0.5394258720930233 0.45367005813953487 0.5125363372093024
0.165 0.44949127906976744 0.5615915697674418 0.5416061046511628 0.4562136627906977 0.515625
0.166 0.4523982558139535 0.5648619186046512 0.5428779069767442 0.45930232558139533 0.517078488372093
0.167 0.4543968023255814 0.5666787790697675 0.5448764534883721 0.4616642441860465 0.5199854651162791
0.168 0.45730377906976744 0.5683139534883721 0.5466933139534884 0.4643895348837209 0.5225290697674418
0.169 0.4602107558139535 0.5712209302325582 0.5481468023255814 0.4656613372093023 0.5245276162790697
0.17 0.4622093023255814 0.5728561046511628 0.5496002906976745 0.46693313953488375 0.5270712209302325
0.171 0.4654796511627907 0.5753997093023255 0.5514171511627907 0.46965843023255816 0.5301598837209303
0.17200000000000001 0.46820494186046513 0.5768531976744186 0.5534156976744186 0.4725654069767442 0.5319767441860465
0.17300000000000001 0.4700218023255814 0.5793968023255814 0.5545058139534884 0.4742005813953488 0.5339752906976745
0.17400000000000002 0.4714752906976744 0.5821220930232558 0.556140988372093 0.47619912790697677 0.5352470930232558
0.17500000000000002 0.4745639534883721 0.584484011627907 0.5581395348837209 0.4785610465116279 0.537609011627907
0.176 0.4778343023255814 0.5864825581395349 0.5603197674418605 0.4812863372093023 0.5394258720930233
0.177 0.4805595930232558 0.5881177325581395 0.5625 0.4836482558139535 0.5426962209302325
0.178 0.4831031976744186 0.5901162790697675 0.565406976744186 0.48601017441860467 0.5452398255813954
0.179 0.48455668604651164 0.5912063953488372 0.5672238372093024 0.4876453488372093 0.5476017441860465
0.18 0.4867369186046512 0.5926598837209303 0.5694040697674418 0.4901889534883721 0.5508720930232558
0.181 0.48928052325581395 0.5948401162790697 0.5714026162790697 0.49109738372093026 0.5528706395348837
0.182 0.490734011627907 0.596656976744186 0.5744912790697675 0.49273255813953487 0.5548691860465116
0.183 0.49200581395348836 0.5984738372093024 0.5763081395348837 0.4941860465116279 0.5577761627906976
0.184 0.493640988372093 0.6017441860465116 0.5786700581395349 0.4956395348837209 0.559593023255814
0.185 0.4945494186046512 0.6031976744186046 0.5815770348837209 0.49818313953488375 0.5614098837209303
0.186 0.4972747093023256 0.6061046511627907 0.5828488372093024 0.49981831395348836 0.5630450581395349
0.187 0.5005450581395349 0.6090116279069767 0.584484011627907 0.5027252906976745 0.5663154069767442
0.188 0.5023619186046512 0.6110101744186046 0.5875726744186046 0.5047238372093024 0.5675872093023255
0.189 0.5039970930232558 0.6124636627906976 0.5912063953488372 0.5061773255813954 0.5710392441860465
0.19 0.5058139534883721 0.6150072674418605 0.5935683139534884 0.5078125 0.5728561046511628
0.191 0.5072674418604651 0.6170058139534884 0.5944767441860465 0.5103561046511628 0.575218023255814
0.192 0.5103561046511628 0.620094476744186 0.5975654069767442 0.5121729651162791 0.5779433139534884
0.193 0.5118095930232558 0.622093023255814 0.5988372093023255 0.5150799418604651 0.5792151162790697
0.194 0.5128997093023255 0.6244549418604651 0.6010174418604651 0.5161700581395349 0.5808502906976745
0.195 0.5148982558139535 0.6260901162790697 0.604469476744186 0.5176235465116279 0.5821220930232558
0.196 0.5165334302325582 0.6280886627906976 0.6062863372093024 0.5196220930232558 0.5846656976744186
0.197 0.5176235465116279 0.6304505813953488 0.6086482558139535 0.5207122093023255 0.5863008720930233
0.198 0.5196220930232558 0.6326308139534884 0.6104651162790697 0.5223473837209303 0.5882994186046512
0.199 0.5216206395348837 0.6339026162790697 0.6131904069767442 0.5239825581395349 0.5892078488372093
0.2 0.5232558139534884 0.6364462209302325 0.6148255813953488 0.5270712209302325 0.5913880813953488
0.201 0.5259811046511628 0.6371729651162791 0.6153706395348837 0.528343023255814 0.5935683139534884
0.202 0.5274345930232558 0.639171511627907 0.6197311046511628 0.5301598837209303 0.5955668604651163
0.203 0.5288880813953488 0.6417151162790697 0.6222747093023255 0.5316133720930233 0.5970203488372093
0.20400000000000001 0.5303415697674418 0.6438953488372093 0.6231831395348837 0.5336119186046512 0.5999273255813954
0.20500000000000002 0.5316133720930233 0.6449854651162791 0.6253633720930233 0.5348837209302325 0.6011991279069767
0.20600000000000002 0.5325218023255814 0.6466206395348837 0.6280886627906976 0.5367005813953488 0.6037427325581395
0.20700000000000002 0.5332485465116279 0.6484375 0.6284520348837209 0.5381540697674418 0.6048328488372093
0.20800000000000002 0.534156976744186 0.6504360465116279 0.6297238372093024 0.5410610465116279 0.6070130813953488
0.209 0.5356104651162791 0.6524345930232558 0.6319040697674418 0.5426962209302325 0.6084665697674418
0.21 0.5368822674418605 0.6546148255813954 0.6346293604651163 0.5441497093023255 0.6101017441860465
0.211 0.5383357558139535 0.6564316860465116 0.6362645348837209 0.5448764534883721 0.6121002906976745
0.212 0.540515988372093 0.657703488372093 0.6375363372093024 0.5465116279069767 0.6148255813953488
0.213 0.5421511627906976 0.6598837209302325 0.6393531976744186 0.5485101744186046 0.6164607558139535
0.214 0.543968023255814 0.6617005813953488 0.642078488372093 0.5490552325581395 0.6180959302325582
0.215 0.5456031976744186 0.6631540697674418 0.6433502906976745 0.5508720930232558 0.6197311046511628
0.216 0.5476017441860465 0.6649709302325582 0.6451671511627907 0.5526889534883721 0.6208212209302325
0.217 0.5494186046511628 0.6664244186046512 0.6460755813953488 0.553234011627907 0.6215479651162791
0.218 0.5508720930232558 0.6673328488372093 0.6482558139534884 0.5548691860465116 0.6242732558139535
0.219 0.553234011627907 0.6680595930232558 0.649890988372093 0.5559593023255814 0.6251816860465116
0.22 0.5548691860465116 0.6695130813953488 0.6515261627906976 0.5570494186046512 0.6273619186046512
0.221 0.5566860465116279 0.6706031976744186 0.653343023255814 0.5585029069767442 0.6297238372093024
0.222 0.5579578488372093 0.6726017441860465 0.6544331395348837 0.559593023255814 0.6311773255813954
0.223 0.5592296511627907 0.6736918604651163 0.6564316860465116 0.5621366279069767 0.6331758720930233
0.224 0.5608648255813954 0.6751453488372093 0.6575218023255814 0.5637718023255814 0.6346293604651163
0.225 0.5617732558139535 0.6769622093023255 0.6593386627906976 0.565406976744186 0.6369912790697675
0.226 0.5635901162790697 0.6773255813953488 0.6617005813953488 0.5668604651162791 0.6380813953488372
0.227 0.5652252906976745 0.6791424418604651 0.6640625 0.5677688953488372 0.6393531976744186
0.228 0.5672238372093024 0.6813226744186046 0.666969476744186 0.5695857558139535 0.6404433139534884
0.229 0.5686773255813954 0.6829578488372093 0.6686046511627907 0.5721293604651163 0.6417151162790697
0.23 0.5697674418604651 0.684593023255814 0.6706031976744186 0.5728561046511628 0.6429869186046512
0.231 0.5715843023255814 0.6858648255813954 0.6715116279069767 0.5744912790697675 0.6446220930232558
0.232 0.5721293604651163 0.6869549418604651 0.6731468023255814 0.5755813953488372 0.6462572674418605
0.233 0.5737645348837209 0.6880450581395349 0.6755087209302325 0.5768531976744186 0.6477107558139535
0.234 0.5757630813953488 0.6902252906976745 0.6776889534883721 0.5779433139534884 0.6489825581395349
0.23500000000000001 0.5761264534883721 0.6911337209302325 0.6802325581395349 0.5797601744186046 0.6515261627906976
0.23600000000000002 0.5783066860465116 0.6920421511627907 0.6807776162790697 0.5817587209302325 0.6537063953488372
0.23700000000000002 0.5797601744186046 0.6934956395348837 0.6833212209302325 0.5841206395348837 0.6546148255813954
0.23800000000000002 0.5815770348837209 0.6944040697674418 0.6847747093023255 0.5863008720930233 0.6575218023255814
0.23900000000000002 0.5821220930232558 0.6962209302325582 0.6867732558139535 0.5875726744186046 0.6595203488372093
0.24 0.5839389534883721 0.6971293604651163 0.6876816860465116 0.5893895348837209 0.661155523255814
0.241 0.5852107558139535 0.698219476744186 0.6891351744186046 0.5913880813953488 0.6640625
0.242 0.5870276162790697 0.6991279069767442 0.6902252906976745 0.5924781976744186 0.6660610465116279
0.243 0.5882994186046512 0.7009447674418605 0.6914970930232558 0.59375 0.6671511627906976
0.244 0.5897529069767442 0.7020348837209303 0.6927688953488372 0.5957485465116279 0.668968023255814
0.245 0.5917514534883721 0.7034883720930233 0.6934956395348837 0.5968386627906976 0.6696947674418605
0.246 0.5933866279069767 0.7051235465116279 0.6942223837209303 0.5988372093023255 0.6720566860465116
0.247 0.5939316860465116 0.7073037790697675 0.6958575581395349 0.5999273255813954 0.6731468023255814
0.248 0.5953851744186046 0.708030523255814 0.696765988372093 0.6011991279069767 0.6749636627906976
0.249 0.5977470930232558 0.709484011627907 0.6976744186046512 0.6028343023255814 0.6765988372093024
0.25 0.5990188953488372 0.7109375 0.6989462209302325 0.6048328488372093 0.6784156976744186
0.251 0.6013808139534884 0.712390988372093 0.7009447674418605 0.6053779069767442 0.6807776162790697
0.252 0.6028343023255814 0.713844476744186 0.7029433139534884 0.6070130813953488 0.6818677325581395
0.253 0.6035610465116279 0.7142078488372093 0.7038517441860465 0.6075581395348837 0.6840479651162791
0.254 0.6050145348837209 0.7152979651162791 0.7053052325581395 0.6095566860465116 0.6853197674418605
0.255 0.6061046511627907 0.7165697674418605 0.7071220930232558 0.6110101744186046 0.6864098837209303
0.256 0.6082848837209303 0.7178415697674418 0.7085755813953488 0.6130087209302325 0.6885901162790697
0.257 0.6095566860465116 0.7192950581395349 0.7105741279069767 0.6140988372093024 0.6900436046511628
0.258 0.6106468023255814 0.7205668604651163 0.7127543604651163 0.6144622093023255 0.6911337209302325
0.259 0.6115552325581395 0.7212936046511628 0.7140261627906976 0.6162790697674418 0.692405523255814
0.26 0.6133720930232558 0.7229287790697675 0.7154796511627907 0.6171875 0.6936773255813954
0.261 0.6160973837209303 0.7242005813953488 0.7171148255813954 0.618640988372093 0.6953125
0.262 0.6173691860465116 0.7258357558139535 0.7180232558139535 0.6199127906976745 0.6978561046511628
0.263 0.6190043604651163 0.7278343023255814 0.7194767441860465 0.6211845930232558 0.6996729651162791
0.264 0.6195494186046512 0.7291061046511628 0.7222020348837209 0.622093023255814 0.7013081395348837
0.265 0.6224563953488372 0.7300145348837209 0.7231104651162791 0.6231831395348837 0.7022165697674418
0.266 0.6233648255813954 0.731468023255814 0.7243822674418605 0.625 0.7038517441860465
0.267 0.625 0.7327398255813954 0.7254723837209303 0.6257267441860465 0.7054869186046512
0.268 0.626453488372093 0.7338299418604651 0.7261991279069767 0.6266351744186046 0.7069404069767442
0.269 0.6271802325581395 0.7345566860465116 0.7276526162790697 0.6273619186046512 0.7089389534883721
0.27 0.6289970930232558 0.735828488372093 0.7281976744186046 0.627906976744186 0.7103924418604651
0.271 0.6300872093023255 0.7376453488372093 0.7292877906976745 0.629905523255814 0.7116642441860465
0.272 0.6311773255813954 0.7383720930232558 0.7303779069767442 0.6311773255813954 0.7132994186046512
0.273 0.6319040697674418 0.740734011627907 0.7316497093023255 0.6319040697674418 0.7152979651162791
0.274 0.6335392441860465 0.7416424418604651 0.7327398255813954 0.6331758720930233 0.717296511627907
0.275 0.6355377906976745 0.7427325581395349 0.7340116279069767 0.6340843023255814 0.7182049418604651
0.276 0.6373546511627907 0.7438226744186046 0.7354651162790697 0.6351744186046512 0.71875
0.277 0.6384447674418605 0.745094476744186 0.7361918604651163 0.6359011627906976 0.7200218023255814
0.278 0.6395348837209303 0.7467296511627907 0.7371002906976745 0.6375363372093024 0.721656976744186
0.279 0.6404433139534884 0.7478197674418605 0.7376453488372093 0.6389898255813954 0.7231104651162791
0.28 0.6411700581395349 0.7489098837209303 0.7390988372093024 0.6402616279069767 0.7245639534883721
0.281 0.6428052325581395 0.7509084302325582 0.7403706395348837 0.6408066860465116 0.7265625
0.28200000000000003 0.6437136627906976 0.7521802325581395 0.7414607558139535 0.6418968023255814 0.728015988372093
0.28300000000000003 0.6446220930232558 0.7530886627906976 0.7430959302325582 0.6437136627906976 0.7298328488372093
0.28400000000000003 0.6460755813953488 0.7541787790697675 0.7438226744186046 0.6442587209302325 0.7316497093023255
0.28500000000000003 0.6475290697674418 0.7552688953488372 0.7447311046511628 0.6449854651162791 0.7325581395348837
0.28600000000000003 0.6497093023255814 0.7567223837209303 0.7456395348837209 0.6464389534883721 0.7334665697674418
0.28700000000000003 0.6502543604651163 0.7579941860465116 0.7463662790697675 0.6480741279069767 0.7341933139534884
0.28800000000000003 0.6511627906976745 0.7599927325581395 0.747093023255814 0.6482558139534884 0.7354651162790697
0.289 0.6527979651162791 0.7614462209302325 0.7480014534883721 0.6493459302325582 0.7363735465116279
0.29 0.6544331395348837 0.7621729651162791 0.7492732558139535 0.6509811046511628 0.7369186046511628
0.291 0.6560683139534884 0.762718023255814 0.7510901162790697 0.6522529069767442 0.7378270348837209
0.292 0.6584302325581395 0.7634447674418605 0.7521802325581395 0.6537063953488372 0.7387354651162791
0.293 0.6597020348837209 0.7647165697674418 0.7527252906976745 0.654796511627907 0.7396438953488372
0.294 0.6604287790697675 0.765625 0.7543604651162791 0.6564316860465116 0.7409156976744186
0.295 0.6618822674418605 0.7659883720930233 0.7547238372093024 0.6571584302325582 0.7418241279069767
0.296 0.6644258720930233 0.7668968023255814 0.7558139534883721 0.6584302325581395 0.7438226744186046
0.297 0.6664244186046512 0.7678052325581395 0.756359011627907 0.6602470930232558 0.7447311046511628
0.298 0.6680595930232558 0.7687136627906976 0.7574491279069767 0.6617005813953488 0.7461845930232558
0.299 0.6684229651162791 0.7694404069767442 0.759265988372093 0.6629723837209303 0.7478197674418605
0.3 0.6706031976744186 0.7707122093023255 0.7599927325581395 0.6644258720930233 0.7492732558139535
0.301 0.6722383720930233 0.7718023255813954 0.760719476744186 0.6651526162790697 0.7510901162790697
0.302 0.673328488372093 0.7727107558139535 0.7616279069767442 0.6656976744186046 0.7519985465116279
0.303 0.6742369186046512 0.7736191860465116 0.762718023255814 0.666969476744186 0.7527252906976745
0.304 0.6749636627906976 0.7747093023255814 0.7636264534883721 0.6676962209302325 0.7530886627906976
0.305 0.6762354651162791 0.7759811046511628 0.7648982558139535 0.6686046511627907 0.7541787790697675
0.306 0.6775072674418605 0.7770712209302325 0.7658066860465116 0.6698764534883721 0.7543604651162791
0.307 0.678234011627907 0.7777979651162791 0.7672601744186046 0.6713299418604651 0.7556322674418605
0.308 0.6791424418604651 0.7788880813953488 0.7683502906976745 0.6729651162790697 0.7559956395348837
0.309 0.6800508720930233 0.7799781976744186 0.7699854651162791 0.6740552325581395 0.7576308139534884
0.31 0.681140988372093 0.7805232558139535 0.7703488372093024 0.674781976744186 0.7590843023255814
0.311 0.6824127906976745 0.7817950581395349 0.7716206395348837 0.6764171511627907 0.760719476744186
0.312 0.6833212209302325 0.7830668604651163 0.7734375 0.6775072674418605 0.7621729651162791
0.313 0.6851380813953488 0.784156976744186 0.7743459302325582 0.6780523255813954 0.762718023255814
0.314 0.6865915697674418 0.7847020348837209 0.7750726744186046 0.6791424418604651 0.7638081395348837
0.315 0.6875 0.7854287790697675 0.7754360465116279 0.6804142441860465 0.764171511627907
0.316 0.6893168604651163 0.7872456395348837 0.776344476744186 0.681140988372093 0.7652616279069767
0.317 0.6902252906976745 0.7881540697674418 0.7779796511627907 0.682594476744186 0.7663517441860465
0.318 0.6909520348837209 0.7888808139534884 0.7794331395348837 0.6835029069767442 0.7674418604651163
0.319 0.6918604651162791 0.7894258720930233 0.7803415697674418 0.6849563953488372 0.7679869186046512
0.32 0.692405523255814 0.790515988372093 0.7816133720930233 0.6858648255813954 0.7699854651162791
0.321 0.6933139534883721 0.791969476744186 0.7828851744186046 0.6869549418604651 0.7708938953488372
0.322 0.6944040697674418 0.7930595930232558 0.7832485465116279 0.6878633720930233 0.7725290697674418
0.323 0.6953125 0.793968023255814 0.784156976744186 0.688953488372093 0.7734375
0.324 0.696765988372093 0.7948764534883721 0.7854287790697675 0.6896802325581395 0.7741642441860465
0.325 0.6973110465116279 0.7956031976744186 0.786155523255814 0.6913154069767442 0.7752543604651163
0.326 0.6980377906976745 0.796875 0.7874273255813954 0.6925872093023255 0.7768895348837209
0.327 0.6996729651162791 0.7988735465116279 0.7883357558139535 0.6929505813953488 0.7777979651162791
0.328 0.7000363372093024 0.7992369186046512 0.7888808139534884 0.6944040697674418 0.7787063953488372
0.329 0.7009447674418605 0.8005087209302325 0.7894258720930233 0.6956758720930233 0.7794331395348837
0.33 0.7023982558139535 0.8015988372093024 0.790515988372093 0.6969476744186046 0.7814316860465116
0.331 0.7038517441860465 0.8026889534883721 0.7916061046511628 0.6974927325581395 0.7819767441860465
0.332 0.7056686046511628 0.8034156976744186 0.7926962209302325 0.6980377906976745 0.782703488372093
0.333 0.7063953488372093 0.8043241279069767 0.7930595930232558 0.6991279069767442 0.7832485465116279
0.334 0.7074854651162791 0.8054142441860465 0.7943313953488372 0.7003997093023255 0.7848837209302325
0.335 0.7083938953488372 0.8059593023255814 0.7956031976744186 0.7018531976744186 0.7857921511627907
0.336 0.7087572674418605 0.8063226744186046 0.7961482558139535 0.7029433139534884 0.7863372093023255
0.337 0.7091206395348837 0.8068677325581395 0.7970566860465116 0.7033066860465116 0.7867005813953488
0.338 0.7100290697674418 0.8070494186046512 0.7974200581395349 0.704578488372093 0.7870639534883721
0.339 0.7118459302325582 0.8081395348837209 0.7979651162790697 0.7051235465116279 0.787609011627907
0.34 0.7125726744186046 0.8090479651162791 0.7992369186046512 0.706031976744186 0.7879723837209303
0.341 0.7131177325581395 0.8103197674418605 0.7999636627906976 0.7074854651162791 0.7890625
0.342 0.7151162790697675 0.8108648255813954 0.8010537790697675 0.7089389534883721 0.7901526162790697
0.343 0.7163880813953488 0.8121366279069767 0.8019622093023255 0.7096656976744186 0.790515988372093
0.34400000000000003 0.7171148255813954 0.8126816860465116 0.8035973837209303 0.7105741279069767 0.7916061046511628
0.34500000000000003 0.7178415697674418 0.8132267441860465 0.8054142441860465 0.7118459302325582 0.791969476744186
0.34600000000000003 0.7182049418604651 0.8143168604651163 0.8059593023255814 0.7127543604651163 0.7930595930232558
0.34700000000000003 0.7198401162790697 0.8150436046511628 0.8068677325581395 0.7132994186046512 0.7943313953488372
0.34800000000000003 0.7209302325581395 0.8152252906976745 0.8077761627906976 0.713844476744186 0.7956031976744186
0.34900000000000003 0.721656976744186 0.8155886627906976 0.8081395348837209 0.7152979651162791 0.7959665697674418
0.35000000000000003 0.723655523255814 0.8155886627906976 0.8086845930232558 0.7156613372093024 0.796875
0.35100000000000003 0.7243822674418605 0.8164970930232558 0.8097747093023255 0.7169331395348837 0.7974200581395349
0.352 0.7249273255813954 0.8170421511627907 0.8108648255813954 0.7174781976744186 0.7977834302325582
0.353 0.7258357558139535 0.8175872093023255 0.8121366279069767 0.7178415697674418 0.7981468023255814
0.354 0.7267441860465116 0.8184956395348837 0.8134084302325582 0.7185683139534884 0.7994186046511628
0.355 0.7276526162790697 0.8186773255813954 0.813953488372093 0.7192950581395349 0.7999636627906976
0.356 0.7287427325581395 0.8195857558139535 0.8155886627906976 0.7203851744186046 0.8006904069767442
0.357 0.7298328488372093 0.8204941860465116 0.8159520348837209 0.7207485465116279 0.8021438953488372
0.358 0.7307412790697675 0.8210392441860465 0.8161337209302325 0.7207485465116279 0.8026889534883721
0.359 0.7316497093023255 0.8214026162790697 0.8163154069767442 0.7218386627906976 0.8037790697674418
0.36 0.7321947674418605 0.8221293604651163 0.8170421511627907 0.7229287790697675 0.8050508720930233
0.361 0.7332848837209303 0.8228561046511628 0.817405523255814 0.7252906976744186 0.8055959302325582
0.362 0.7338299418604651 0.8234011627906976 0.8183139534883721 0.7269258720930233 0.806140988372093
0.363 0.7347383720930233 0.8234011627906976 0.8186773255813954 0.7278343023255814 0.8072311046511628
0.364 0.7352834302325582 0.8237645348837209 0.8194040697674418 0.7289244186046512 0.8083212209302325
0.365 0.7360101744186046 0.8246729651162791 0.8199491279069767 0.7291061046511628 0.8092296511627907
0.366 0.7371002906976745 0.8253997093023255 0.8204941860465116 0.7303779069767442 0.809593023255814
0.367 0.7390988372093024 0.8261264534883721 0.8212209302325582 0.7309229651162791 0.8103197674418605
0.368 0.7400072674418605 0.8264898255813954 0.8219476744186046 0.731468023255814 0.8105014534883721
0.369 0.740734011627907 0.8270348837209303 0.8224927325581395 0.7321947674418605 0.8115915697674418
0.37 0.7421875 0.8272165697674418 0.823219476744186 0.732921511627907 0.8123183139534884
0.371 0.7432776162790697 0.8279433139534884 0.8239462209302325 0.7336482558139535 0.8130450581395349
0.372 0.7440043604651163 0.8292151162790697 0.8248546511627907 0.7347383720930233 0.8137718023255814
0.373 0.7445494186046512 0.8299418604651163 0.8255813953488372 0.7354651162790697 0.8144985465116279
0.374 0.7449127906976745 0.8304869186046512 0.826671511627907 0.7365552325581395 0.8152252906976745
0.375 0.7460029069767442 0.831031976744186 0.8272165697674418 0.7376453488372093 0.8164970930232558
0.376 0.7463662790697675 0.8317587209302325 0.828125 0.7383720930232558 0.817405523255814
0.377 0.7472747093023255 0.8324854651162791 0.8283066860465116 0.739280523255814 0.8179505813953488
0.378 0.7480014534883721 0.8328488372093024 0.8288517441860465 0.740734011627907 0.8186773255813954
0.379 0.7487281976744186 0.8333938953488372 0.8297601744186046 0.7416424418604651 0.8194040697674418
0.38 0.7492732558139535 0.8337572674418605 0.8301235465116279 0.7423691860465116 0.8201308139534884
0.381 0.75 0.8341206395348837 0.8303052325581395 0.7432776162790697 0.8204941860465116
0.382 0.7509084302325582 0.8343023255813954 0.8313953488372093 0.7440043604651163 0.8212209302325582
0.383 0.751453488372093 0.8353924418604651 0.8319404069767442 0.745094476744186 0.8219476744186046
0.384 0.7525436046511628 0.8357558139534884 0.8323037790697675 0.7452761627906976 0.823219476744186
0.385 0.7539970930232558 0.8359375 0.833030523255814 0.7467296511627907 0.8237645348837209
0.386 0.754905523255814 0.8366642441860465 0.8335755813953488 0.7469113372093024 0.8243095930232558
0.387 0.7556322674418605 0.8375726744186046 0.8341206395348837 0.748546511627907 0.8248546511627907
0.388 0.7559956395348837 0.8381177325581395 0.834484011627907 0.7496366279069767 0.8255813953488372
0.389 0.7570857558139535 0.8386627906976745 0.8350290697674418 0.7509084302325582 0.8261264534883721
0.39 0.7576308139534884 0.8393895348837209 0.8357558139534884 0.751453488372093 0.8268531976744186
0.391 0.7589026162790697 0.8397529069767442 0.8361191860465116 0.7523619186046512 0.8273982558139535
0.392 0.7603561046511628 0.8402979651162791 0.8364825581395349 0.7525436046511628 0.828125
0.393 0.7612645348837209 0.8410247093023255 0.8375726744186046 0.752906976744186 0.828125
0.394 0.7625363372093024 0.8413880813953488 0.8382994186046512 0.7539970930232558 0.8283066860465116
0.395 0.7634447674418605 0.8421148255813954 0.8392078488372093 0.7550872093023255 0.8284883720930233
0.396 0.7639898255813954 0.8428415697674418 0.8399345930232558 0.7556322674418605 0.8288517441860465
0.397 0.7652616279069767 0.8433866279069767 0.8402979651162791 0.7558139534883721 0.829578488372093
0.398 0.765625 0.8442950581395349 0.8410247093023255 0.7569040697674418 0.8308502906976745
0.399 0.7661700581395349 0.8448401162790697 0.8415697674418605 0.7570857558139535 0.8315770348837209
0.4 0.7665334302325582 0.8457485465116279 0.8419331395348837 0.7576308139534884 0.8319404069767442
0.401 0.767078488372093 0.8468386627906976 0.842296511627907 0.7590843023255814 0.8323037790697675
0.402 0.7672601744186046 0.8472020348837209 0.8424781976744186 0.7601744186046512 0.8326671511627907
0.403 0.7681686046511628 0.8477470930232558 0.8433866279069767 0.7612645348837209 0.8328488372093024
0.404 0.7688953488372093 0.8482921511627907 0.84375 0.762718023255814 0.8332122093023255
0.405 0.770530523255814 0.8493822674418605 0.8439316860465116 0.7632630813953488 0.8337572674418605
0.406 0.7710755813953488 0.850109011627907 0.8444767441860465 0.7645348837209303 0.8343023255813954
0.40700000000000003 0.771984011627907 0.8504723837209303 0.8446584302325582 0.7659883720930233 0.8353924418604651
0.40800000000000003 0.7725290697674418 0.8508357558139535 0.845203488372093 0.7665334302325582 0.8357558139534884
0.40900000000000003 0.7728924418604651 0.8511991279069767 0.8455668604651163 0.7668968023255814 0.8370276162790697
0.41000000000000003 0.7743459302325582 0.8515625 0.8461119186046512 0.7676235465116279 0.8382994186046512
0.41100000000000003 0.7747093023255814 0.8521075581395349 0.8464752906976745 0.7688953488372093 0.8390261627906976
0.41200000000000003 0.7747093023255814 0.8524709302325582 0.846656976744186 0.7703488372093024 0.8393895348837209
0.41300000000000003 0.7750726744186046 0.8528343023255814 0.8472020348837209 0.7718023255813954 0.8402979651162791
0.41400000000000003 0.7759811046511628 0.853015988372093 0.8473837209302325 0.7727107558139535 0.840843023255814
0.41500000000000004 0.7765261627906976 0.8533793604651163 0.8475654069767442 0.7736191860465116 0.8417514534883721
0.41600000000000004 0.7770712209302325 0.8535610465116279 0.8490188953488372 0.7738008720930233 0.842296511627907
0.417 0.778343023255814 0.8537427325581395 0.8490188953488372 0.7741642441860465 0.8426598837209303
0.418 0.7787063953488372 0.8539244186046512 0.8492005813953488 0.7745276162790697 0.8430232558139535
0.419 0.7790697674418605 0.854469476744186 0.8492005813953488 0.7752543604651163 0.8435683139534884
0.42 0.7805232558139535 0.8551962209302325 0.8492005813953488 0.7761627906976745 0.84375
0.421 0.7808866279069767 0.8557412790697675 0.8497456395348837 0.7765261627906976 0.8442950581395349
0.422 0.7814316860465116 0.8561046511627907 0.8504723837209303 0.7772529069767442 0.8442950581395349
0.423 0.7825218023255814 0.8568313953488372 0.8513808139534884 0.7774345930232558 0.8442950581395349
0.424 0.7830668604651163 0.8571947674418605 0.8515625 0.7779796511627907 0.8450218023255814
0.425 0.7837936046511628 0.857921511627907 0.8517441860465116 0.7792514534883721 0.8453851744186046
0.426 0.784156976744186 0.8584665697674418 0.8522892441860465 0.779796511627907 0.8459302325581395
0.427 0.7847020348837209 0.8591933139534884 0.8524709302325582 0.7807049418604651 0.8464752906976745
0.428 0.7857921511627907 0.859375 0.8526526162790697 0.78125 0.8468386627906976
0.429 0.7870639534883721 0.8599200581395349 0.8531976744186046 0.7821584302325582 0.8472020348837209
0.43 0.787609011627907 0.860828488372093 0.8539244186046512 0.7828851744186046 0.8472020348837209
0.431 0.7883357558139535 0.8611918604651163 0.8542877906976745 0.7836119186046512 0.8473837209302325
0.432 0.7892441860465116 0.8617369186046512 0.8548328488372093 0.7839752906976745 0.8479287790697675
0.433 0.7896075581395349 0.8621002906976745 0.8553779069767442 0.784156976744186 0.8484738372093024
0.434 0.7903343023255814 0.8624636627906976 0.8557412790697675 0.784156976744186 0.848655523255814
0.435 0.7916061046511628 0.8628270348837209 0.8561046511627907 0.7848837209302325 0.8490188953488372
0.436 0.7926962209302325 0.8633720930232558 0.8570130813953488 0.7852470930232558 0.8492005813953488
0.437 0.7932412790697675 0.8635537790697675 0.8571947674418605 0.7859738372093024 0.8497456395348837
0.438 0.7937863372093024 0.8635537790697675 0.8571947674418605 0.7872456395348837 0.8499273255813954
0.439 0.7943313953488372 0.8639171511627907 0.8575581395348837 0.7881540697674418 0.8504723837209303
0.44 0.7950581395348837 0.8640988372093024 0.857921511627907 0.7886991279069767 0.8508357558139535
0.441 0.795421511627907 0.864280523255814 0.8581031976744186 0.7890625 0.8511991279069767
0.442 0.7957848837209303 0.8650072674418605 0.8586482558139535 0.7892441860465116 0.8511991279069767
0.443 0.7966933139534884 0.8650072674418605 0.8590116279069767 0.7894258720930233 0.8515625
0.444 0.7972383720930233 0.8651889534883721 0.8590116279069767 0.7901526162790697 0.8526526162790697
0.445 0.798328488372093 0.8659156976744186 0.859375 0.7906976744186046 0.8533793604651163
0.446 0.7990552325581395 0.8666424418604651 0.8599200581395349 0.7914244186046512 0.8535610465116279
0.447 0.7996002906976745 0.8668241279069767 0.8601017441860465 0.7928779069767442 0.8539244186046512
0.448 0.8003270348837209 0.8673691860465116 0.8604651162790697 0.7932412790697675 0.8541061046511628
0.449 0.8008720930232558 0.8673691860465116 0.8604651162790697 0.7934229651162791 0.8546511627906976
0.45 0.8014171511627907 0.8677325581395349 0.8604651162790697 0.7943313953488372 0.8548328488372093
0.451 0.8015988372093024 0.8682776162790697 0.8615552325581395 0.7956031976744186 0.8557412790697675
0.452 0.8021438953488372 0.8682776162790697 0.8624636627906976 0.7965116279069767 0.8559229651162791
0.453 0.8025072674418605 0.8682776162790697 0.8626453488372093 0.7976017441860465 0.8559229651162791
0.454 0.8034156976744186 0.868640988372093 0.8637354651162791 0.7981468023255814 0.856468023255814
0.455 0.8037790697674418 0.8688226744186046 0.8640988372093024 0.798328488372093 0.8566497093023255
0.456 0.8043241279069767 0.870094476744186 0.8646438953488372 0.7990552325581395 0.8573764534883721
0.457 0.8045058139534884 0.8704578488372093 0.8650072674418605 0.7996002906976745 0.8575581395348837
0.458 0.8052325581395349 0.8706395348837209 0.8651889534883721 0.799781976744186 0.857921511627907
0.459 0.8055959302325582 0.8711845930232558 0.865734011627907 0.8005087209302325 0.857921511627907
0.46 0.8059593023255814 0.8719113372093024 0.8659156976744186 0.801780523255814 0.8582848837209303
0.461 0.8065043604651163 0.8726380813953488 0.8664607558139535 0.8025072674418605 0.8584665697674418
0.462 0.8074127906976745 0.8730014534883721 0.8670058139534884 0.8026889534883721 0.8586482558139535
0.463 0.807594476744186 0.873546511627907 0.8675508720930233 0.8034156976744186 0.859375
0.464 0.8085029069767442 0.8739098837209303 0.8679142441860465 0.8041424418604651 0.8595566860465116
0.465 0.8092296511627907 0.8744549418604651 0.8688226744186046 0.8050508720930233 0.8602834302325582
0.466 0.8097747093023255 0.8751816860465116 0.8688226744186046 0.8052325581395349 0.8604651162790697
0.467 0.8101380813953488 0.8759084302325582 0.8691860465116279 0.8054142441860465 0.8606468023255814
0.468 0.8108648255813954 0.8760901162790697 0.8695494186046512 0.8059593023255814 0.8606468023255814
0.46900000000000003 0.8114098837209303 0.8766351744186046 0.8695494186046512 0.8059593023255814 0.8610101744186046
0.47000000000000003 0.8119549418604651 0.8771802325581395 0.8697311046511628 0.8066860465116279 0.8610101744186046
0.47100000000000003 0.8123183139534884 0.8775436046511628 0.8702761627906976 0.8070494186046512 0.8611918604651163
0.47200000000000003 0.8128633720930233 0.877906976744186 0.8702761627906976 0.8074127906976745 0.8613735465116279
0.47300000000000003 0.8134084302325582 0.8780886627906976 0.8704578488372093 0.8083212209302325 0.8617369186046512
0.47400000000000003 0.8143168604651163 0.8784520348837209 0.8704578488372093 0.8094113372093024 0.8619186046511628
0.47500000000000003 0.8152252906976745 0.8791787790697675 0.8704578488372093 0.8097747093023255 0.8628270348837209
0.47600000000000003 0.815406976744186 0.8795421511627907 0.8708212209302325 0.8108648255813954 0.8630087209302325
0.47700000000000004 0.8159520348837209 0.8800872093023255 0.8715479651162791 0.8115915697674418 0.8635537790697675
0.47800000000000004 0.8164970930232558 0.8802688953488372 0.8719113372093024 0.8121366279069767 0.8640988372093024
0.47900000000000004 0.8172238372093024 0.8806322674418605 0.872093023255814 0.8125 0.8650072674418605
0.48 0.8177688953488372 0.8808139534883721 0.8724563953488372 0.8126816860465116 0.8650072674418605
0.481 0.8181322674418605 0.8809956395348837 0.8724563953488372 0.8130450581395349 0.8655523255813954
0.482 0.8195857558139535 0.8809956395348837 0.8731831395348837 0.8137718023255814 0.8660973837209303
0.483 0.8197674418604651 0.8811773255813954 0.8733648255813954 0.8141351744186046 0.8662790697674418
0.484 0.8203125 0.8817223837209303 0.8739098837209303 0.8141351744186046 0.8664607558139535
0.485 0.8214026162790697 0.8822674418604651 0.8740915697674418 0.8144985465116279 0.8666424418604651
0.486 0.8215843023255814 0.8824491279069767 0.8746366279069767 0.8146802325581395 0.8671875
0.487 0.8219476744186046 0.8826308139534884 0.8746366279069767 0.8146802325581395 0.8671875
0.488 0.8223110465116279 0.8829941860465116 0.8751816860465116 0.8155886627906976 0.8679142441860465
0.489 0.8228561046511628 0.8837209302325582 0.8753633720930233 0.8157703488372093 0.8679142441860465
0.49 0.823219476744186 0.8839026162790697 0.8759084302325582 0.8159520348837209 0.8680959302325582
0.491 0.823219476744186 0.8846293604651163 0.8760901162790697 0.8161337209302325 0.8682776162790697
0.492 0.8234011627906976 0.8849927325581395 0.8762718023255814 0.8166787790697675 0.868640988372093
0.493 0.8237645348837209 0.8855377906976745 0.8762718023255814 0.817405523255814 0.868640988372093
0.494 0.8239462209302325 0.8859011627906976 0.876453488372093 0.8183139534883721 0.8690043604651163
0.495 0.8241279069767442 0.8862645348837209 0.876453488372093 0.8184956395348837 0.8691860465116279
0.496 0.8243095930232558 0.8862645348837209 0.8768168604651163 0.818859011627907 0.8697311046511628
0.497 0.8250363372093024 0.8866279069767442 0.8771802325581395 0.8190406976744186 0.8699127906976745
0.498 0.825218023255814 0.8868095930232558 0.8773619186046512 0.8194040697674418 0.8702761627906976
0.499 0.8259447674418605 0.8869912790697675 0.877906976744186 0.8199491279069767 0.8711845930232558
0.5 0.826671511627907 0.8871729651162791 0.8782703488372093 0.8204941860465116 0.8715479651162791
0.501 0.8273982558139535 0.8875363372093024 0.8784520348837209 0.8208575581395349 0.872093023255814
0.502 0.8283066860465116 0.8878997093023255 0.8784520348837209 0.8215843023255814 0.8722747093023255
0.503 0.8283066860465116 0.8880813953488372 0.8789970930232558 0.8223110465116279 0.8724563953488372
0.504 0.8284883720930233 0.8880813953488372 0.8791787790697675 0.8226744186046512 0.8726380813953488
0.505 0.8290334302325582 0.8882630813953488 0.8800872093023255 0.8230377906976745 0.8728197674418605
0.506 0.829578488372093 0.8888081395348837 0.8800872093023255 0.823219476744186 0.8731831395348837
0.507 0.8299418604651163 0.889171511627907 0.8804505813953488 0.8239462209302325 0.873546511627907
0.508 0.8306686046511628 0.8893531976744186 0.8804505813953488 0.8244912790697675 0.873546511627907
0.509 0.8315770348837209 0.8895348837209303 0.8806322674418605 0.8253997093023255 0.873546511627907
0.51 0.8319404069767442 0.8900799418604651 0.8808139534883721 0.8259447674418605 0.8740915697674418
0.511 0.8324854651162791 0.8904433139534884 0.881359011627907 0.826671511627907 0.8740915697674418
0.512 0.833030523255814 0.8908066860465116 0.8817223837209303 0.8268531976744186 0.8744549418604651
0.513 0.833030523255814 0.8908066860465116 0.8826308139534884 0.8270348837209303 0.8748183139534884
0.514 0.833030523255814 0.8911700581395349 0.8828125 0.8273982558139535 0.8751816860465116
0.515 0.8335755813953488 0.8915334302325582 0.8831758720930233 0.8275799418604651 0.8755450581395349
0.516 0.8337572674418605 0.8918968023255814 0.8831758720930233 0.8283066860465116 0.8755450581395349
0.517 0.8341206395348837 0.8922601744186046 0.8833575581395349 0.8288517441860465 0.8759084302325582
0.518 0.8343023255813954 0.8924418604651163 0.8840843023255814 0.8288517441860465 0.876453488372093
0.519 0.8348473837209303 0.8924418604651163 0.884265988372093 0.8290334302325582 0.876453488372093
0.52 0.8355741279069767 0.8926235465116279 0.8846293604651163 0.8293968023255814 0.8769985465116279
0.521 0.8361191860465116 0.8931686046511628 0.8848110465116279 0.829578488372093 0.8771802325581395
0.522 0.8366642441860465 0.8931686046511628 0.8853561046511628 0.8299418604651163 0.8771802325581395
0.523 0.8368459302325582 0.8931686046511628 0.885719476744186 0.8299418604651163 0.8773619186046512
0.524 0.8370276162790697 0.893531976744186 0.885719476744186 0.8299418604651163 0.8777252906976745
0.525 0.8377543604651163 0.8937136627906976 0.885719476744186 0.8301235465116279 0.877906976744186
0.526 0.8377543604651163 0.8937136627906976 0.8859011627906976 0.8301235465116279 0.8780886627906976
0.527 0.8381177325581395 0.8944404069767442 0.8862645348837209 0.8303052325581395 0.8782703488372093
0.528 0.8393895348837209 0.8948037790697675 0.8866279069767442 0.8306686046511628 0.8786337209302325
0.529 0.8395712209302325 0.8949854651162791 0.8866279069767442 0.831031976744186 0.8788154069767442
0.53 0.8402979651162791 0.8951671511627907 0.8869912790697675 0.8313953488372093 0.8791787790697675
0.531 0.8404796511627907 0.8953488372093024 0.8871729651162791 0.8317587209302325 0.8793604651162791
0.532 0.840843023255814 0.8953488372093024 0.8873546511627907 0.8319404069767442 0.8793604651162791
0.533 0.8415697674418605 0.895530523255814 0.8873546511627907 0.8321220930232558 0.8795421511627907
0.534 0.8421148255813954 0.8962572674418605 0.8875363372093024 0.8324854651162791 0.8795421511627907
0.535 0.842296511627907 0.8964389534883721 0.8878997093023255 0.8324854651162791 0.8797238372093024
0.536 0.8426598837209303 0.8968023255813954 0.8878997093023255 0.8324854651162791 0.8800872093023255
0.537 0.84375 0.896984011627907 0.8880813953488372 0.8326671511627907 0.8808139534883721
0.538 0.84375 0.8971656976744186 0.8880813953488372 0.8332122093023255 0.8809956395348837
0.539 0.84375 0.8978924418604651 0.8882630813953488 0.8333938953488372 0.8809956395348837
0.54 0.8439316860465116 0.8980741279069767 0.8882630813953488 0.8337572674418605 0.881359011627907
0.541 0.8444767441860465 0.8982558139534884 0.8884447674418605 0.8343023255813954 0.8815406976744186
0.542 0.8446584302325582 0.8986191860465116 0.8884447674418605 0.8346656976744186 0.8820857558139535
0.543 0.8453851744186046 0.8989825581395349 0.8884447674418605 0.8348473837209303 0.8820857558139535
0.544 0.8459302325581395 0.8993459302325582 0.8884447674418605 0.8352107558139535 0.8820857558139535
0.545 0.8468386627906976 0.8995276162790697 0.8889898255813954 0.8355741279069767 0.8824491279069767
0.546 0.8475654069767442 0.8995276162790697 0.8898982558139535 0.8355741279069767 0.8824491279069767
0.547 0.8479287790697675 0.8995276162790697 0.8898982558139535 0.8357558139534884 0.8824491279069767
0.548 0.848655523255814 0.8995276162790697 0.8904433139534884 0.8361191860465116 0.8828125
0.549 0.8492005813953488 0.8997093023255814 0.890625 0.8363008720930233 0.8831758720930233
0.55 0.8495639534883721 0.8997093023255814 0.8909883720930233 0.8368459302325582 0.8833575581395349
0.551 0.8497456395348837 0.899890988372093 0.8909883720930233 0.8372093023255814 0.8837209302325582
0.552 0.850109011627907 0.9002543604651163 0.8909883720930233 0.8375726744186046 0.8839026162790697
0.553 0.8502906976744186 0.9004360465116279 0.8911700581395349 0.8386627906976745 0.884265988372093
0.554 0.8504723837209303 0.9007994186046512 0.8915334302325582 0.8386627906976745 0.8844476744186046
0.555 0.8506540697674418 0.9015261627906976 0.8915334302325582 0.8386627906976745 0.8846293604651163
0.556 0.8510174418604651 0.9015261627906976 0.8915334302325582 0.8386627906976745 0.8848110465116279
0.557 0.8511991279069767 0.9022529069767442 0.8918968023255814 0.8390261627906976 0.8849927325581395
0.558 0.8511991279069767 0.9022529069767442 0.8918968023255814 0.8399345930232558 0.8851744186046512
0.559 0.8513808139534884 0.9027979651162791 0.892078488372093 0.8399345930232558 0.8853561046511628
0.56 0.8517441860465116 0.9027979651162791 0.8924418604651163 0.8402979651162791 0.8859011627906976
0.561 0.8522892441860465 0.9027979651162791 0.8931686046511628 0.8402979651162791 0.8868095930232558
0.562 0.8524709302325582 0.9027979651162791 0.8931686046511628 0.8404796511627907 0.8873546511627907
0.5630000000000001 0.8533793604651163 0.9031613372093024 0.893531976744186 0.8406613372093024 0.887718023255814
0.5640000000000001 0.8533793604651163 0.9037063953488372 0.8937136627906976 0.840843023255814 0.887718023255814
0.5650000000000001 0.8533793604651163 0.9037063953488372 0.8937136627906976 0.8412063953488372 0.8878997093023255
0.5660000000000001 0.8537427325581395 0.9037063953488372 0.8940770348837209 0.8413880813953488 0.8882630813953488
0.5670000000000001 0.8541061046511628 0.9038880813953488 0.8940770348837209 0.8417514534883721 0.8884447674418605
0.5680000000000001 0.8548328488372093 0.9042514534883721 0.8942587209302325 0.8421148255813954 0.8884447674418605
0.5690000000000001 0.8550145348837209 0.9044331395348837 0.8944404069767442 0.8424781976744186 0.8884447674418605
0.5700000000000001 0.8550145348837209 0.9046148255813954 0.8948037790697675 0.8424781976744186 0.8884447674418605
0.5710000000000001 0.8553779069767442 0.904796511627907 0.8948037790697675 0.8426598837209303 0.8884447674418605
0.5720000000000001 0.8553779069767442 0.904796511627907 0.8951671511627907 0.8428415697674418 0.8888081395348837
0.5730000000000001 0.8553779069767442 0.9049781976744186 0.8953488372093024 0.8430232558139535 0.8888081395348837
0.5740000000000001 0.8561046511627907 0.9053415697674418 0.895530523255814 0.8432049418604651 0.8888081395348837
0.5750000000000001 0.8568313953488372 0.9055232558139535 0.895530523255814 0.8432049418604651 0.8888081395348837
0.5760000000000001 0.8571947674418605 0.9055232558139535 0.895530523255814 0.8433866279069767 0.8888081395348837
0.577 0.8573764534883721 0.9060683139534884 0.8958938953488372 0.8439316860465116 0.8889898255813954
0.578 0.8577398255813954 0.9064316860465116 0.8960755813953488 0.8441133720930233 0.8893531976744186
0.579 0.8581031976744186 0.9064316860465116 0.8960755813953488 0.8444767441860465 0.8895348837209303
0.58 0.8582848837209303 0.9067950581395349 0.8962572674418605 0.8444767441860465 0.8895348837209303
0.581 0.8584665697674418 0.9067950581395349 0.8964389534883721 0.8446584302325582 0.8895348837209303
0.582 0.8588299418604651 0.9071584302325582 0.896984011627907 0.8446584302325582 0.8895348837209303
0.583 0.8588299418604651 0.9073401162790697 0.8975290697674418 0.8450218023255814 0.8895348837209303
0.584 0.8590116279069767 0.9075218023255814 0.8975290697674418 0.8450218023255814 0.8895348837209303
0.585 0.8591933139534884 0.9080668604651163 0.8975290697674418 0.845203488372093 0.8895348837209303
0.586 0.859375 0.9084302325581395 0.8978924418604651 0.8457485465116279 0.8895348837209303
0.587 0.859375 0.9084302325581395 0.8982558139534884 0.8461119186046512 0.8895348837209303
0.588 0.8595566860465116 0.9084302325581395 0.8982558139534884 0.8468386627906976 0.8895348837209303
0.589 0.8597383720930233 0.9084302325581395 0.8988008720930233 0.8472020348837209 0.8897165697674418
0.59 0.8601017441860465 0.9084302325581395 0.8991642441860465 0.8472020348837209 0.8897165697674418
0.591 0.8602834302325582 0.9087936046511628 0.8991642441860465 0.8475654069767442 0.8900799418604651
0.592 0.8602834302325582 0.9089752906976745 0.8993459302325582 0.8477470930232558 0.8904433139534884
0.593 0.8604651162790697 0.9093386627906976 0.8993459302325582 0.8479287790697675 0.890625
0.594 0.8606468023255814 0.9095203488372093 0.8993459302325582 0.8479287790697675 0.890625
0.595 0.8611918604651163 0.9095203488372093 0.8997093023255814 0.8481104651162791 0.8909883720930233
0.596 0.8613735465116279 0.9095203488372093 0.899890988372093 0.8482921511627907 0.8911700581395349
0.597 0.862281976744186 0.9097020348837209 0.9000726744186046 0.8488372093023255 0.8915334302325582
0.598 0.8628270348837209 0.9100654069767442 0.9000726744186046 0.8490188953488372 0.8918968023255814
0.599 0.8631904069767442 0.9102470930232558 0.9004360465116279 0.8490188953488372 0.892078488372093
0.6 0.8633720930232558 0.9104287790697675 0.9004360465116279 0.8492005813953488 0.8924418604651163
0.601 0.8637354651162791 0.9106104651162791 0.9009811046511628 0.8493822674418605 0.8926235465116279
0.602 0.8637354651162791 0.9107921511627907 0.9011627906976745 0.8497456395348837 0.8928052325581395
0.603 0.864280523255814 0.9109738372093024 0.9015261627906976 0.8499273255813954 0.8928052325581395
0.604 0.864280523255814 0.9109738372093024 0.9017078488372093 0.850109011627907 0.8929869186046512
0.605 0.864280523255814 0.9109738372093024 0.9018895348837209 0.8506540697674418 0.8929869186046512
0.606 0.8646438953488372 0.9109738372093024 0.9018895348837209 0.8506540697674418 0.8929869186046512
0.607 0.8650072674418605 0.9109738372093024 0.9018895348837209 0.8508357558139535 0.8929869186046512
0.608 0.8650072674418605 0.9113372093023255 0.9020712209302325 0.8510174418604651 0.8931686046511628
0.609 0.8651889534883721 0.9113372093023255 0.9024345930232558 0.8517441860465116 0.8933502906976745
0.61 0.8653706395348837 0.9113372093023255 0.9027979651162791 0.8521075581395349 0.8937136627906976
0.611 0.865734011627907 0.9115188953488372 0.9027979651162791 0.8521075581395349 0.8937136627906976
0.612 0.8659156976744186 0.9115188953488372 0.9029796511627907 0.8522892441860465 0.8937136627906976
0.613 0.8660973837209303 0.9122456395348837 0.9031613372093024 0.8528343023255814 0.8938953488372093
0.614 0.8662790697674418 0.9122456395348837 0.903343023255814 0.8528343023255814 0.8940770348837209
0.615 0.8666424418604651 0.912609011627907 0.9037063953488372 0.8531976744186046 0.8946220930232558
0.616 0.8671875 0.9127906976744186 0.9037063953488372 0.8539244186046512 0.8949854651162791
0.617 0.8671875 0.9129723837209303 0.9038880813953488 0.8539244186046512 0.8949854651162791
0.618 0.8673691860465116 0.9129723837209303 0.9038880813953488 0.8542877906976745 0.8951671511627907
0.619 0.8675508720930233 0.9129723837209303 0.9044331395348837 0.854469476744186 0.8951671511627907
0.62 0.8680959302325582 0.9129723837209303 0.9044331395348837 0.8546511627906976 0.8953488372093024
0.621 0.8684593023255814 0.9129723837209303 0.9044331395348837 0.8548328488372093 0.8957122093023255
0.622 0.8688226744186046 0.9129723837209303 0.9044331395348837 0.8550145348837209 0.8958938953488372
0.623 0.8691860465116279 0.9129723837209303 0.9046148255813954 0.8555595930232558 0.8958938953488372
0.624 0.8691860465116279 0.9131540697674418 0.9049781976744186 0.8557412790697675 0.8962572674418605
0.625 0.8691860465116279 0.9133357558139535 0.9049781976744186 0.8557412790697675 0.8966206395348837
0.626 0.8691860465116279 0.9133357558139535 0.9049781976744186 0.8561046511627907 0.8966206395348837
0.627 0.8693677325581395 0.9133357558139535 0.9051598837209303 0.8562863372093024 0.896984011627907
0.628 0.8693677325581395 0.9135174418604651 0.9051598837209303 0.8562863372093024 0.896984011627907
0.629 0.8699127906976745 0.9140625 0.9051598837209303 0.8570130813953488 0.8973473837209303
0.63 0.870094476744186 0.9140625 0.9051598837209303 0.8570130813953488 0.8975290697674418
0.631 0.8706395348837209 0.9142441860465116 0.9055232558139535 0.8570130813953488 0.8978924418604651
0.632 0.8706395348837209 0.9142441860465116 0.9057049418604651 0.8573764534883721 0.8980741279069767
0.633 0.8710029069767442 0.9144258720930233 0.90625 0.8575581395348837 0.8986191860465116
0.634 0.8710029069767442 0.9146075581395349 0.90625 0.857921511627907 0.8988008720930233
0.635 0.8715479651162791 0.9149709302325582 0.9066133720930233 0.857921511627907 0.8988008720930233
0.636 0.872093023255814 0.9151526162790697 0.9066133720930233 0.857921511627907 0.8991642441860465
0.637 0.8724563953488372 0.9151526162790697 0.9067950581395349 0.8581031976744186 0.8995276162790697
0.638 0.8726380813953488 0.9153343023255814 0.9069767441860465 0.8582848837209303 0.8997093023255814
0.639 0.8730014534883721 0.915515988372093 0.9069767441860465 0.8586482558139535 0.8997093023255814
0.64 0.8730014534883721 0.915515988372093 0.9071584302325582 0.8590116279069767 0.8997093023255814
0.641 0.8733648255813954 0.915515988372093 0.9071584302325582 0.8591933139534884 0.899890988372093
0.642 0.8737281976744186 0.9158793604651163 0.9075218023255814 0.859375 0.9000726744186046
0.643 0.8739098837209303 0.9162427325581395 0.9075218023255814 0.8595566860465116 0.9002543604651163
0.644 0.8742732558139535 0.9166061046511628 0.9075218023255814 0.8597383720930233 0.9006177325581395
0.645 0.8742732558139535 0.9167877906976745 0.9078851744186046 0.8604651162790697 0.9009811046511628
0.646 0.8744549418604651 0.9167877906976745 0.9078851744186046 0.8604651162790697 0.9011627906976745
0.647 0.8748183139534884 0.916969476744186 0.9080668604651163 0.8610101744186046 0.901344476744186
0.648 0.8753633720930233 0.9171511627906976 0.9080668604651163 0.8611918604651163 0.9015261627906976
0.649 0.8755450581395349 0.9173328488372093 0.9086119186046512 0.8613735465116279 0.9017078488372093
0.65 0.8759084302325582 0.9173328488372093 0.9087936046511628 0.8613735465116279 0.9018895348837209
0.651 0.8760901162790697 0.9173328488372093 0.9095203488372093 0.8613735465116279 0.9020712209302325
0.652 0.8762718023255814 0.9175145348837209 0.9097020348837209 0.8617369186046512 0.9026162790697675
0.653 0.876453488372093 0.9175145348837209 0.9102470930232558 0.8619186046511628 0.9026162790697675
0.654 0.8766351744186046 0.9176962209302325 0.9104287790697675 0.8619186046511628 0.9029796511627907
0.655 0.8768168604651163 0.9176962209302325 0.9104287790697675 0.862281976744186 0.9029796511627907
0.656 0.8771802325581395 0.9178779069767442 0.9104287790697675 0.8624636627906976 0.9029796511627907
0.657 0.8773619186046512 0.9180595930232558 0.9106104651162791 0.8626453488372093 0.9031613372093024
0.658 0.8775436046511628 0.9180595930232558 0.9106104651162791 0.8626453488372093 0.9031613372093024
0.659 0.8775436046511628 0.9182412790697675 0.9106104651162791 0.8628270348837209 0.9031613372093024
0.66 0.8777252906976745 0.9182412790697675 0.9106104651162791 0.8630087209302325 0.9031613372093024
0.661 0.8782703488372093 0.9182412790697675 0.9106104651162791 0.8637354651162791 0.903343023255814
0.662 0.8784520348837209 0.9182412790697675 0.9106104651162791 0.8637354651162791 0.9037063953488372
0.663 0.8784520348837209 0.9182412790697675 0.9107921511627907 0.8639171511627907 0.9040697674418605
0.664 0.8786337209302325 0.9182412790697675 0.9109738372093024 0.8640988372093024 0.9042514534883721
0.665 0.8788154069767442 0.9186046511627907 0.9109738372093024 0.8644622093023255 0.9042514534883721
0.666 0.8793604651162791 0.918968023255814 0.9109738372093024 0.8646438953488372 0.9042514534883721
0.667 0.8793604651162791 0.918968023255814 0.9109738372093024 0.8646438953488372 0.9044331395348837
0.668 0.8795421511627907 0.9195130813953488 0.9117005813953488 0.8650072674418605 0.9046148255813954
0.669 0.8797238372093024 0.9196947674418605 0.9118822674418605 0.8650072674418605 0.9046148255813954
0.67 0.8797238372093024 0.9196947674418605 0.9118822674418605 0.8651889534883721 0.904796511627907
0.671 0.8797238372093024 0.9196947674418605 0.9122456395348837 0.8651889534883721 0.9049781976744186
0.672 0.8797238372093024 0.9196947674418605 0.9122456395348837 0.8653706395348837 0.9051598837209303
0.673 0.8797238372093024 0.9200581395348837 0.9127906976744186 0.8655523255813954 0.9053415697674418
0.674 0.8797238372093024 0.9202398255813954 0.9129723837209303 0.8662790697674418 0.9055232558139535
0.675 0.8800872093023255 0.9206031976744186 0.9133357558139535 0.8664607558139535 0.9055232558139535
0.676 0.8804505813953488 0.9209665697674418 0.9133357558139535 0.8666424418604651 0.9060683139534884
0.677 0.8806322674418605 0.9209665697674418 0.9133357558139535 0.8666424418604651 0.9064316860465116
0.678 0.8806322674418605 0.9209665697674418 0.9133357558139535 0.8673691860465116 0.9064316860465116
0.679 0.8808139534883721 0.9209665697674418 0.9135174418604651 0.8677325581395349 0.9064316860465116
0.68 0.8811773255813954 0.9213299418604651 0.9138808139534884 0.8684593023255814 0.9064316860465116
0.681 0.881359011627907 0.9216933139534884 0.9138808139534884 0.8684593023255814 0.9066133720930233
0.682 0.8817223837209303 0.9216933139534884 0.9140625 0.8688226744186046 0.9067950581395349
0.683 0.8817223837209303 0.921875 0.9142441860465116 0.8688226744186046 0.9071584302325582
0.684 0.8819040697674418 0.921875 0.9144258720930233 0.8691860465116279 0.907703488372093
0.685 0.8819040697674418 0.9222383720930233 0.9144258720930233 0.8695494186046512 0.907703488372093
0.686 0.8820857558139535 0.9222383720930233 0.9144258720930233 0.870094476744186 0.9078851744186046
0.687 0.8822674418604651 0.9222383720930233 0.9144258720930233 0.8702761627906976 0.9080668604651163
0.6880000000000001 0.8824491279069767 0.9226017441860465 0.9144258720930233 0.8702761627906976 0.9080668604651163
0.6890000000000001 0.8826308139534884 0.9226017441860465 0.9146075581395349 0.8702761627906976 0.9084302325581395
0.6900000000000001 0.8826308139534884 0.9227834302325582 0.9147892441860465 0.8704578488372093 0.9084302325581395
0.6910000000000001 0.8826308139534884 0.9227834302325582 0.9147892441860465 0.8704578488372093 0.9086119186046512
0.6920000000000001 0.8826308139534884 0.9227834302325582 0.9147892441860465 0.8704578488372093 0.9087936046511628
0.6930000000000001 0.8828125 0.9227834302325582 0.9153343023255814 0.8706395348837209 0.9087936046511628
0.6940000000000001 0.8831758720930233 0.9227834302325582 0.9156976744186046 0.8710029069767442 0.909156976744186
0.6950000000000001 0.8833575581395349 0.9229651162790697 0.9158793604651163 0.8711845930232558 0.9093386627906976
0.6960000000000001 0.8835392441860465 0.9229651162790697 0.9158793604651163 0.8713662790697675 0.9095203488372093
0.6970000000000001 0.8839026162790697 0.9229651162790697 0.9160610465116279 0.8713662790697675 0.9097020348837209
0.6980000000000001 0.884265988372093 0.9229651162790697 0.9162427325581395 0.8713662790697675 0.9097020348837209
0.6990000000000001 0.884265988372093 0.9229651162790697 0.9162427325581395 0.8715479651162791 0.9100654069767442
0.7000000000000001 0.884265988372093 0.9231468023255814 0.9164244186046512 0.8717296511627907 0.9100654069767442
0.7010000000000001 0.884265988372093 0.923328488372093 0.916969476744186 0.8719113372093024 0.9100654069767442
0.7020000000000001 0.884265988372093 0.9236918604651163 0.9171511627906976 0.8719113372093024 0.9100654069767442
0.7030000000000001 0.8848110465116279 0.9240552325581395 0.9173328488372093 0.872093023255814 0.9100654069767442
0.704 0.8851744186046512 0.9240552325581395 0.9175145348837209 0.8724563953488372 0.9100654069767442
0.705 0.8853561046511628 0.9240552325581395 0.9178779069767442 0.8728197674418605 0.9100654069767442
0.706 0.8855377906976745 0.9242369186046512 0.9182412790697675 0.8733648255813954 0.9104287790697675
0.707 0.8859011627906976 0.9244186046511628 0.9186046511627907 0.8733648255813954 0.9104287790697675
0.708 0.8859011627906976 0.924781976744186 0.9187863372093024 0.873546511627907 0.9106104651162791
0.709 0.8859011627906976 0.9249636627906976 0.9187863372093024 0.873546511627907 0.9107921511627907
0.71 0.8860828488372093 0.9255087209302325 0.9187863372093024 0.873546511627907 0.9109738372093024
0.711 0.8862645348837209 0.9255087209302325 0.9191497093023255 0.8737281976744186 0.9115188953488372
0.712 0.8868095930232558 0.9256904069767442 0.9193313953488372 0.8737281976744186 0.9118822674418605
0.713 0.8873546511627907 0.9260537790697675 0.9193313953488372 0.8737281976744186 0.9120639534883721
0.714 0.8873546511627907 0.9262354651162791 0.9196947674418605 0.8742732558139535 0.9120639534883721
0.715 0.8873546511627907 0.9262354651162791 0.9196947674418605 0.8744549418604651 0.9122456395348837
0.716 0.8875363372093024 0.9262354651162791 0.9196947674418605 0.8744549418604651 0.9122456395348837
0.717 0.8882630813953488 0.9264171511627907 0.9198764534883721 0.8748183139534884 0.9124273255813954
0.718 0.8884447674418605 0.9265988372093024 0.9198764534883721 0.8748183139534884 0.9124273255813954
0.719 0.8884447674418605 0.9269622093023255 0.9202398255813954 0.875 0.912609011627907
0.72 0.8886264534883721 0.9269622093023255 0.920421511627907 0.8751816860465116 0.912609011627907
0.721 0.8888081395348837 0.9269622093023255 0.920421511627907 0.8753633720930233 0.912609011627907
0.722 0.8888081395348837 0.9273255813953488 0.920421511627907 0.8755450581395349 0.9131540697674418
0.723 0.889171511627907 0.9273255813953488 0.920421511627907 0.8755450581395349 0.9131540697674418
0.724 0.8893531976744186 0.9273255813953488 0.9207848837209303 0.8757267441860465 0.9133357558139535
0.725 0.8895348837209303 0.9273255813953488 0.9211482558139535 0.8759084302325582 0.9133357558139535
0.726 0.8897165697674418 0.9275072674418605 0.9211482558139535 0.8759084302325582 0.9135174418604651
0.727 0.8900799418604651 0.9276889534883721 0.9211482558139535 0.8760901162790697 0.9138808139534884
0.728 0.8902616279069767 0.9278706395348837 0.9213299418604651 0.8762718023255814 0.9142441860465116
0.729 0.890625 0.9278706395348837 0.9215116279069767 0.8762718023255814 0.9142441860465116
0.73 0.890625 0.9278706395348837 0.9215116279069767 0.8766351744186046 0.9142441860465116
0.731 0.890625 0.9280523255813954 0.9215116279069767 0.8768168604651163 0.9144258720930233
0.732 0.890625 0.9280523255813954 0.921875 0.8771802325581395 0.9144258720930233
0.733 0.890625 0.928234011627907 0.9220566860465116 0.8771802325581395 0.9146075581395349
0.734 0.8909883720930233 0.928234011627907 0.9220566860465116 0.8775436046511628 0.9147892441860465
0.735 0.8917151162790697 0.9285973837209303 0.9220566860465116 0.8777252906976745 0.9147892441860465
0.736 0.8918968023255814 0.9285973837209303 0.9220566860465116 0.8782703488372093 0.9147892441860465
0.737 0.8922601744186046 0.9287790697674418 0.9220566860465116 0.8782703488372093 0.9147892441860465
0.738 0.8922601744186046 0.9289607558139535 0.9220566860465116 0.8782703488372093 0.9149709302325582
0.739 0.8924418604651163 0.9289607558139535 0.9222383720930233 0.8782703488372093 0.9149709302325582
0.74 0.8924418604651163 0.9289607558139535 0.9224200581395349 0.8784520348837209 0.9149709302325582
0.741 0.8926235465116279 0.9291424418604651 0.9224200581395349 0.8784520348837209 0.9151526162790697
0.742 0.8926235465116279 0.9295058139534884 0.9226017441860465 0.8786337209302325 0.9151526162790697
0.743 0.8926235465116279 0.9295058139534884 0.9226017441860465 0.8786337209302325 0.9151526162790697
0.744 0.8928052325581395 0.9295058139534884 0.9226017441860465 0.8786337209302325 0.9153343023255814
0.745 0.8929869186046512 0.9298691860465116 0.9226017441860465 0.8789970930232558 0.915515988372093
0.746 0.8931686046511628 0.9300508720930233 0.9226017441860465 0.8789970930232558 0.9156976744186046
0.747 0.8933502906976745 0.9300508720930233 0.9227834302325582 0.8793604651162791 0.9158793604651163
0.748 0.8933502906976745 0.9304142441860465 0.923328488372093 0.8793604651162791 0.9158793604651163
0.749 0.893531976744186 0.9304142441860465 0.9236918604651163 0.8800872093023255 0.9158793604651163
0.75 0.893531976744186 0.9305959302325582 0.9240552325581395 0.8802688953488372 0.9160610465116279
0.751 0.8937136627906976 0.9305959302325582 0.9242369186046512 0.8804505813953488 0.9162427325581395
0.752 0.8938953488372093 0.9307776162790697 0.9242369186046512 0.8806322674418605 0.9162427325581395
0.753 0.8942587209302325 0.931140988372093 0.9244186046511628 0.8809956395348837 0.9162427325581395
0.754 0.8942587209302325 0.931140988372093 0.9246002906976745 0.8811773255813954 0.9162427325581395
0.755 0.8942587209302325 0.9313226744186046 0.9249636627906976 0.881359011627907 0.9162427325581395
0.756 0.8942587209302325 0.9313226744186046 0.9249636627906976 0.8817223837209303 0.9164244186046512
0.757 0.8942587209302325 0.9313226744186046 0.9249636627906976 0.8817223837209303 0.9164244186046512
0.758 0.8946220930232558 0.9315043604651163 0.9251453488372093 0.8819040697674418 0.9164244186046512
0.759 0.8948037790697675 0.9316860465116279 0.9251453488372093 0.8820857558139535 0.9164244186046512
0.76 0.8951671511627907 0.9318677325581395 0.9251453488372093 0.8822674418604651 0.9166061046511628
0.761 0.8953488372093024 0.9318677325581395 0.9253270348837209 0.8826308139534884 0.9167877906976745
0.762 0.895530523255814 0.9318677325581395 0.9255087209302325 0.8826308139534884 0.9171511627906976
0.763 0.895530523255814 0.9320494186046512 0.9256904069767442 0.8826308139534884 0.9175145348837209
0.764 0.895530523255814 0.9320494186046512 0.9256904069767442 0.8826308139534884 0.9180595930232558
0.765 0.8958938953488372 0.9322311046511628 0.9260537790697675 0.8828125 0.9184229651162791
0.766 0.8958938953488372 0.9324127906976745 0.9262354651162791 0.8829941860465116 0.9184229651162791
0.767 0.8962572674418605 0.9324127906976745 0.9265988372093024 0.8829941860465116 0.918968023255814
0.768 0.8964389534883721 0.9324127906976745 0.9265988372093024 0.8829941860465116 0.918968023255814
0.769 0.8964389534883721 0.932594476744186 0.9265988372093024 0.8829941860465116 0.918968023255814
0.77 0.8968023255813954 0.932594476744186 0.9265988372093024 0.8835392441860465 0.918968023255814
0.771 0.8971656976744186 0.932594476744186 0.9265988372093024 0.8837209302325582 0.918968023255814
0.772 0.8971656976744186 0.9327761627906976 0.926780523255814 0.8839026162790697 0.918968023255814
0.773 0.8973473837209303 0.9327761627906976 0.926780523255814 0.8839026162790697 0.9191497093023255
0.774 0.8977107558139535 0.9329578488372093 0.926780523255814 0.8840843023255814 0.9193313953488372
0.775 0.8977107558139535 0.9331395348837209 0.9269622093023255 0.8840843023255814 0.9195130813953488
0.776 0.8982558139534884 0.9331395348837209 0.9269622093023255 0.8840843023255814 0.9198764534883721
0.777 0.8982558139534884 0.9333212209302325 0.9269622093023255 0.8844476744186046 0.9200581395348837
0.778 0.8986191860465116 0.9333212209302325 0.9269622093023255 0.8844476744186046 0.9202398255813954
0.779 0.8986191860465116 0.9333212209302325 0.9269622093023255 0.8844476744186046 0.9202398255813954
0.78 0.8986191860465116 0.9333212209302325 0.9269622093023255 0.8844476744186046 0.920421511627907
0.781 0.8989825581395349 0.9335029069767442 0.9269622093023255 0.8846293604651163 0.9206031976744186
0.782 0.8989825581395349 0.9335029069767442 0.9273255813953488 0.8846293604651163 0.9206031976744186
0.783 0.8989825581395349 0.9338662790697675 0.9273255813953488 0.8848110465116279 0.9206031976744186
0.784 0.8989825581395349 0.9340479651162791 0.9275072674418605 0.8848110465116279 0.9209665697674418
0.785 0.8989825581395349 0.9340479651162791 0.9275072674418605 0.8851744186046512 0.9215116279069767
0.786 0.8989825581395349 0.9340479651162791 0.9276889534883721 0.8853561046511628 0.9216933139534884
0.787 0.8991642441860465 0.9340479651162791 0.9280523255813954 0.8853561046511628 0.921875
0.788 0.8993459302325582 0.9340479651162791 0.928234011627907 0.885719476744186 0.9220566860465116
0.789 0.8995276162790697 0.9340479651162791 0.928234011627907 0.8859011627906976 0.9220566860465116
0.79 0.899890988372093 0.9342296511627907 0.928234011627907 0.8860828488372093 0.9220566860465116
0.791 0.899890988372093 0.9342296511627907 0.9284156976744186 0.8860828488372093 0.9220566860465116
0.792 0.899890988372093 0.9347747093023255 0.9285973837209303 0.8862645348837209 0.9220566860465116
0.793 0.899890988372093 0.9349563953488372 0.9285973837209303 0.8862645348837209 0.9220566860465116
0.794 0.9000726744186046 0.9351380813953488 0.9285973837209303 0.8862645348837209 0.9222383720930233
0.795 0.9000726744186046 0.9351380813953488 0.9285973837209303 0.8862645348837209 0.9224200581395349
0.796 0.9004360465116279 0.9351380813953488 0.9287790697674418 0.8862645348837209 0.9226017441860465
0.797 0.9006177325581395 0.9351380813953488 0.9289607558139535 0.8862645348837209 0.9227834302325582
0.798 0.9006177325581395 0.9351380813953488 0.9293241279069767 0.8864462209302325 0.9227834302325582
0.799 0.9006177325581395 0.9353197674418605 0.9295058139534884 0.8864462209302325 0.923328488372093
0.8 0.9006177325581395 0.9353197674418605 0.9295058139534884 0.8864462209302325 0.923328488372093
0.801 0.9006177325581395 0.9353197674418605 0.9296875 0.8866279069767442 0.9236918604651163
0.802 0.9006177325581395 0.9353197674418605 0.9296875 0.8868095930232558 0.9236918604651163
0.803 0.9007994186046512 0.9353197674418605 0.9296875 0.8869912790697675 0.9238735465116279
0.804 0.9007994186046512 0.9353197674418605 0.9296875 0.8873546511627907 0.9242369186046512
0.805 0.9007994186046512 0.9353197674418605 0.9298691860465116 0.8873546511627907 0.9244186046511628
0.806 0.9009811046511628 0.9355014534883721 0.9298691860465116 0.8875363372093024 0.9244186046511628
0.807 0.9009811046511628 0.9356831395348837 0.9298691860465116 0.8875363372093024 0.9244186046511628
0.808 0.9011627906976745 0.9356831395348837 0.9298691860465116 0.887718023255814 0.9244186046511628
0.809 0.901344476744186 0.9358648255813954 0.9300508720930233 0.8880813953488372 0.9246002906976745
0.81 0.901344476744186 0.9362281976744186 0.9300508720930233 0.8880813953488372 0.924781976744186
0.811 0.901344476744186 0.9362281976744186 0.9300508720930233 0.8880813953488372 0.924781976744186
0.812 0.901344476744186 0.9362281976744186 0.9300508720930233 0.8880813953488372 0.9251453488372093
0.8130000000000001 0.9017078488372093 0.9362281976744186 0.9302325581395349 0.8882630813953488 0.9251453488372093
0.8140000000000001 0.9020712209302325 0.9364098837209303 0.9302325581395349 0.8882630813953488 0.9253270348837209
0.8150000000000001 0.9020712209302325 0.9365915697674418 0.9302325581395349 0.8882630813953488 0.9253270348837209
0.8160000000000001 0.9020712209302325 0.9365915697674418 0.9302325581395349 0.8882630813953488 0.9253270348837209
0.8170000000000001 0.9024345930232558 0.9367732558139535 0.9304142441860465 0.8884447674418605 0.9253270348837209
0.8180000000000001 0.9027979651162791 0.9369549418604651 0.9304142441860465 0.8884447674418605 0.9255087209302325
0.8190000000000001 0.9027979651162791 0.9369549418604651 0.9305959302325582 0.8886264534883721 0.9256904069767442
0.8200000000000001 0.9027979651162791 0.9371366279069767 0.9305959302325582 0.8886264534883721 0.9258720930232558
0.8210000000000001 0.9027979651162791 0.9371366279069767 0.9305959302325582 0.8886264534883721 0.9258720930232558
0.8220000000000001 0.9029796511627907 0.9371366279069767 0.9305959302325582 0.8886264534883721 0.9262354651162791
0.8230000000000001 0.903343023255814 0.9371366279069767 0.9307776162790697 0.8888081395348837 0.9262354651162791
0.8240000000000001 0.9037063953488372 0.9373183139534884 0.931140988372093 0.8888081395348837 0.9262354651162791
0.8250000000000001 0.9038880813953488 0.9373183139534884 0.931140988372093 0.889171511627907 0.9264171511627907
0.8260000000000001 0.9038880813953488 0.9373183139534884 0.931140988372093 0.8895348837209303 0.9264171511627907
0.8270000000000001 0.9038880813953488 0.9375 0.931140988372093 0.8895348837209303 0.9264171511627907
0.8280000000000001 0.9038880813953488 0.9376816860465116 0.9313226744186046 0.8898982558139535 0.9264171511627907
0.8290000000000001 0.9038880813953488 0.9376816860465116 0.9313226744186046 0.8898982558139535 0.9264171511627907
0.8300000000000001 0.9038880813953488 0.9376816860465116 0.9313226744186046 0.8900799418604651 0.9265988372093024
0.8310000000000001 0.9042514534883721 0.9376816860465116 0.9313226744186046 0.8900799418604651 0.9265988372093024
0.8320000000000001 0.9044331395348837 0.9382267441860465 0.9315043604651163 0.8900799418604651 0.9265988372093024
0.833 0.9046148255813954 0.9382267441860465 0.9315043604651163 0.8900799418604651 0.9265988372093024
0.834 0.9046148255813954 0.9384084302325582 0.9315043604651163 0.8900799418604651 0.9271438953488372
0.835 0.9046148255813954 0.9387718023255814 0.9318677325581395 0.8900799418604651 0.9271438953488372
0.836 0.904796511627907 0.9387718023255814 0.9318677325581395 0.8900799418604651 0.9271438953488372
0.837 0.904796511627907 0.938953488372093 0.9320494186046512 0.8900799418604651 0.9273255813953488
0.838 0.9051598837209303 0.938953488372093 0.9320494186046512 0.8900799418604651 0.9275072674418605
0.839 0.9051598837209303 0.938953488372093 0.9320494186046512 0.8902616279069767 0.9275072674418605
0.84 0.9051598837209303 0.938953488372093 0.9322311046511628 0.890625 0.9275072674418605
0.841 0.9053415697674418 0.9394985465116279 0.9324127906976745 0.8908066860465116 0.9275072674418605
0.842 0.90625 0.9394985465116279 0.9324127906976745 0.8909883720930233 0.9276889534883721
0.843 0.9066133720930233 0.9394985465116279 0.9324127906976745 0.8909883720930233 0.9276889534883721
0.844 0.9069767441860465 0.9394985465116279 0.932594476744186 0.8909883720930233 0.9276889534883721
0.845 0.9069767441860465 0.9394985465116279 0.932594476744186 0.8909883720930233 0.9276889534883721
0.846 0.9069767441860465 0.9394985465116279 0.932594476744186 0.8909883720930233 0.9278706395348837
0.847 0.9069767441860465 0.9394985465116279 0.9327761627906976 0.8911700581395349 0.9278706395348837
0.848 0.9071584302325582 0.9398619186046512 0.9327761627906976 0.8913517441860465 0.9280523255813954
0.849 0.9071584302325582 0.9400436046511628 0.9327761627906976 0.8913517441860465 0.9280523255813954
0.85 0.9071584302325582 0.9400436046511628 0.9327761627906976 0.8915334302325582 0.9284156976744186
0.851 0.9073401162790697 0.940406976744186 0.9329578488372093 0.8915334302325582 0.9284156976744186
0.852 0.9073401162790697 0.940406976744186 0.9331395348837209 0.8915334302325582 0.9284156976744186
0.853 0.9073401162790697 0.940406976744186 0.9331395348837209 0.8915334302325582 0.9284156976744186
0.854 0.9073401162790697 0.940406976744186 0.9333212209302325 0.8915334302325582 0.9284156976744186
0.855 0.9075218023255814 0.940406976744186 0.9333212209302325 0.8915334302325582 0.9284156976744186
0.856 0.9078851744186046 0.940406976744186 0.9335029069767442 0.8915334302325582 0.9284156976744186
0.857 0.9078851744186046 0.940406976744186 0.9335029069767442 0.8917151162790697 0.9284156976744186
0.858 0.9078851744186046 0.940406976744186 0.9335029069767442 0.8917151162790697 0.9287790697674418
0.859 0.9080668604651163 0.9405886627906976 0.9336845930232558 0.8917151162790697 0.9287790697674418
0.86 0.9082485465116279 0.9405886627906976 0.9336845930232558 0.8918968023255814 0.9287790697674418
0.861 0.9082485465116279 0.9407703488372093 0.9340479651162791 0.892078488372093 0.9287790697674418
0.862 0.9082485465116279 0.9407703488372093 0.9340479651162791 0.8922601744186046 0.9287790697674418
0.863 0.9082485465116279 0.9407703488372093 0.9340479651162791 0.8922601744186046 0.9289607558139535
0.864 0.9082485465116279 0.9407703488372093 0.9340479651162791 0.8924418604651163 0.9293241279069767
0.865 0.9084302325581395 0.9409520348837209 0.9340479651162791 0.8924418604651163 0.9293241279069767
0.866 0.9086119186046512 0.9411337209302325 0.9340479651162791 0.8924418604651163 0.9293241279069767
0.867 0.9086119186046512 0.9411337209302325 0.9342296511627907 0.8924418604651163 0.9293241279069767
0.868 0.9087936046511628 0.9411337209302325 0.9342296511627907 0.8926235465116279 0.9296875
0.869 0.9089752906976745 0.9413154069767442 0.9342296511627907 0.8928052325581395 0.9298691860465116
0.87 0.9089752906976745 0.9416787790697675 0.9342296511627907 0.8929869186046512 0.9300508720930233
0.871 0.909156976744186 0.9418604651162791 0.9342296511627907 0.8929869186046512 0.9302325581395349
0.872 0.909156976744186 0.9422238372093024 0.934593023255814 0.8931686046511628 0.9304142441860465
0.873 0.909156976744186 0.9422238372093024 0.934593023255814 0.8931686046511628 0.9307776162790697
0.874 0.9093386627906976 0.9422238372093024 0.9347747093023255 0.8931686046511628 0.9309593023255814
0.875 0.9093386627906976 0.942405523255814 0.9349563953488372 0.8931686046511628 0.9309593023255814
0.876 0.9097020348837209 0.9425872093023255 0.9349563953488372 0.8931686046511628 0.9309593023255814
0.877 0.9098837209302325 0.9425872093023255 0.9353197674418605 0.8931686046511628 0.9309593023255814
0.878 0.9098837209302325 0.9425872093023255 0.9353197674418605 0.8933502906976745 0.931140988372093
0.879 0.9098837209302325 0.9425872093023255 0.9353197674418605 0.8933502906976745 0.9315043604651163
0.88 0.9098837209302325 0.9427688953488372 0.9353197674418605 0.8933502906976745 0.9316860465116279
0.881 0.9098837209302325 0.9427688953488372 0.9353197674418605 0.8933502906976745 0.9316860465116279
0.882 0.9098837209302325 0.9429505813953488 0.9355014534883721 0.8933502906976745 0.9316860465116279
0.883 0.9100654069767442 0.9429505813953488 0.9355014534883721 0.893531976744186 0.9316860465116279
0.884 0.9100654069767442 0.9429505813953488 0.9356831395348837 0.893531976744186 0.9316860465116279
0.885 0.9100654069767442 0.9429505813953488 0.9356831395348837 0.893531976744186 0.9316860465116279
0.886 0.9100654069767442 0.9431322674418605 0.9356831395348837 0.893531976744186 0.9316860465116279
0.887 0.9102470930232558 0.9431322674418605 0.9356831395348837 0.8937136627906976 0.9316860465116279
0.888 0.9104287790697675 0.9433139534883721 0.9356831395348837 0.8937136627906976 0.9316860465116279
0.889 0.9104287790697675 0.9433139534883721 0.9358648255813954 0.8937136627906976 0.9316860465116279
0.89 0.9109738372093024 0.9433139534883721 0.936046511627907 0.8937136627906976 0.9316860465116279
0.891 0.9113372093023255 0.9436773255813954 0.936046511627907 0.8937136627906976 0.9316860465116279
0.892 0.9113372093023255 0.9436773255813954 0.936046511627907 0.8938953488372093 0.9316860465116279
0.893 0.9115188953488372 0.9436773255813954 0.936046511627907 0.8942587209302325 0.9316860465116279
0.894 0.9117005813953488 0.9436773255813954 0.9362281976744186 0.8944404069767442 0.9316860465116279
0.895 0.9117005813953488 0.9436773255813954 0.9364098837209303 0.8944404069767442 0.9318677325581395
0.896 0.9118822674418605 0.9436773255813954 0.9365915697674418 0.8944404069767442 0.9320494186046512
0.897 0.9122456395348837 0.943859011627907 0.9367732558139535 0.8944404069767442 0.9320494186046512
0.898 0.9122456395348837 0.943859011627907 0.9367732558139535 0.8946220930232558 0.9320494186046512
0.899 0.9122456395348837 0.943859011627907 0.9367732558139535 0.8946220930232558 0.9320494186046512
0.9 0.9122456395348837 0.943859011627907 0.9367732558139535 0.8946220930232558 0.9322311046511628
0.901 0.9127906976744186 0.943859011627907 0.9369549418604651 0.8948037790697675 0.9324127906976745
0.902 0.9129723837209303 0.943859011627907 0.9371366279069767 0.8948037790697675 0.9324127906976745
0.903 0.9129723837209303 0.9440406976744186 0.9371366279069767 0.8948037790697675 0.9324127906976745
0.904 0.9129723837209303 0.9440406976744186 0.9373183139534884 0.8948037790697675 0.932594476744186
0.905 0.9131540697674418 0.9440406976744186 0.9373183139534884 0.8948037790697675 0.9327761627906976
0.906 0.9131540697674418 0.9440406976744186 0.9373183139534884 0.8949854651162791 0.9329578488372093
0.907 0.9131540697674418 0.9440406976744186 0.9373183139534884 0.8949854651162791 0.9329578488372093
0.908 0.9131540697674418 0.9442223837209303 0.9373183139534884 0.8951671511627907 0.9331395348837209
0.909 0.9135174418604651 0.9442223837209303 0.9373183139534884 0.8953488372093024 0.9333212209302325
0.91 0.9136991279069767 0.9442223837209303 0.9373183139534884 0.895530523255814 0.9335029069767442
0.911 0.9138808139534884 0.9442223837209303 0.9375 0.895530523255814 0.9335029069767442
0.912 0.9140625 0.9442223837209303 0.9375 0.895530523255814 0.9335029069767442
0.913 0.9140625 0.9442223837209303 0.9375 0.895530523255814 0.9335029069767442
0.914 0.9140625 0.9442223837209303 0.9375 0.8957122093023255 0.9335029069767442
0.915 0.9142441860465116 0.9444040697674418 0.9375 0.8957122093023255 0.9335029069767442
0.916 0.9144258720930233 0.9444040697674418 0.9376816860465116 0.8957122093023255 0.9335029069767442
0.917 0.9144258720930233 0.9447674418604651 0.9378633720930233 0.8957122093023255 0.9336845930232558
0.918 0.9146075581395349 0.9449491279069767 0.9378633720930233 0.8957122093023255 0.9338662790697675
0.919 0.9146075581395349 0.9451308139534884 0.9378633720930233 0.8957122093023255 0.9340479651162791
0.92 0.9147892441860465 0.9451308139534884 0.9380450581395349 0.8958938953488372 0.9340479651162791
0.921 0.9149709302325582 0.9451308139534884 0.9380450581395349 0.8960755813953488 0.9340479651162791
0.922 0.9149709302325582 0.9451308139534884 0.9380450581395349 0.8962572674418605 0.9340479651162791
0.923 0.9151526162790697 0.9451308139534884 0.9382267441860465 0.8964389534883721 0.9340479651162791
0.924 0.9151526162790697 0.9451308139534884 0.9384084302325582 0.8968023255813954 0.9342296511627907
0.925 0.9151526162790697 0.9453125 0.9384084302325582 0.896984011627907 0.9342296511627907
0.926 0.9153343023255814 0.9453125 0.938953488372093 0.896984011627907 0.9344113372093024
0.927 0.915515988372093 0.9453125 0.938953488372093 0.896984011627907 0.934593023255814
0.928 0.9156976744186046 0.9453125 0.938953488372093 0.896984011627907 0.934593023255814
0.929 0.9158793604651163 0.9453125 0.938953488372093 0.8971656976744186 0.9347747093023255
0.93 0.9158793604651163 0.9453125 0.9391351744186046 0.8975290697674418 0.9347747093023255
0.931 0.9158793604651163 0.9453125 0.9391351744186046 0.8975290697674418 0.9347747093023255
0.932 0.9158793604651163 0.9453125 0.9391351744186046 0.8975290697674418 0.9349563953488372
0.933 0.9162427325581395 0.9453125 0.9391351744186046 0.8975290697674418 0.9349563953488372
0.934 0.9162427325581395 0.9456758720930233 0.9394985465116279 0.8975290697674418 0.9349563953488372
0.935 0.9166061046511628 0.9456758720930233 0.9394985465116279 0.8977107558139535 0.9349563953488372
0.936 0.9166061046511628 0.9456758720930233 0.9394985465116279 0.8977107558139535 0.9349563953488372
0.937 0.9167877906976745 0.9458575581395349 0.9394985465116279 0.8978924418604651 0.9349563953488372
0.9380000000000001 0.9167877906976745 0.9460392441860465 0.9396802325581395 0.8978924418604651 0.9349563953488372
0.9390000000000001 0.9167877906976745 0.9462209302325582 0.9398619186046512 0.8978924418604651 0.9349563953488372
0.9400000000000001 0.9167877906976745 0.9462209302325582 0.9398619186046512 0.8978924418604651 0.9351380813953488
0.9410000000000001 0.916969476744186 0.9462209302325582 0.9398619186046512 0.8978924418604651 0.9355014534883721
0.9420000000000001 0.9171511627906976 0.9462209302325582 0.9400436046511628 0.8978924418604651 0.9355014534883721
0.9430000000000001 0.9173328488372093 0.9462209302325582 0.9400436046511628 0.8980741279069767 0.9355014534883721
0.9440000000000001 0.9173328488372093 0.9462209302325582 0.9400436046511628 0.8980741279069767 0.9356831395348837
0.9450000000000001 0.9175145348837209 0.9462209302325582 0.9400436046511628 0.8980741279069767 0.9356831395348837
0.9460000000000001 0.9175145348837209 0.9462209302325582 0.9402252906976745 0.8980741279069767 0.9356831395348837
0.9470000000000001 0.9175145348837209 0.9462209302325582 0.940406976744186 0.8982558139534884 0.9358648255813954
0.9480000000000001 0.9175145348837209 0.9462209302325582 0.940406976744186 0.8982558139534884 0.936046511627907
0.9490000000000001 0.9175145348837209 0.9462209302325582 0.9405886627906976 0.8982558139534884 0.9362281976744186
0.9500000000000001 0.9175145348837209 0.9462209302325582 0.9405886627906976 0.8982558139534884 0.9362281976744186
0.9510000000000001 0.9176962209302325 0.9462209302325582 0.9407703488372093 0.8982558139534884 0.9362281976744186
0.9520000000000001 0.9176962209302325 0.9462209302325582 0.9409520348837209 0.8984375 0.9362281976744186
0.9530000000000001 0.9176962209302325 0.9462209302325582 0.9409520348837209 0.8984375 0.9362281976744186
0.9540000000000001 0.9176962209302325 0.9462209302325582 0.9409520348837209 0.8984375 0.9362281976744186
0.9550000000000001 0.9176962209302325 0.9462209302325582 0.9409520348837209 0.8984375 0.9365915697674418
0.9560000000000001 0.9178779069767442 0.9462209302325582 0.9411337209302325 0.8988008720930233 0.9365915697674418
0.9570000000000001 0.9180595930232558 0.9462209302325582 0.9413154069767442 0.8988008720930233 0.9369549418604651
0.9580000000000001 0.9182412790697675 0.9464026162790697 0.9416787790697675 0.8988008720930233 0.9369549418604651
0.9590000000000001 0.9182412790697675 0.9464026162790697 0.9416787790697675 0.8988008720930233 0.9373183139534884
0.96 0.9184229651162791 0.9465843023255814 0.9416787790697675 0.8989825581395349 0.9373183139534884
0.961 0.9184229651162791 0.946765988372093 0.9416787790697675 0.8989825581395349 0.9375
0.962 0.9186046511627907 0.946765988372093 0.9416787790697675 0.8991642441860465 0.9375
0.963 0.918968023255814 0.9469476744186046 0.9416787790697675 0.8995276162790697 0.9376816860465116
0.964 0.918968023255814 0.9469476744186046 0.9416787790697675 0.899890988372093 0.9376816860465116
0.965 0.9193313953488372 0.9469476744186046 0.9416787790697675 0.9000726744186046 0.9376816860465116
0.966 0.9193313953488372 0.9469476744186046 0.9416787790697675 0.9000726744186046 0.9378633720930233
0.967 0.9193313953488372 0.9469476744186046 0.9416787790697675 0.9000726744186046 0.9378633720930233
0.968 0.9193313953488372 0.9469476744186046 0.9416787790697675 0.9000726744186046 0.9378633720930233
0.969 0.9193313953488372 0.9469476744186046 0.9420421511627907 0.9000726744186046 0.9380450581395349
0.97 0.9195130813953488 0.9469476744186046 0.9420421511627907 0.9000726744186046 0.9380450581395349
0.971 0.9195130813953488 0.9469476744186046 0.9420421511627907 0.9000726744186046 0.9382267441860465
0.972 0.9195130813953488 0.9469476744186046 0.9422238372093024 0.9002543604651163 0.9384084302325582
0.973 0.9198764534883721 0.9469476744186046 0.9422238372093024 0.9002543604651163 0.9384084302325582
0.974 0.9202398255813954 0.9469476744186046 0.9422238372093024 0.9004360465116279 0.9385901162790697
0.975 0.9202398255813954 0.9469476744186046 0.9422238372093024 0.9004360465116279 0.9387718023255814
0.976 0.920421511627907 0.9469476744186046 0.9422238372093024 0.9004360465116279 0.938953488372093
0.977 0.920421511627907 0.9473110465116279 0.9422238372093024 0.9004360465116279 0.938953488372093
0.978 0.920421511627907 0.9474927325581395 0.942405523255814 0.9006177325581395 0.938953488372093
0.979 0.9207848837209303 0.9476744186046512 0.942405523255814 0.9007994186046512 0.938953488372093
0.98 0.9207848837209303 0.9476744186046512 0.942405523255814 0.9009811046511628 0.9391351744186046
0.981 0.9207848837209303 0.9476744186046512 0.9425872093023255 0.9009811046511628 0.9391351744186046
0.982 0.9207848837209303 0.9476744186046512 0.9425872093023255 0.9011627906976745 0.9391351744186046
0.983 0.9207848837209303 0.9476744186046512 0.9425872093023255 0.9011627906976745 0.9391351744186046
0.984 0.9207848837209303 0.9480377906976745 0.9425872093023255 0.9011627906976745 0.9391351744186046
0.985 0.9209665697674418 0.9480377906976745 0.9425872093023255 0.9011627906976745 0.9391351744186046
0.986 0.9213299418604651 0.9480377906976745 0.9427688953488372 0.901344476744186 0.9391351744186046
0.987 0.9215116279069767 0.9480377906976745 0.9429505813953488 0.901344476744186 0.9391351744186046
0.988 0.9216933139534884 0.9484011627906976 0.9433139534883721 0.9015261627906976 0.9393168604651163
0.989 0.921875 0.9485828488372093 0.9433139534883721 0.9015261627906976 0.9393168604651163
0.99 0.921875 0.9485828488372093 0.9433139534883721 0.9015261627906976 0.9393168604651163
0.991 0.921875 0.9485828488372093 0.9433139534883721 0.9015261627906976 0.9394985465116279
0.992 0.921875 0.9487645348837209 0.9433139534883721 0.9015261627906976 0.9394985465116279
0.993 0.9220566860465116 0.9487645348837209 0.9433139534883721 0.9017078488372093 0.9396802325581395
0.994 0.9220566860465116 0.9487645348837209 0.9433139534883721 0.9017078488372093 0.9396802325581395
0.995 0.9220566860465116 0.9487645348837209 0.9433139534883721 0.9018895348837209 0.9396802325581395
0.996 0.9220566860465116 0.9487645348837209 0.9434956395348837 0.9018895348837209 0.9398619186046512
0.997 0.9222383720930233 0.9487645348837209 0.9434956395348837 0.9020712209302325 0.9398619186046512
0.998 0.9222383720930233 0.9487645348837209 0.9434956395348837 0.9020712209302325 0.9402252906976745
0.999 0.9222383720930233 0.9487645348837209 0.943859011627907 0.9020712209302325 0.9402252906976745


==> data/r2.txt <==
pressure baseline baseline-topology-combined-linear-weighting topology-linear-weighting topology-1d-linear-weighting topology-2d-linear-weighting baseline-topology-combined-no-weighting topology-no-weighting topology-1d-no-weighting topology-2d-no-weighting
1.0-bar 0.522301 0.744412 0.741936 0.501502 0.690759 0.760565 0.75864 0.530988 0.71798
5.8-bar 0.553019 0.782977 0.772698 0.533745 0.743508 0.797273 0.788435 0.553161 0.764887
10.0-bar 0.564909 0.796079 0.764254 0.536908 0.737101 0.807005 0.787849 0.556989 0.770116
15.0-bar 0.575856 0.803081 0.75412 0.533497 0.73212 0.815884 0.784252 0.551519 0.766353
20.0-bar 0.591713 0.812203 0.747084 0.534457 0.722591 0.827044 0.786457 0.547586 0.7703
25.0-bar 0.612787 0.821785 0.743419 0.522865 0.70874 0.838939 0.788437 0.56065 0.76312
30.0-bar 0.622831 0.825928 0.740995 0.53678 0.702571 0.842689 0.784191 0.556691 0.759339
35.0-bar 0.631349 0.826427 0.74502 0.542375 0.699371 0.846363 0.781205 0.559178 0.758707
40.0-bar 0.640797 0.828675 0.742174 0.547712 0.693585 0.850197 0.78474 0.564228 0.762181
45.0-bar 0.649069 0.831795 0.752068 0.55808 0.688281 0.852431 0.786163 0.568378 0.761536
50.0-bar 0.655851 0.834386 0.75681 0.569737 0.685786 0.852417 0.785643 0.571197 0.757702
65.0-bar 0.673838 0.839528 0.7602 0.58364 0.692593 0.855796 0.782369 0.589465 0.746886
100.0-bar 0.697721 0.84528 0.75905 0.600142 0.688208 0.861004 0.785009 0.608063 0.742534
200.0-bar 0.731444 0.85739 0.774147 0.631558 0.686817 0.868233 0.769564 0.614333 0.738989


==> data/rmsd.txt <==
pressure baseline baseline-topology-combined-linear-weighting topology-linear-weighting topology-1d-linear-weighting topology-2d-linear-weighting baseline-topology-combined-no-weighting topology-no-weighting topology-1d-no-weighting topology-2d-no-weighting
1.0-bar 14.724155 7.877998 7.954314 15.365221 9.531746 7.38012 7.439452 14.456393 8.692711
5.8-bar 106.322329 51.622802 54.067797 110.907096 61.011198 48.22223 50.324579 106.288525 55.925824
10.0-bar 153.744591 72.058008 83.303662 163.639075 92.898224 68.196945 74.966153 156.543056 81.232208
15.0-bar 190.711133 88.541948 110.556754 209.757023 120.448653 82.785663 97.008199 201.653772 105.056601
20.0-bar 211.124148 97.109075 130.782247 240.731005 143.447115 89.435066 110.422595 233.941673 118.777296
25.0-bar 222.141126 102.240386 147.198134 273.728444 167.093624 92.399561 121.371735 252.051502 135.896129
30.0-bar 235.705626 108.783307 161.86091 289.482278 185.873407 98.309032 134.866201 277.038931 150.397559
35.0-bar 246.215335 115.926317 170.296408 305.639219 200.784437 102.611617 146.12925 294.417167 161.15548
40.0-bar 253.643981 120.97742 182.058688 319.374379 216.36867 105.780404 152.001814 307.71196 167.931052
45.0-bar 259.002289 124.142846 182.984927 326.156259 230.062472 108.912228 157.821243 318.556288 175.997053
50.0-bar 266.099705 128.054172 188.03678 332.683814 242.953838 114.112985 165.742831 331.555174 187.347228
65.0-bar 276.361516 135.970628 203.186461 352.78827 260.470742 122.186167 184.40161 347.852574 214.466909
100.0-bar 296.436499 151.729528 236.292917 392.130064 305.765938 136.309523 210.83595 384.361598 252.489668
200.0-bar 327.166185 173.733644 275.143483 448.851889 381.532818 160.524205 280.726488 469.836132 317.975286


==> data/rmsd_actual_transposed.txt <==
pressure baseline baseline-topology-combined-linear-weighting topology-linear-weighting topology-1d-linear-weighting topology-2d-linear-weighting baseline-topology-combined-no-weighting topology-no-weighting topology-1d-no-weighting topology-2d-no-weighting
1.0-bar 3.8372066663134006 2.806777155386583 2.8203393412850164 3.919849614462269 3.0873525875740206 2.716637627656659 2.727535884273569 3.80215636185573 2.9483403806209347
5.8-bar 10.311271938999573 7.184900973569504 7.353080782909977 10.53124380118512 7.810966521500396 6.944222778684451 7.093981886077804 10.309632631670247 7.47835703881541
10.0-bar 12.399378653787455 8.488698840222805 9.127083981206702 12.792148959420382 9.638372476720331 8.258144161977315 8.658299659863939 12.511716748711985 9.012891212036235
15.0-bar 13.809820165375072 9.409673108030905 10.514597186768498 14.482990816816809 10.974910159085585 9.098662703936222 9.849274034161096 14.200484921297582 10.249712239863127
20.0-bar 14.530111768324426 9.854393690126248 11.436006601956821 15.515508531788445 11.976940970047401 9.457011472976017 10.50821559542818 15.295151944325365 10.89849971326329
25.0-bar 14.904399551810197 10.111398815198617 12.132523809991062 16.544740674909352 12.926469897075535 9.612469037661448 11.016884087617514 15.87612994403863 11.657449506645953
30.0-bar 15.352707448525162 10.42992363346923 12.722456916806596 17.01417873422047 13.633539782462954 9.91509112414001 11.613190819064327 16.644486504545583 12.263668252199258
35.0-bar 15.691250268860031 10.766908423498363 13.049766587950913 17.482540404643714 14.169842518532095 10.12973923652529 12.08839319347282 17.158588724018067 12.694702832284024
40.0-bar 15.926204224484879 10.998973588476336 13.492912509906821 17.871048626199862 14.709475517502316 10.284960087428633 12.328901573132944 17.541720554153176 12.958821397025272
45.0-bar 16.093548055043673 11.141940854267716 13.527192132885524 18.059796759653747 15.167810389110223 10.436102145916358 12.56269250598772 17.848145225765055 13.266388091715092
50.0-bar 16.312562796813992 11.316102332517145 13.712650363806407 18.239622090383342 15.586976550954326 10.682367949101922 12.874114765683892 18.2086565676878 13.687484356155444
65.0-bar 16.62412451830171 11.660644407578854 14.25434884517704 18.782658757481595 16.139105985152955 11.053785188793928 13.579455438271449 18.650806256030865 14.644688764190244
100.0-bar 17.217331355352375 12.317854033881064 15.37182217565634 19.80227421282717 17.486164187722817 11.675166936708015 14.52019111444474 19.605142131593947 15.88992347369867
200.0-bar 18.087735762112406 13.180805893419416 16.58744956284721 21.186124917030014 19.53286507402332 12.66981471845583 16.75489444908562 21.675703725600236 17.831861540512254


==> data/spearman.txt <==
pressure baseline baseline-topology-combined-linear-weighting topology-linear-weighting topology-1d-linear-weighting topology-2d-linear-weighting baseline-topology-combined-no-weighting topology-no-weighting topology-1d-no-weighting topology-2d-no-weighting
1.0-bar 0.760954 0.885495 0.88356 0.74418 0.851658 0.889311 0.887572 0.763745 0.863428
5.8-bar 0.743127 0.869689 0.862251 0.721876 0.841494 0.878044 0.869643 0.743336 0.853369
10.0-bar 0.741943 0.865905 0.841806 0.710599 0.819915 0.873568 0.855822 0.726832 0.844905
15.0-bar 0.749829 0.872734 0.826301 0.695793 0.809568 0.878 0.848627 0.716212 0.835042
20.0-bar 0.762492 0.882096 0.823371 0.696605 0.805204 0.888325 0.851775 0.713133 0.843687
25.0-bar 0.779569 0.891466 0.827514 0.689077 0.79984 0.898839 0.860591 0.728385 0.844541
30.0-bar 0.787347 0.895995 0.827236 0.70422 0.798142 0.902882 0.860971 0.724465 0.845887
35.0-bar 0.794769 0.897589 0.833565 0.710548 0.79988 0.907239 0.860919 0.727076 0.849298
40.0-bar 0.802045 0.901074 0.833869 0.71816 0.799245 0.911232 0.868158 0.733168 0.85548
45.0-bar 0.80831 0.904172 0.846655 0.729759 0.797719 0.913645 0.871965 0.738176 0.857384
50.0-bar 0.812386 0.906301 0.853132 0.741504 0.799274 0.914751 0.873614 0.742208 0.856139
65.0-bar 0.822898 0.91026 0.857155 0.753151 0.810759 0.91887 0.875143 0.759411 0.850799
100.0-bar 0.834549 0.91435 0.857281 0.761168 0.813102 0.922535 0.880903 0.767321 0.853376
200.0-bar 0.847714 0.920151 0.869672 0.776948 0.81555 0.926703 0.865018 0.768236 0.851314

